Defining Operational Conditions for Safety-Critical AI-Based Systems from Data

Artificial Intelligence (AI) has been on the rise in many domains, including numerous safety-critical applications. However, for complex systems in the real world, defining the underlying environmental conditions in which the AI-based system must operate---the Operational Design Domain (ODD)---is extremely challenging. This often results in an incomplete description of the ODD, which contrasts with the requirements of many domains for certifying AI-based systems. Traditionally, the ODD is created in the early stages of the development process, drawing on sophisticated expert knowledge and related standards. This paper presents a novel method for defining the ODD a posteriori from previously collected data using a multidimensional kernel-based representation. This approach is validated through both synthetic benchmarks and a real-world aviation use case. Moreover, the paper defines similarity of two ODDs if they generate the same outputs up to Lebesgue-null input sets and proves convergence in volume of the calibrated representation under the stated assumptions. The novel, safety-by-design, deterministic kernel-based ODD representation is derived fully automatically, given documented assurance inputs, permutation-stable, bounded by construction, and, under affine-equivariant per-dimension normalization, invariant to the choice of units. Utilizing the proposed ODD representation supports future certification of data-driven, safety-critical AI-based systems.

==> graphics/data/benchmark/baselines.dat <==
dataset autosafe10 kde10 gmm10 hull10 autosafe1000 kde1000 gmm1000 hull1000
linear 0.8729098 0.8679649 0.40460426 0.43105328 0.99151137 0.99550522 0.99822364 0.98759824
annulus 0.89577308 0.82566221 0.33914286 0.49693595 0.98950298 0.99469179 0.99757392 0.90069278
blobs 0.66518331 0.68134351 0.21286145 0.18600193 0.98488542 0.99621552 0.99735925 0.48167799
banana 0.49051756 0.57467477 0.23727129 0.13307075 0.97033621 0.98581563 0.982534 0.33212837


==> graphics/data/benchmark/conformal_n1000.dat <==
eps annulus linear poly5d
0.01 0.01078 0.00914 0.01096
0.05 0.05229 0.05162 0.05164
0.1 0.10345 0.10078 0.10311


==> graphics/data/benchmark/covariance_n100.dat <==
rho iso diag full deployed
0 0.34852696 0.35849057 0.3580811 0.81099196
1 0.18617684 0.18740207 0.26136364 0.65217391
3 0.16120907 0.16537468 0.24427481 0.62056738


==> graphics/data/benchmark/dedup.dat <==
tol annulus linear
0 0.68523778 0.71501556
0.01 0.82655807 0.82094469
0.05 0.93576282 0.94051686


==> graphics/data/benchmark/density.dat <==
n annulus linear
100 0.75209466 0.7789648
300 0.82327768 0.82875377
1000 0.88501612 0.89015846
3000 0.91246725 0.91379643


==> graphics/data/benchmark/deployed_covariance.dat <==
n rho0 rho1 rho3
100 0.81099196 0.65217391 0.62056738
300 0.83711615 0.7519084 0.675
1000 0.91580502 0.80758808 0.74418605


==> graphics/data/benchmark/halo.dat <==
arm n halo_max halo_p95 precision recall d_tilde
fixed 30 1.0265923 0.86896795 0.89599756 0.77060122 0.89096198
calibrated 30 3.4883757 3.1064865 0.42637865 1 0.89096198
calibrated_sN 30 1.8927678 1.5040571 0.70101667 0.98565272 0.89096198
fixed 100 1.1989971 0.98569222 0.65958953 0.99631194 0.43086844
calibrated 100 1.4124418 1.1520717 0.60830425 0.99684644 0.43086844
calibrated_sN 100 0.8537583 0.73104369 0.76724837 0.9611417 0.43086844
fixed 300 1.9099739 1.6515201 0.54771109 1 0.24531362
calibrated 300 1.0048369 0.82960137 0.76782509 0.99893865 0.24531362
calibrated_sN 300 0.74126117 0.62321441 0.84799818 0.98912121 0.24531362
fixed 1000 2.3014294 2.0871014 0.45617826 1 0.13607091
calibrated 1000 0.48501925 0.39104152 0.85511095 1 0.13607091
calibrated_sN 1000 0.39542299 0.31609859 0.88787496 0.99868407 0.13607091
fixed 3000 2.702072 2.4691551 0.40207454 1 0.074791287
calibrated 3000 0.34239203 0.24312442 0.91064136 1 0.074791287
calibrated_sN 3000 0.31481933 0.22683344 0.92117413 1 0.074791287
fixed 10000 3.1033351 2.8555082 0.35985036 1 0.041192056
calibrated 10000 0.17274607 0.13712809 0.94557311 0.99978784 0.041192056
calibrated_sN 10000 0.17274607 0.13836892 0.94448342 0.99978784 0.041192056
fixed 30000 3.4258957 3.1497198 0.32773698 1 0.023587128
calibrated 30000 0.10136257 0.07708139 0.96901394 1 0.023587128
calibrated_sN 30000 0.10201281 0.084566258 0.9642673 1 0.023587128


==> graphics/data/benchmark/halo_wide.dat <==
n fixed_halo calibrated_halo calibrated_sN_halo fixed_precision calibrated_precision calibrated_sN_precision
30 1.0265923 3.4883757 1.8927678 0.89599756 0.42637865 0.70101667
100 1.1989971 1.4124418 0.8537583 0.65958953 0.60830425 0.76724837
300 1.9099739 1.0048369 0.74126117 0.54771109 0.76782509 0.84799818
1000 2.3014294 0.48501925 0.39542299 0.45617826 0.85511095 0.88787496
3000 2.7020720 0.34239203 0.31481933 0.40207454 0.91064136 0.92117413
10000 3.1033351 0.17274607 0.17274607 0.35985036 0.94557311 0.94448342
30000 3.4258957 0.10136257 0.10201281 0.32773698 0.96901394 0.96426730


==> graphics/data/benchmark/hole.dat <==
method fp_rate
autosafe 0.042
autosafe_ood 0.0055
hull 0.547


==> graphics/data/benchmark/mcm_anchor_count_mean.dat <==
zeta precision_mean recall_mean
0 0.189113818 1
0.0039215686 0.509343255 0.845126679
0.0078431373 0.52835486 0.836383223
0.011764706 0.540518595 0.830734995
0.015686275 0.549576017 0.826440741
0.019607843 0.556923685 0.822777507
0.023529412 0.563265392 0.819769455
0.02745098 0.568879035 0.817072075
0.031372549 0.574025615 0.814658065
0.035294118 0.578425345 0.812527082
0.039215686 0.582253791 0.810491459
0.043137255 0.585820831 0.808596154
0.047058824 0.589062078 0.806739406
0.050980392 0.592124204 0.80500786
0.054901961 0.595037621 0.803381736
0.058823529 0.597758469 0.801664176
0.062745098 0.600446315 0.800088519
0.066666667 0.602960807 0.798610248
0.070588235 0.605289283 0.797258147
0.074509804 0.607636207 0.795955883
0.078431373 0.609947583 0.794610395
0.082352941 0.612034675 0.793355336
0.08627451 0.614077258 0.792113892
0.090196078 0.616017194 0.790907178
0.094117647 0.61794503 0.789755911
0.098039216 0.619846989 0.788610412
0.10196078 0.621581602 0.787491951
0.10588235 0.62332356 0.786378356
0.10980392 0.625064722 0.785359216
0.11372549 0.626680788 0.784348372
0.11764706 0.628232784 0.783259735
0.12156863 0.629863926 0.782210308
0.1254902 0.631319797 0.781176297
0.12941176 0.632783261 0.780157515
0.13333333 0.634451128 0.779117723
0.1372549 0.635796656 0.778133889
0.14117647 0.637293906 0.777135462
0.14509804 0.638634459 0.77618343
0.14901961 0.639976925 0.775224425
0.15294118 0.641321776 0.774281286
0.15686275 0.642614045 0.773398006
0.16078431 0.64393803 0.772482212
0.16470588 0.645214856 0.771591298
0.16862745 0.646394738 0.770762785
0.17254902 0.647726868 0.76984312
0.17647059 0.648927483 0.768998497
0.18039216 0.650084984 0.768181498
0.18431373 0.651192861 0.767335198
0.18823529 0.652343655 0.766510792
0.19215686 0.653466631 0.765723808
0.19607843 0.654693093 0.764930261
0.2 0.655849272 0.764156078
0.20392157 0.656968014 0.763371889
0.20784314 0.658129647 0.762542901
0.21176471 0.659204825 0.761764707
0.21568627 0.660209289 0.761001952
0.21960784 0.661288451 0.760227892
0.22352941 0.662404465 0.759428506
0.22745098 0.663379765 0.758646821
0.23137255 0.664473621 0.757861815
0.23529412 0.665557596 0.757096822
0.23921569 0.666571315 0.756308944
0.24313725 0.667517837 0.755529781
0.24705882 0.668520559 0.754749237
0.25098039 0.669578555 0.753985585
0.25490196 0.670460746 0.753283218
0.25882353 0.67141629 0.75251754
0.2627451 0.672272824 0.751752545
0.26666667 0.673335713 0.751037585
0.27058824 0.674277665 0.750287989
0.2745098 0.67527172 0.749538733
0.27843137 0.676204006 0.748774186
0.28235294 0.677084325 0.748000739
0.28627451 0.677944745 0.747240782
0.29019608 0.678854599 0.746494451
0.29411765 0.679635521 0.745705917
0.29803922 0.680529422 0.744966153
0.30196078 0.681471585 0.744121714
0.30588235 0.682296343 0.743388762
0.30980392 0.683291484 0.742599753
0.31372549 0.684235451 0.741855356
0.31764706 0.684955363 0.741074992
0.32156863 0.685853403 0.740318496
0.3254902 0.686721336 0.739591284
0.32941176 0.687629663 0.738842778
0.33333333 0.688464328 0.738094183
0.3372549 0.689179811 0.737265961
0.34117647 0.689995958 0.736516772
0.34509804 0.690689413 0.735803878
0.34901961 0.691436827 0.734987182
0.35294118 0.692193958 0.734223352
0.35686275 0.693014585 0.733463314
0.36078431 0.693708905 0.732658689
0.36470588 0.694477335 0.731869908
0.36862745 0.695231915 0.731073462
0.37254902 0.695985946 0.730348385
0.37647059 0.69663663 0.729539583
0.38039216 0.697416645 0.728759786
0.38431373 0.698079143 0.727959034
0.38823529 0.698783373 0.727214405
0.39215686 0.699480505 0.726409461
0.39607843 0.700230903 0.725634403
0.4 0.700948252 0.724858984
0.40392157 0.701625009 0.724055235
0.40784314 0.702314521 0.723244575
0.41176471 0.703026786 0.72245292
0.41568627 0.703669895 0.721599961
0.41960784 0.704222137 0.720776108
0.42352941 0.704901201 0.719959549
0.42745098 0.705638422 0.71919955
0.43137255 0.706372421 0.718336013
0.43529412 0.707047413 0.717557014
0.43921569 0.707819235 0.716749054
0.44313725 0.708670252 0.715986382
0.44705882 0.709269448 0.715214172
0.45098039 0.709975036 0.714408504
0.45490196 0.710674035 0.713628296
0.45882353 0.711287078 0.712843306
0.4627451 0.711967549 0.712041307
0.46666667 0.712712212 0.711243042
0.47058824 0.713321308 0.710418693
0.4745098 0.713992621 0.709591707
0.47843137 0.714678455 0.7087352
0.48235294 0.715315835 0.707907914
0.48627451 0.71592667 0.707084293
0.49019608 0.716544223 0.706184848
0.49411765 0.717170135 0.705330309
0.49803922 0.717917431 0.704479542
0.50196078 0.718442205 0.703590703
0.50588235 0.719112619 0.702746141
0.50980392 0.719752535 0.701908257
0.51372549 0.720322213 0.701005742
0.51764706 0.720966643 0.700195697
0.52156863 0.721529685 0.699253943
0.5254902 0.722207588 0.698423474
0.52941176 0.722942516 0.6975845
0.53333333 0.7236137 0.696607979
0.5372549 0.724256843 0.695757178
0.54117647 0.725012358 0.694909498
0.54509804 0.725750967 0.694029195
0.54901961 0.726371481 0.693143312
0.55294118 0.72710082 0.692217841
0.55686275 0.727664525 0.691306948
0.56078431 0.728322908 0.690398966
0.56470588 0.729031344 0.689529133
0.56862745 0.729683402 0.688679587
0.57254902 0.730320519 0.687799997
0.57647059 0.730994755 0.68693518
0.58039216 0.731651405 0.686037628
0.58431373 0.732265865 0.68517458
0.58823529 0.732861905 0.684273883
0.59215686 0.733657184 0.683416975
0.59607843 0.734406887 0.682564883
0.6 0.735086105 0.681681074
0.60392157 0.735658048 0.680764716
0.60784314 0.73634465 0.679865698
0.61176471 0.736933863 0.67897504
0.61568627 0.737662924 0.678097943
0.61960784 0.738309424 0.67718633
0.62352941 0.739058917 0.676315038
0.62745098 0.739816631 0.675400415
0.63137255 0.740409343 0.674501076
0.63529412 0.741013575 0.673559771
0.63921569 0.741588487 0.67260579
0.64313725 0.742255438 0.671678291
0.64705882 0.742894094 0.670672101
0.65098039 0.743506732 0.669772219
0.65490196 0.744139783 0.668862326
0.65882353 0.745078824 0.667937961
0.6627451 0.745824201 0.667019345
0.66666667 0.746461775 0.666080494
0.67058824 0.747040219 0.665152426
0.6745098 0.74775269 0.664263497
0.67843137 0.748532153 0.663285291
0.68235294 0.74927239 0.662300816
0.68627451 0.74993894 0.661343647
0.69019608 0.750720232 0.660370432
0.69411765 0.751347429 0.659362708
0.69803922 0.75205446 0.658384806
0.70196078 0.752879086 0.657431574
0.70588235 0.753630564 0.65643411
0.70980392 0.754232857 0.65542133
0.71372549 0.754869594 0.654427367
0.71764706 0.755592115 0.653411768
0.72156863 0.756255334 0.652367455
0.7254902 0.756878026 0.651353732
0.72941176 0.757462442 0.650337329
0.73333333 0.758209601 0.64926983
0.7372549 0.758988177 0.648186226
0.74117647 0.759827623 0.647088918
0.74509804 0.760569666 0.645964007
0.74901961 0.76127463 0.644880604
0.75294118 0.761973699 0.643815223
0.75686275 0.762941254 0.642713384
0.76078431 0.763574948 0.641547489
0.76470588 0.764273478 0.640434879
0.76862745 0.7651124 0.639303928
0.77254902 0.765895621 0.638057537
0.77647059 0.7665531 0.636827791
0.78039216 0.767240748 0.635567509
0.78431373 0.768091014 0.634418635
0.78823529 0.768756351 0.633124576
0.79215686 0.76950161 0.631965848
0.79607843 0.77024049 0.630674022
0.8 0.771158571 0.629378692
0.80392157 0.771970875 0.627989793
0.80784314 0.772607535 0.626572247
0.81176471 0.773408095 0.625097158
0.81568627 0.774150751 0.623602898
0.81960784 0.774853559 0.622214629
0.82352941 0.775556431 0.620759222
0.82745098 0.776385738 0.619295424
0.83137255 0.777243955 0.617780425
0.83529412 0.778001083 0.616230161
0.83921569 0.778844197 0.614717238
0.84313725 0.779710992 0.613197619
0.84705882 0.78044896 0.611601958
0.85098039 0.78156995 0.610011156
0.85490196 0.782350373 0.608376998
0.85882353 0.783140434 0.606696082
0.8627451 0.784006715 0.60497792
0.86666667 0.784931374 0.603285482
0.87058824 0.785846904 0.601498846
0.8745098 0.786712044 0.599647588
0.87843137 0.787629141 0.59771122
0.88235294 0.788418896 0.595756539
0.88627451 0.789360492 0.593768766
0.89019608 0.790310507 0.591733002
0.89411765 0.791119016 0.589619326
0.89803922 0.792055836 0.587466418
0.90196078 0.792992521 0.585251011
0.90588235 0.793953646 0.582993646
0.90980392 0.794875117 0.580646876
0.91372549 0.795939602 0.57820638
0.91764706 0.796915462 0.575614779
0.92156863 0.797983065 0.573103249
0.9254902 0.799034015 0.570443547
0.92941176 0.800116821 0.567802142
0.93333333 0.801202974 0.565079871
0.9372549 0.802285177 0.5621258
0.94117647 0.803424235 0.558969913
0.94509804 0.804753646 0.555778279
0.94901961 0.80614845 0.552378104
0.95294118 0.807466109 0.548812725
0.95686275 0.808965558 0.54517649
0.96078431 0.810613553 0.541327297
0.96470588 0.812090728 0.537142887
0.96862745 0.814010249 0.532547256
0.97254902 0.815946407 0.527505951
0.97647059 0.81787945 0.52216065
0.98039216 0.820162139 0.515986659
0.98431373 0.822960526 0.50878707
0.98823529 0.826613945 0.500336742
0.99215686 0.830883585 0.489236169
0.99607843 0.837501113 0.472144527
1 1 0


==> graphics/data/benchmark/mcm_per_n.dat <==
n zeta precision_mean precision_std recall_mean recall_std
3 0 0.189224 0.001066257 1 0
3 0.0039215686 0.87027866 0.070702652 0.20396992 0.11889285
3 0.0078431373 0.88805626 0.068974655 0.18634874 0.10920261
3 0.011764706 0.89829356 0.070008552 0.17537013 0.10360372
3 0.015686275 0.90620231 0.06932671 0.16709775 0.098822744
3 0.019607843 0.91243239 0.068239394 0.16001785 0.094694055
3 0.023529412 0.91872966 0.067126873 0.15443628 0.091445434
3 0.02745098 0.92405286 0.065640236 0.14943509 0.08810719
3 0.031372549 0.92871459 0.064833866 0.14490921 0.08516438
3 0.035294118 0.93204572 0.064979902 0.14115376 0.082896508
3 0.039215686 0.93367047 0.064209114 0.13733652 0.080587026
3 0.043137255 0.93473709 0.062962575 0.13398192 0.078495019
3 0.047058824 0.93571607 0.061740032 0.13074335 0.076599487
3 0.050980392 0.93649117 0.061970648 0.12786369 0.074823159
3 0.054901961 0.93720889 0.06168069 0.12514012 0.073521818
3 0.058823529 0.93743526 0.061793152 0.12235414 0.072131243
3 0.062745098 0.93866792 0.061612099 0.11988623 0.070466641
3 0.066666667 0.93991901 0.06122548 0.11785998 0.069309732
3 0.070588235 0.94013749 0.061309934 0.11597136 0.068421788
3 0.074509804 0.94115897 0.060790878 0.11407161 0.067212525
3 0.078431373 0.94292694 0.060489654 0.11237312 0.066313132
3 0.082352941 0.94336366 0.059630431 0.11067458 0.065374642
3 0.08627451 0.94438687 0.059267057 0.10881787 0.064040362
3 0.090196078 0.94476267 0.058832621 0.10709889 0.063031498
3 0.094117647 0.94607412 0.058290997 0.10547384 0.061950135
3 0.098039216 0.94687112 0.0574761 0.10408029 0.061140194
3 0.10196078 0.94708254 0.057408283 0.10267724 0.060306624
3 0.10588235 0.94825967 0.056814868 0.10108344 0.059422874
3 0.10980392 0.94864093 0.057020266 0.099871486 0.058595438
3 0.11372549 0.94891228 0.056598742 0.098448807 0.057723377
3 0.11764706 0.94904467 0.056969448 0.097246631 0.056941653
3 0.12156863 0.94998674 0.056973628 0.095980498 0.056228857
3 0.1254902 0.95007815 0.056904702 0.094588472 0.055345252
3 0.12941176 0.95020383 0.056979085 0.093417576 0.054796679
3 0.13333333 0.95246053 0.056331612 0.092088814 0.054011227
3 0.1372549 0.9526153 0.056190418 0.090876385 0.053348093
3 0.14117647 0.95371825 0.056631778 0.089715421 0.052713234
3 0.14509804 0.95406011 0.056345362 0.088493098 0.051960653
3 0.14901961 0.9542226 0.056571968 0.087396603 0.051203643
3 0.15294118 0.95554899 0.056193371 0.086478249 0.050630409
3 0.15686275 0.95579473 0.056294944 0.085391846 0.049924771
3 0.16078431 0.95630065 0.055718568 0.084348132 0.0493629
3 0.16470588 0.95656051 0.055619791 0.083419883 0.048915716
3 0.16862745 0.95632115 0.056334986 0.082649234 0.048485733
3 0.17254902 0.95801041 0.056538941 0.081689105 0.047958624
3 0.17647059 0.95841898 0.056651861 0.080771736 0.047464045
3 0.18039216 0.95870011 0.056083956 0.079895958 0.046981314
3 0.18431373 0.95881264 0.056048996 0.079041797 0.046544057
3 0.18823529 0.95893054 0.056441073 0.078324694 0.046217112
3 0.19215686 0.95889517 0.056556568 0.077480816 0.045830003
3 0.19607843 0.95939851 0.056137344 0.076826634 0.045411352
3 0.2 0.95969855 0.056064501 0.075856343 0.044813412
3 0.20392157 0.9600523 0.055244368 0.075128659 0.044426226
3 0.20784314 0.96077262 0.054080853 0.074390655 0.044070111
3 0.21176471 0.96104944 0.053538083 0.073557681 0.043597193
3 0.21568627 0.96106247 0.053473455 0.072903926 0.04309997
3 0.21960784 0.96197898 0.053444343 0.072176393 0.042568663
3 0.22352941 0.96304595 0.053856723 0.071459427 0.042135127
3 0.22745098 0.96299107 0.054358085 0.070688917 0.04173931
3 0.23137255 0.96359654 0.054132055 0.070034413 0.041386026
3 0.23529412 0.96337407 0.054733321 0.069389906 0.041111256
3 0.23921569 0.96381337 0.054204453 0.068714941 0.040773126
3 0.24313725 0.96364993 0.054492959 0.067902521 0.040341323
3 0.24705882 0.96377814 0.054601746 0.067247767 0.040023628
3 0.25098039 0.96409078 0.053865365 0.06665706 0.039765897
3 0.25490196 0.96401926 0.054181182 0.066172143 0.039482344
3 0.25882353 0.96391117 0.054368768 0.06552876 0.039139053
3 0.2627451 0.96395514 0.054561264 0.064917257 0.038841078
3 0.26666667 0.96550118 0.055017909 0.064379903 0.038521112
3 0.27058824 0.96549618 0.055061701 0.063830888 0.038166537
3 0.2745098 0.96694166 0.055697881 0.063261002 0.037959422
3 0.27843137 0.96704296 0.056031505 0.062659695 0.037677449
3 0.28235294 0.96691339 0.056454664 0.061920594 0.037510205
3 0.28627451 0.96683197 0.056536193 0.061297757 0.037303332
3 0.29019608 0.9670148 0.056089162 0.060791345 0.036982575
3 0.29411765 0.96683797 0.05667954 0.060190051 0.036609864
3 0.29803922 0.9672551 0.055770857 0.059715477 0.036387678
3 0.30196078 0.96745566 0.05504551 0.059051589 0.036022617
3 0.30588235 0.9673789 0.055106814 0.05849233 0.035662978
3 0.30980392 0.96942103 0.055367929 0.057954328 0.035412116
3 0.31372549 0.97126016 0.056468902 0.057490664 0.035128963
3 0.31764706 0.97101874 0.05694347 0.056963641 0.034909649
3 0.32156863 0.97129738 0.05637575 0.05646814 0.034596682
3 0.3254902 0.97154212 0.055877059 0.055888274 0.03428867
3 0.32941176 0.97237052 0.054208801 0.055361153 0.03397911
3 0.33333333 0.97230083 0.05433851 0.054812598 0.033679206
3 0.3372549 0.97205479 0.054820714 0.054264207 0.033365465
3 0.34117647 0.9721444 0.054633057 0.053821663 0.033133649
3 0.34509804 0.97207119 0.054773231 0.053273122 0.032855066
3 0.34901961 0.97203654 0.054832244 0.052735282 0.032562241
3 0.35294118 0.97214952 0.054963206 0.052313336 0.032377122
3 0.35686275 0.97203769 0.055550851 0.051754333 0.03198817
3 0.36078431 0.97208835 0.05544558 0.051258885 0.031781445
3 0.36470588 0.97241558 0.054789123 0.050857979 0.03151911
3 0.36862745 0.97201491 0.055587537 0.050446181 0.03134569
3 0.37254902 0.97224816 0.055118397 0.050109043 0.031118851
3 0.37647059 0.97207528 0.05545995 0.04957083 0.030877549
3 0.38039216 0.97257004 0.054467689 0.049001071 0.030585686
3 0.38431373 0.97238389 0.054836874 0.048621629 0.030386402
3 0.38823529 0.972396 0.054809508 0.048125935 0.030093664
3 0.39215686 0.9725032 0.054591592 0.047619944 0.029749694
3 0.39607843 0.97216704 0.055261296 0.047197856 0.029540953
3 0.4 0.97201997 0.055553135 0.046723257 0.029217734
3 0.40392157 0.97217609 0.055237896 0.046301442 0.028960369
3 0.40784314 0.97229738 0.054990213 0.045752619 0.02873042
3 0.41176471 0.9729937 0.053593425 0.045278093 0.02846691
3 0.41568627 0.97301501 0.053547615 0.044929515 0.02832949
3 0.41960784 0.97265983 0.054255447 0.044486364 0.028111099
3 0.42352941 0.97285323 0.053865021 0.044032284 0.027909333
3 0.42745098 0.97287386 0.053820788 0.043673301 0.02771574
3 0.43137255 0.97300072 0.053562573 0.043304161 0.027451788
3 0.43529412 0.97284028 0.053881531 0.042934948 0.027146593
3 0.43921569 0.97342348 0.052712847 0.042629186 0.026948565
3 0.44313725 0.97472101 0.050114723 0.042355192 0.02676866
3 0.44705882 0.97435878 0.050835604 0.041890919 0.026599232
3 0.45098039 0.97414596 0.051256377 0.041384825 0.026223498
3 0.45490196 0.97450648 0.050532482 0.041121505 0.026035099
3 0.45882353 0.97460507 0.05032902 0.040657529 0.025814512
3 0.4627451 0.97513258 0.049269743 0.040172606 0.025495313
3 0.46666667 0.97534851 0.04883441 0.039803434 0.025232542
3 0.47058824 0.97502818 0.049471967 0.03946557 0.025119766
3 0.4745098 0.97486459 0.049796895 0.039117572 0.024875599
3 0.47843137 0.9748088 0.049905771 0.038811867 0.024641939
3 0.48235294 0.97452923 0.050458911 0.03837942 0.024345554
3 0.48627451 0.97412958 0.051255368 0.03799937 0.024156021
3 0.49019608 0.97407086 0.051370912 0.037735852 0.023936664
3 0.49411765 0.97445694 0.050593972 0.037324216 0.023705928
3 0.49803922 0.9746855 0.05013492 0.036955055 0.02347084
3 0.50196078 0.97426708 0.050964814 0.036501277 0.023271715
3 0.50588235 0.97420454 0.051084825 0.036217126 0.023129169
3 0.50980392 0.97425186 0.050982911 0.035742438 0.02286234
3 0.51372549 0.97406438 0.051354148 0.035447124 0.022652999
3 0.51764706 0.97423665 0.051002017 0.035131069 0.02253819
3 0.52156863 0.97385207 0.051765581 0.034688016 0.022329303
3 0.5254902 0.97417722 0.05164557 0.034402859 0.022283383
3 0.52941176 0.97455471 0.050890585 0.034118508 0.022128957
3 0.53333333 0.97435897 0.051282051 0.033717804 0.021936238
3 0.5372549 0.97447917 0.051041667 0.033411859 0.021775915
3 0.54117647 0.97572559 0.048548813 0.033095636 0.021543275
3 0.54509804 0.97647059 0.047058824 0.032737116 0.021266909
3 0.54901961 0.97628032 0.047439353 0.032367991 0.021012284
3 0.55294118 0.97692308 0.046153846 0.032019764 0.020775044
3 0.55686275 0.97653631 0.046927374 0.031597633 0.020504753
3 0.56078431 0.97663818 0.046723647 0.031185915 0.020309159
3 0.56470588 0.97732558 0.045348837 0.030827188 0.020093135
3 0.56862745 0.97758112 0.044837758 0.030573943 0.0199314
3 0.57254902 0.97731343 0.045373134 0.030215519 0.019746723
3 0.57647059 0.97724551 0.045508982 0.029941291 0.019550074
3 0.58039216 0.97784615 0.044307692 0.029560993 0.01929516
3 0.58431373 0.978125 0.04375 0.029265568 0.019094672
3 0.58823529 0.97827476 0.043450479 0.02900151 0.018970121
3 0.59215686 0.97922078 0.041558442 0.028779714 0.018820242
3 0.59607843 0.98013245 0.039735099 0.028505652 0.018718854
3 0.6 0.98006645 0.03986711 0.028284405 0.018547604
3 0.60392157 0.97966102 0.040677966 0.027925469 0.018317779
3 0.60784314 0.98 0.04 0.027577456 0.018109773
3 0.61176471 0.97979094 0.040418118 0.02717686 0.017833452
3 0.61568627 0.98014184 0.039716312 0.026902565 0.017701336
3 0.61960784 0.98050542 0.03898917 0.02652287 0.017470799
3 0.62352941 0.9810219 0.037956204 0.026248876 0.01733813
3 0.62745098 0.98215613 0.035687732 0.025953463 0.017098497
3 0.63137255 0.98181818 0.036363636 0.025647179 0.016859789
3 0.63529412 0.98167939 0.036641221 0.025351964 0.016605295
3 0.63921569 0.98132296 0.037354086 0.025045783 0.016405716
3 0.64313725 0.9816 0.0368 0.02481326 0.01631282
3 0.64705882 0.9815261 0.036947791 0.024591916 0.016117989
3 0.65098039 0.98145161 0.037096774 0.024307512 0.015982238
3 0.65490196 0.98122449 0.03755102 0.024085911 0.015878805
3 0.65882353 0.98333333 0.033333333 0.023832742 0.01570697
3 0.6627451 0.98396624 0.032067511 0.023600539 0.015475675
3 0.66666667 0.98389831 0.03220339 0.02336864 0.01527394
3 0.67058824 0.98340611 0.033187773 0.023083312 0.015136964
3 0.6745098 0.984 0.032 0.022840689 0.014973946
3 0.67843137 0.98447489 0.031050228 0.022471501 0.014767623
3 0.68235294 0.98497653 0.030046948 0.022144304 0.014658529
3 0.68627451 0.98483412 0.030331754 0.021817664 0.014434291
3 0.69019608 0.98564593 0.028708134 0.021501354 0.014181487
3 0.69411765 0.98557692 0.028846154 0.021248488 0.014040008
3 0.69803922 0.98613861 0.027722772 0.020973984 0.01389578
3 0.70196078 0.98781726 0.024365482 0.020710245 0.013791553
3 0.70588235 0.98947368 0.021052632 0.020488572 0.013711245
3 0.70980392 0.98947368 0.021052632 0.020278089 0.013560449
3 0.71372549 0.98941799 0.021164021 0.019951545 0.013324889
3 0.71764706 0.99005525 0.019889503 0.019634726 0.013200678
3 0.72156863 0.99 0.02 0.019318507 0.012952325
3 0.7254902 0.98983051 0.020338983 0.018991615 0.01275894
3 0.72941176 0.98977273 0.020454545 0.018633205 0.012441795
3 0.73333333 0.99075145 0.01849711 0.018359164 0.012256204
3 0.7372549 0.99176471 0.016470588 0.018074712 0.012139425
3 0.74117647 0.99272727 0.014545455 0.017758074 0.011975305
3 0.74509804 0.99259259 0.014814815 0.017504899 0.011858606
3 0.74901961 0.99254658 0.014906832 0.017178313 0.011588385
3 0.75294118 0.99245283 0.01509434 0.01695696 0.011439485
3 0.75686275 0.99490446 0.010191083 0.016735924 0.011338455
3 0.76078431 0.99487179 0.01025641 0.016462137 0.011171544
3 0.76470588 0.99477124 0.010457516 0.016135102 0.010956148
3 0.76862745 0.99589041 0.0082191781 0.015786924 0.010899613
3 0.77254902 0.99586207 0.0082758621 0.015481216 0.01061331
3 0.77647059 0.99577465 0.0084507042 0.015090934 0.01029521
3 0.78039216 0.99571429 0.0085714286 0.014806043 0.010073416
3 0.78431373 0.99703704 0.0059259259 0.014531732 0.0098911217
3 0.78823529 0.996875 0.00625 0.01410953 0.0096213572
3 0.79215686 0.9968254 0.0063492063 0.013814168 0.0093248745
3 0.79607843 0.99677419 0.0064516129 0.013434492 0.008958964
3 0.8 0.99836066 0.0032786885 0.013202492 0.0087719205
3 0.80392157 0.99831933 0.0033613445 0.012980888 0.0086163841
3 0.80784314 0.99830508 0.0033898305 0.012591054 0.0082889669
3 0.81176471 0.99823009 0.003539823 0.012189946 0.007976892
3 0.81568627 0.9981982 0.0036036036 0.011905388 0.0077647535
3 0.81960784 0.99814815 0.0037037037 0.011452124 0.0073760906
3 0.82352941 0.99813084 0.0037383178 0.010957177 0.0069896978
3 0.82745098 0.99811321 0.0037735849 0.010609273 0.0067999614
3 0.83137255 0.99809524 0.0038095238 0.01035636 0.0066080015
3 0.83529412 0.99805825 0.0038834951 0.010008546 0.0063595675
3 0.83921569 0.99793814 0.0041237113 0.0096917953 0.0062261963
3 0.84313725 0.99791667 0.0041666667 0.0094074026 0.0060332868
3 0.84705882 0.99787234 0.0042553191 0.0091226956 0.0057787768
3 0.85098039 1 0 0.0088059334 0.0055709774
3 0.85490196 1 0 0.0085107749 0.0053700563
3 0.85882353 1 0 0.0082572434 0.0052035178
3 0.8627451 1 0 0.0080149246 0.0050032035
3 0.86666667 1 0 0.0077402705 0.0048585897
3 0.87058824 1 0 0.0073292587 0.0045251737
3 0.8745098 1 0 0.0070340993 0.0043867463
3 0.87843137 1 0 0.006706693 0.0041781463
3 0.88235294 1 0 0.0064427976 0.0039991165
3 0.88627451 1 0 0.0062428726 0.0038566269
3 0.89019608 1 0 0.0060528426 0.0037637112
3 0.89411765 1 0 0.0058314985 0.003657068
3 0.89803922 1 0 0.0055366893 0.00346362
3 0.90196078 1 0 0.0053046335 0.0032737902
3 0.90588235 1 0 0.0051147477 0.0031667679
3 0.90980392 1 0 0.0048828982 0.0030222115
3 0.91372549 1 0 0.0046615501 0.0028846711
3 0.91764706 1 0 0.00442957 0.0028003869
3 0.92156863 1 0 0.0042400116 0.0026411068
3 0.9254902 1 0 0.0039973387 0.0025101493
3 0.92941176 1 0 0.0037126722 0.0023291963
3 0.93333333 1 0 0.0035334684 0.0021838914
3 0.9372549 1 0 0.0033015661 0.0019811422
3 0.94117647 1 0 0.0030484848 0.0018318154
3 0.94509804 1 0 0.0027955988 0.001685208
3 0.94901961 1 0 0.0025213517 0.0015382999
3 0.95294118 1 0 0.0022576571 0.0014134269
3 0.95686275 1 0 0.0020363563 0.001346288
3 0.96078431 1 0 0.0018146134 0.0011902161
3 0.96470588 1 0 0.0016037197 0.0011019521
3 0.96862745 1 0 0.0014032491 0.00097522434
3 0.97254902 1 0 0.0012346569 0.00080811516
3 0.97647059 1 0 0.0010766283 0.00066062723
3 0.98039216 1 0 0.00089706459 0.00051397615
3 0.98431373 1 0 0.00074942828 0.00044270266
3 0.98823529 1 0 0.00062281751 0.00037338546
3 0.99215686 1 0 0.00044351284 0.00030342893
3 0.99607843 1 0 0.00020079815 0.00013124315
3 1 1 0 0 0
5 0 0.189224 0.001066257 1 0
5 0.0039215686 0.83659562 0.063332735 0.38664335 0.068604048
5 0.0078431373 0.85326532 0.064262677 0.35491939 0.067308338
5 0.011764706 0.86283671 0.063653303 0.33386938 0.066147186
5 0.015686275 0.8703276 0.062916519 0.31883696 0.064713286
5 0.019607843 0.87572622 0.062197918 0.30583437 0.063672796
5 0.023529412 0.88028146 0.06049886 0.29544217 0.06258839
5 0.02745098 0.8845036 0.058721199 0.28659674 0.061103831
5 0.031372549 0.88890318 0.057672056 0.2787336 0.059944417
5 0.035294118 0.89245882 0.056285399 0.27236051 0.059229916
5 0.039215686 0.8950761 0.056389768 0.26628409 0.058504993
5 0.043137255 0.89786065 0.056518955 0.26067221 0.057888628
5 0.047058824 0.89905595 0.05644825 0.25528242 0.056864161
5 0.050980392 0.90137654 0.056479848 0.25029433 0.056418299
5 0.054901961 0.90318422 0.056082549 0.24601426 0.056210394
5 0.058823529 0.90504723 0.056103339 0.24170247 0.055814616
5 0.062745098 0.90715434 0.055476091 0.23817132 0.055441514
5 0.066666667 0.90859729 0.055205677 0.23423949 0.054942207
5 0.070588235 0.91053873 0.054836952 0.2307528 0.054583146
5 0.074509804 0.91199915 0.054607349 0.22727651 0.054062083
5 0.078431373 0.91379583 0.054458772 0.22398965 0.053720422
5 0.082352941 0.91505749 0.054483799 0.22084023 0.05345177
5 0.08627451 0.91670313 0.053564106 0.21799734 0.053040194
5 0.090196078 0.91818056 0.053562673 0.21490258 0.052858147
5 0.094117647 0.91927188 0.053340881 0.21214517 0.052384939
5 0.098039216 0.92064476 0.052413982 0.20936504 0.052001055
5 0.10196078 0.92181943 0.052228338 0.20710388 0.051676369
5 0.10588235 0.92258705 0.051596543 0.20450322 0.051201841
5 0.10980392 0.92406 0.050654739 0.20230686 0.0507345
5 0.11372549 0.92484279 0.050218209 0.20003669 0.050346458
5 0.11764706 0.92545228 0.050159802 0.19753235 0.04988598
5 0.12156863 0.9265274 0.049340022 0.19529195 0.049298665
5 0.1254902 0.92716384 0.049049392 0.19311511 0.048819726
5 0.12941176 0.92760396 0.048546687 0.19100006 0.048618222
5 0.13333333 0.92812436 0.048367046 0.18890801 0.048371769
5 0.1372549 0.92882996 0.048178264 0.18688087 0.047847329
5 0.14117647 0.92974242 0.047507773 0.18479872 0.047538565
5 0.14509804 0.93054849 0.047032695 0.18265578 0.047003513
5 0.14901961 0.93127946 0.046629691 0.18077408 0.046640452
5 0.15294118 0.93178317 0.046507839 0.17894553 0.046219706
5 0.15686275 0.9325034 0.0460842 0.17710777 0.045737185
5 0.16078431 0.93340859 0.045294839 0.17541788 0.045389595
5 0.16470588 0.93429088 0.044616508 0.17373833 0.044998173
5 0.16862745 0.93485172 0.044175099 0.17213217 0.044724386
5 0.17254902 0.93583169 0.043517603 0.17018784 0.044348533
5 0.17647059 0.93692181 0.042850573 0.16841274 0.043880051
5 0.18039216 0.93779666 0.042429551 0.16724974 0.043626312
5 0.18431373 0.93801774 0.042415041 0.16558073 0.043311644
5 0.18823529 0.93905581 0.041692731 0.16419638 0.043018908
5 0.19215686 0.93964803 0.041532327 0.16264347 0.042745446
5 0.19607843 0.94072211 0.040776557 0.16120823 0.042292375
5 0.2 0.94190159 0.040140636 0.15972006 0.041836184
5 0.20392157 0.94288595 0.039510756 0.15834549 0.041598505
5 0.20784314 0.94369846 0.03901805 0.15680437 0.041226839
5 0.21176471 0.94398049 0.038946307 0.15536827 0.04076921
5 0.21568627 0.94394773 0.03896709 0.15396293 0.040314943
5 0.21960784 0.94449477 0.038381341 0.15256924 0.040127966
5 0.22352941 0.94492358 0.038013338 0.15115389 0.039767732
5 0.22745098 0.94542382 0.037704185 0.1498235 0.039329691
5 0.23137255 0.94596304 0.037362363 0.14850244 0.039061177
5 0.23529412 0.9473233 0.036371406 0.14727597 0.038676786
5 0.23921569 0.94798591 0.036536169 0.14591306 0.038558541
5 0.24313725 0.94850533 0.036069508 0.14456192 0.038024459
5 0.24705882 0.94923788 0.035608229 0.14324079 0.037619152
5 0.25098039 0.94997066 0.035223351 0.1420466 0.037555286
5 0.25490196 0.95013758 0.034971772 0.14091613 0.037372878
5 0.25882353 0.95052844 0.034585375 0.1398703 0.037188938
5 0.2627451 0.95073076 0.034691964 0.13860199 0.036882563
5 0.26666667 0.95168542 0.034011468 0.13763006 0.03653196
5 0.27058824 0.95266483 0.033638987 0.13647838 0.036143743
5 0.2745098 0.95308156 0.033444238 0.13540146 0.03592207
5 0.27843137 0.95357825 0.033135825 0.13427086 0.035653113
5 0.28235294 0.95416184 0.03280813 0.13300213 0.03544494
5 0.28627451 0.95468085 0.03247408 0.13175637 0.034958817
5 0.29019608 0.95533281 0.032025624 0.1305735 0.034813272
5 0.29411765 0.95567383 0.03179559 0.12940122 0.034657377
5 0.29803922 0.95614089 0.03165592 0.12833412 0.034324076
5 0.30196078 0.95710744 0.031222773 0.12705587 0.034089136
5 0.30588235 0.9573186 0.0311685 0.12603215 0.033711795
5 0.30980392 0.9578343 0.030823271 0.1249022 0.033413528
5 0.31372549 0.95812555 0.030623025 0.12387837 0.033245252
5 0.31764706 0.95835864 0.030420425 0.12289577 0.033103438
5 0.32156863 0.95931517 0.029799531 0.12177515 0.03305574
5 0.3254902 0.9595984 0.029739673 0.12080315 0.03282879
5 0.32941176 0.96054899 0.02911095 0.11983267 0.032517621
5 0.33333333 0.96116877 0.028688183 0.11845951 0.032266995
5 0.3372549 0.96165126 0.028310424 0.11735032 0.032217114
5 0.34117647 0.96221461 0.027717991 0.11643094 0.032188881
5 0.34509804 0.96237927 0.027908861 0.11560641 0.032121036
5 0.34901961 0.96281782 0.027748294 0.1145806 0.032042263
5 0.35294118 0.96315365 0.027797749 0.11365086 0.031850754
5 0.35686275 0.96360514 0.027358315 0.11262632 0.031578718
5 0.36078431 0.96341551 0.027511184 0.11153785 0.031355135
5 0.36470588 0.96391788 0.027335524 0.11059829 0.030919516
5 0.36862745 0.9640737 0.027083489 0.10943608 0.030588643
5 0.37254902 0.96437211 0.02674439 0.10870747 0.030406342
5 0.37647059 0.96423139 0.026901958 0.10764076 0.030322441
5 0.38039216 0.96468192 0.026604466 0.10668991 0.030026561
5 0.38431373 0.96455031 0.026624726 0.10581399 0.029673342
5 0.38823529 0.96492261 0.02647549 0.10470421 0.029354438
5 0.39215686 0.96487314 0.026514069 0.10388087 0.029063483
5 0.39607843 0.96541917 0.026085466 0.10293082 0.028777423
5 0.4 0.96601496 0.025716293 0.10207499 0.028416264
5 0.40392157 0.96600104 0.025774188 0.10116628 0.02814339
5 0.40784314 0.96653695 0.025289363 0.10019393 0.027884654
5 0.41176471 0.96687883 0.025119911 0.099412182 0.027871665
5 0.41568627 0.96718658 0.024867706 0.098546076 0.027671882
5 0.41960784 0.96710767 0.024903927 0.09775388 0.027517328
5 0.42352941 0.9675961 0.024504642 0.096865931 0.02731336
5 0.42745098 0.96819003 0.023841473 0.096010019 0.027228984
5 0.43137255 0.96895242 0.023258208 0.0951333 0.027067451
5 0.43529412 0.96901317 0.023282193 0.094489631 0.026737678
5 0.43921569 0.96978841 0.022561032 0.09381259 0.026683695
5 0.44313725 0.97030538 0.022174766 0.0931464 0.02660346
5 0.44705882 0.97027712 0.022503605 0.092407569 0.026418793
5 0.45098039 0.97100309 0.022123176 0.091573638 0.02632065
5 0.45490196 0.97151376 0.02151833 0.090781634 0.026170233
5 0.45882353 0.97138939 0.021617668 0.089883293 0.0261162
5 0.4627451 0.97189916 0.021323859 0.089006366 0.025782185
5 0.46666667 0.97264395 0.020623194 0.088130615 0.025597041
5 0.47058824 0.97270101 0.020831641 0.08728483 0.025416622
5 0.4745098 0.9730026 0.020699661 0.086566862 0.025295148
5 0.47843137 0.97375044 0.020335778 0.085794724 0.025170852
5 0.48235294 0.97398735 0.02014321 0.084991819 0.024901824
5 0.48627451 0.97421242 0.019853875 0.084178021 0.024714522
5 0.49019608 0.97450227 0.019777651 0.083660361 0.024675233
5 0.49411765 0.97456833 0.019748755 0.082773193 0.02451674
5 0.49803922 0.97522695 0.019029065 0.082096686 0.024356802
5 0.50196078 0.97522645 0.019069709 0.081147 0.023989774
5 0.50588235 0.9754891 0.018980664 0.080565791 0.023974659
5 0.50980392 0.97596817 0.018778232 0.079678682 0.023703565
5 0.51372549 0.97619004 0.018665063 0.079130043 0.023589684
5 0.51764706 0.97664454 0.018487504 0.078295266 0.023513633
5 0.52156863 0.97706547 0.018236441 0.077597705 0.023421758
5 0.5254902 0.97755864 0.018060335 0.076952897 0.023200958
5 0.52941176 0.97858225 0.017221251 0.076277283 0.023005881
5 0.53333333 0.97942822 0.016548996 0.075359 0.022788693
5 0.5372549 0.98001588 0.016332247 0.074672026 0.022672705
5 0.54117647 0.98046603 0.016145551 0.073942545 0.022566619
5 0.54509804 0.98090537 0.015848228 0.073023444 0.022384181
5 0.54901961 0.98129398 0.015536725 0.072294136 0.022181366
5 0.55294118 0.98178295 0.01560246 0.071597302 0.022021544
5 0.55686275 0.98219863 0.015264368 0.070825945 0.021766202
5 0.56078431 0.98231397 0.015104829 0.070139417 0.021649797
5 0.56470588 0.98275971 0.014929236 0.069527115 0.021383437
5 0.56862745 0.9827255 0.01498009 0.06883013 0.021211922
5 0.57254902 0.98288776 0.014709234 0.068154088 0.020954448
5 0.57647059 0.98352782 0.014452648 0.067467824 0.020770456
5 0.58039216 0.98365658 0.014358909 0.06670687 0.020483599
5 0.58431373 0.98366809 0.014374278 0.066178889 0.020355967
5 0.58823529 0.98362119 0.014441588 0.0655337 0.020257274
5 0.59215686 0.98394693 0.014130676 0.064931818 0.020096995
5 0.59607843 0.98441947 0.013632061 0.064277271 0.01995099
5 0.6 0.98543464 0.012880456 0.063686371 0.019869685
5 0.60392157 0.98543498 0.012787611 0.062947348 0.019763834
5 0.60784314 0.98545902 0.012794295 0.062313926 0.019586357
5 0.61176471 0.98548827 0.012675596 0.061532049 0.019263811
5 0.61568627 0.98602478 0.012354509 0.060823905 0.019056084
5 0.61960784 0.98605024 0.012377716 0.060222348 0.018903191
5 0.62352941 0.98660606 0.012079516 0.059557312 0.018761381
5 0.62745098 0.98711575 0.011513406 0.058870868 0.018669871
5 0.63137255 0.98734632 0.011597847 0.058226882 0.018538998
5 0.63529412 0.98715449 0.011767703 0.057360875 0.01840071
5 0.63921569 0.98721647 0.011614846 0.056706538 0.01817823
5 0.64313725 0.98722908 0.011613482 0.056019394 0.018107013
5 0.64705882 0.98811652 0.011451376 0.055407452 0.017794743
5 0.65098039 0.98836962 0.011707412 0.054785201 0.017687047
5 0.65490196 0.98846502 0.011494268 0.054236055 0.017589378
5 0.65882353 0.98908583 0.010895106 0.0535603 0.017414776
5 0.6627451 0.98958231 0.010216376 0.05295861 0.017256207
5 0.66666667 0.9894679 0.010335629 0.052377562 0.017053562
5 0.67058824 0.98999141 0.010221632 0.051743177 0.016785873
5 0.6745098 0.99004978 0.01020083 0.051119755 0.016719334
5 0.67843137 0.9907337 0.010069876 0.050369286 0.016596728
5 0.68235294 0.99151238 0.0099276033 0.049809986 0.016423477
5 0.68627451 0.991871 0.010376013 0.049187105 0.016227993
5 0.69019608 0.99198635 0.010332835 0.048647994 0.016076572
5 0.69411765 0.99187404 0.010471287 0.048003373 0.015989183
5 0.69803922 0.99200283 0.010432072 0.047379918 0.015851488
5 0.70196078 0.99231141 0.010372187 0.046863411 0.015660172
5 0.70588235 0.99264306 0.01032961 0.046346385 0.01557211
5 0.70980392 0.99278967 0.010030613 0.045786723 0.015495016
5 0.71372549 0.99265748 0.010245742 0.045269679 0.015438781
5 0.71764706 0.99273506 0.010380487 0.044614588 0.015336153
5 0.72156863 0.99291527 0.010021925 0.044076313 0.015126976
5 0.7254902 0.99281147 0.01017667 0.043368424 0.015082367
5 0.72941176 0.99272483 0.010319858 0.042851319 0.014889036
5 0.73333333 0.99284547 0.010410358 0.042217471 0.014648081
5 0.7372549 0.9929448 0.010577836 0.041531085 0.014575728
5 0.74117647 0.99305716 0.010758288 0.040918721 0.014307427
5 0.74509804 0.99325941 0.010336136 0.04037983 0.014186293
5 0.74901961 0.99312179 0.010573341 0.039725431 0.014031642
5 0.75294118 0.99329972 0.01019495 0.03914454 0.013837806
5 0.75686275 0.99399678 0.009771776 0.038669476 0.013738343
5 0.76078431 0.99391042 0.0099191924 0.038056627 0.013595933
5 0.76470588 0.99382081 0.010054549 0.037411812 0.013343914
5 0.76862745 0.99397348 0.010251772 0.036640398 0.013285493
5 0.77254902 0.99419635 0.0097916505 0.036101807 0.013178868
5 0.77647059 0.99438634 0.009376847 0.035351138 0.013080267
5 0.78039216 0.99429958 0.0095137535 0.034790743 0.012896513
5 0.78431373 0.99447165 0.0097515685 0.034136159 0.012716612
5 0.78823529 0.99430019 0.010071889 0.033323712 0.012547465
5 0.79215686 0.9945361 0.0095888117 0.032764206 0.01233585
5 0.79607843 0.99440819 0.009812037 0.032108665 0.012118547
5 0.8 0.99460827 0.01007043 0.031612 0.012019195
5 0.80392157 0.99487908 0.0095163234 0.03093573 0.011852298
5 0.80784314 0.99513741 0.0089943129 0.030492871 0.01186666
5 0.81176471 0.99542874 0.008394459 0.029721353 0.011574801
5 0.81568627 0.99533058 0.0085778168 0.028960976 0.011364384
5 0.81960784 0.9951162 0.0089902 0.028010809 0.011282784
5 0.82352941 0.99484225 0.0095295356 0.027399381 0.011253773
5 0.82745098 0.9955453 0.008118371 0.026576564 0.010848741
5 0.83137255 0.99592344 0.0073571207 0.026112051 0.01072774
5 0.83529412 0.99621615 0.0067600722 0.025235961 0.010276829
5 0.83921569 0.99661302 0.0059574964 0.02447569 0.0100204
5 0.84313725 0.99704861 0.0050794232 0.023915677 0.0097283017
5 0.84705882 0.99694269 0.0052730058 0.023197467 0.0094781694
5 0.85098039 0.99772727 0.0045454545 0.022468941 0.0092643938
5 0.85490196 0.99764012 0.004719764 0.021877698 0.0089644006
5 0.85882353 0.9975976 0.0048048048 0.021275462 0.008715089
5 0.8627451 0.99810127 0.0037974684 0.02050455 0.0083874667
5 0.86666667 0.99869707 0.0026058632 0.019848986 0.0080024915
5 0.87058824 0.99861592 0.0027681661 0.019151711 0.0076346193
5 0.8745098 0.99928315 0.0014336918 0.018506795 0.0072519251
5 0.87843137 1 0 0.017872873 0.0068855737
5 0.88235294 1 0 0.017365337 0.0066932974
5 0.88627451 1 0 0.016700069 0.0065401205
5 0.89019608 1 0 0.016012971 0.0062209412
5 0.89411765 1 0 0.015399512 0.0059519868
5 0.89803922 1 0 0.014818706 0.005867668
5 0.90196078 1 0 0.014289999 0.0056987069
5 0.90588235 1 0 0.013698357 0.0054998141
5 0.90980392 1 0 0.013243877 0.0053580723
5 0.91372549 1 0 0.012620401 0.0051237476
5 0.91764706 1 0 0.011944473 0.0049946118
5 0.92156863 1 0 0.011405316 0.0048044658
5 0.9254902 1 0 0.01081336 0.004556758
5 0.92941176 1 0 0.010285313 0.004424847
5 0.93333333 1 0 0.0097038459 0.0042733224
5 0.9372549 1 0 0.0091860124 0.0041756581
5 0.94117647 1 0 0.0084772642 0.0039081301
5 0.94509804 1 0 0.0078011342 0.0036787796
5 0.94901961 1 0 0.0073034317 0.0035278087
5 0.95294118 1 0 0.0067115379 0.0033422134
5 0.95686275 1 0 0.0062039401 0.0031589153
5 0.96078431 1 0 0.0056217961 0.0028825792
5 0.96470588 1 0 0.0049862812 0.0025282752
5 0.96862745 1 0 0.0043500578 0.0020958615
5 0.97254902 1 0 0.0037352182 0.0017856621
5 0.97647059 1 0 0.0031643353 0.0015203772
5 0.98039216 1 0 0.0025821195 0.0012217797
5 0.98431373 1 0 0.0019257889 0.00090765881
5 0.98823529 1 0 0.0014280897 0.00066519913
5 0.99215686 1 0 0.00093028776 0.00043636385
5 0.99607843 1 0 0.00043335217 0.00017812975
5 1 1 0 0 0
10 0 0.189224 0.001066257 1 0
10 0.0039215686 0.70564634 0.042980635 0.72063039 0.10433365
10 0.0078431373 0.72970044 0.043811227 0.68240431 0.097426672
10 0.011764706 0.74589666 0.043324326 0.658962 0.091639236
10 0.015686275 0.75656902 0.041524647 0.64001292 0.087753216
10 0.019607843 0.76543325 0.040631765 0.62449721 0.08441161
10 0.023529412 0.77262036 0.039758293 0.61184737 0.081597723
10 0.02745098 0.77881357 0.039061974 0.60036156 0.079498539
10 0.031372549 0.78471138 0.038399127 0.58978344 0.076965285
10 0.035294118 0.78991844 0.037395831 0.5804092 0.074504819
10 0.039215686 0.79438049 0.037462142 0.57163856 0.072560937
10 0.043137255 0.7988784 0.03632813 0.56343331 0.071155123
10 0.047058824 0.80281953 0.035989535 0.55561855 0.069883515
10 0.050980392 0.80654127 0.035901507 0.54856307 0.068749499
10 0.054901961 0.8102299 0.035497816 0.54197234 0.067515383
10 0.058823529 0.81370945 0.035236999 0.53532014 0.066708674
10 0.062745098 0.81671764 0.034781464 0.52913358 0.065535151
10 0.066666667 0.81967033 0.034112473 0.5233058 0.064425336
10 0.070588235 0.82211136 0.033276079 0.51791284 0.063799861
10 0.074509804 0.82512578 0.033120722 0.51312208 0.063093857
10 0.078431373 0.82773676 0.032712541 0.50791851 0.062214663
10 0.082352941 0.83023876 0.032118649 0.50292662 0.061363549
10 0.08627451 0.83245165 0.031618372 0.49814654 0.060508665
10 0.090196078 0.8346201 0.031613279 0.49348308 0.060056359
10 0.094117647 0.83691838 0.031380278 0.48907287 0.05949568
10 0.098039216 0.83922815 0.031140936 0.48473763 0.059002486
10 0.10196078 0.84115193 0.030993118 0.48049512 0.058004473
10 0.10588235 0.84285774 0.030546646 0.47675046 0.057319151
10 0.10980392 0.84468084 0.030114344 0.47303937 0.057013583
10 0.11372549 0.8469043 0.029618146 0.46941986 0.056073159
10 0.11764706 0.84867701 0.029232396 0.46546475 0.0556149
10 0.12156863 0.85021661 0.029005276 0.46166658 0.054946026
10 0.1254902 0.85189818 0.028885535 0.45816386 0.054015183
10 0.12941176 0.85364479 0.029197537 0.45461939 0.053292776
10 0.13333333 0.85526565 0.029300192 0.45094742 0.052604192
10 0.1372549 0.85668044 0.029053757 0.44741426 0.051931603
10 0.14117647 0.85845906 0.029005517 0.44373367 0.051427963
10 0.14509804 0.85968483 0.028625173 0.44046554 0.051084311
10 0.14901961 0.86116507 0.0287605 0.43691083 0.0505684
10 0.15294118 0.86206468 0.028450599 0.43343853 0.049578245
10 0.15686275 0.86363108 0.028395211 0.43040057 0.048822254
10 0.16078431 0.86527094 0.028334822 0.42705683 0.048154492
10 0.16470588 0.86653298 0.02841272 0.42380907 0.047596753
10 0.16862745 0.86784303 0.028248874 0.4207518 0.047178397
10 0.17254902 0.86901515 0.028117963 0.41778928 0.046683086
10 0.17647059 0.86990398 0.028209372 0.41497495 0.046187422
10 0.18039216 0.87133154 0.028492295 0.41218023 0.045436891
10 0.18431373 0.8723821 0.028668008 0.40918662 0.045180348
10 0.18823529 0.87348265 0.028939658 0.40620375 0.045082276
10 0.19215686 0.87469766 0.028983741 0.40346332 0.044651029
10 0.19607843 0.87630034 0.029079191 0.40088178 0.044303074
10 0.2 0.87726947 0.02913687 0.39835379 0.044078553
10 0.20392157 0.87798962 0.029212888 0.39538153 0.043660996
10 0.20784314 0.87897525 0.029115841 0.39248334 0.043333987
10 0.21176471 0.87999213 0.02926916 0.38981739 0.042938669
10 0.21568627 0.88123844 0.029458818 0.38740541 0.042577669
10 0.21960784 0.88216824 0.029339304 0.38487765 0.042431411
10 0.22352941 0.88335321 0.029499305 0.38235966 0.042224306
10 0.22745098 0.88406878 0.029263393 0.3798637 0.042020847
10 0.23137255 0.88515363 0.029619563 0.37742968 0.041604142
10 0.23529412 0.88644344 0.029537758 0.37502788 0.041197617
10 0.23921569 0.88717419 0.02960946 0.3725406 0.040926484
10 0.24313725 0.88796136 0.029193871 0.37010611 0.040454976
10 0.24705882 0.88871634 0.029316525 0.36756592 0.040049938
10 0.25098039 0.88995503 0.029846701 0.36515429 0.039940899
10 0.25490196 0.89071694 0.029893044 0.36284773 0.039750459
10 0.25882353 0.8914887 0.029849169 0.36066827 0.039516173
10 0.2627451 0.89217646 0.030055719 0.35820235 0.039123992
10 0.26666667 0.89308285 0.030112053 0.35587484 0.038881387
10 0.27058824 0.89403491 0.0304679 0.35343019 0.038531585
10 0.2745098 0.89462016 0.030774708 0.35125061 0.038329075
10 0.27843137 0.89556343 0.031008848 0.3486579 0.037806475
10 0.28235294 0.89644769 0.031165493 0.34629942 0.037748152
10 0.28627451 0.89716287 0.031099831 0.34407797 0.03752028
10 0.29019608 0.89809965 0.031043683 0.3419949 0.037644863
10 0.29411765 0.89883678 0.03107186 0.33962672 0.037974879
10 0.29803922 0.89965052 0.030989047 0.33727888 0.037858378
10 0.30196078 0.90055842 0.030585245 0.33471961 0.038018428
10 0.30588235 0.90160015 0.030390644 0.3324142 0.038239602
10 0.30980392 0.90212028 0.03058331 0.33022377 0.03819031
10 0.31372549 0.90278968 0.030706174 0.32807525 0.037907552
10 0.31764706 0.90353641 0.030745469 0.32594686 0.037689321
10 0.32156863 0.90430655 0.03113666 0.32374499 0.037583811
10 0.3254902 0.90487487 0.031266887 0.32152292 0.037478904
10 0.32941176 0.90542141 0.031238815 0.31944793 0.037171742
10 0.33333333 0.90642262 0.031124297 0.31743862 0.037460104
10 0.3372549 0.90692783 0.031118219 0.31491994 0.037238192
10 0.34117647 0.90769632 0.03095442 0.31295096 0.036847102
10 0.34509804 0.9082489 0.031106138 0.3109621 0.036691285
10 0.34901961 0.90878706 0.031325549 0.3086465 0.036623949
10 0.35294118 0.90942888 0.031820068 0.30640248 0.036439245
10 0.35686275 0.91056683 0.031888695 0.30437964 0.03598897
10 0.36078431 0.91113208 0.031821386 0.30247602 0.035925169
10 0.36470588 0.91153708 0.032079247 0.3002761 0.035716178
10 0.36862745 0.91258907 0.0325918 0.29802265 0.035406256
10 0.37254902 0.91340357 0.033028904 0.29601237 0.035420501
10 0.37647059 0.91380835 0.033114413 0.29386314 0.03517292
10 0.38039216 0.91442874 0.033270422 0.29189575 0.035177164
10 0.38431373 0.9150803 0.032964929 0.28975975 0.035062431
10 0.38823529 0.91528288 0.033268284 0.28776982 0.034905896
10 0.39215686 0.9159609 0.03343106 0.28569517 0.034725078
10 0.39607843 0.91682872 0.0335882 0.28350617 0.035006805
10 0.4 0.91727037 0.034023274 0.28152575 0.034902978
10 0.40392157 0.91785991 0.034425298 0.27981244 0.034940731
10 0.40784314 0.9179708 0.034950291 0.27791874 0.034835765
10 0.41176471 0.91831381 0.03515358 0.27591891 0.03474508
10 0.41568627 0.91900537 0.035435932 0.27377176 0.034736379
10 0.41960784 0.9194113 0.035529579 0.27176322 0.034637662
10 0.42352941 0.91976278 0.035654435 0.26959412 0.034361997
10 0.42745098 0.92051911 0.036048705 0.26759328 0.034060327
10 0.43137255 0.92105021 0.035750029 0.26571037 0.034150679
10 0.43529412 0.92150744 0.035735151 0.26393243 0.033959689
10 0.43921569 0.92198931 0.036000907 0.2620699 0.033894409
10 0.44313725 0.92239736 0.036097158 0.26039834 0.03388299
10 0.44705882 0.92272069 0.03594258 0.2585791 0.033793283
10 0.45098039 0.92338834 0.035896867 0.256684 0.033505324
10 0.45490196 0.92404365 0.035756991 0.25499043 0.033279132
10 0.45882353 0.92451896 0.035763362 0.25311799 0.033277276
10 0.4627451 0.92481827 0.03575078 0.25138338 0.032980917
10 0.46666667 0.92576592 0.035165322 0.24970152 0.032816806
10 0.47058824 0.92634317 0.035152004 0.2479344 0.032653782
10 0.4745098 0.92671175 0.035556193 0.24610568 0.032601552
10 0.47843137 0.9272874 0.035149291 0.24428455 0.032572232
10 0.48235294 0.92788562 0.035058822 0.24227408 0.032282484
10 0.48627451 0.92836404 0.034917466 0.24044341 0.032098656
10 0.49019608 0.92861567 0.034857214 0.23818054 0.032018115
10 0.49411765 0.92893103 0.034783669 0.2363927 0.03198434
10 0.49803922 0.92973101 0.034711427 0.23466791 0.031547213
10 0.50196078 0.92997463 0.034896687 0.23259462 0.031126908
10 0.50588235 0.93062724 0.034600527 0.23065915 0.030738246
10 0.50980392 0.9309745 0.034613467 0.22892422 0.030684494
10 0.51372549 0.93128428 0.034631502 0.22731675 0.030421411
10 0.51764706 0.93180959 0.034554018 0.22588933 0.030433024
10 0.52156863 0.9322273 0.034367214 0.22400666 0.030088335
10 0.5254902 0.93260567 0.034088322 0.22243034 0.029899849
10 0.52941176 0.93318195 0.033926383 0.22055881 0.029539516
10 0.53333333 0.93385368 0.034095658 0.21860137 0.029072848
10 0.5372549 0.93448259 0.034297576 0.21701477 0.028840648
10 0.54117647 0.93486831 0.034258592 0.21542835 0.028502605
10 0.54509804 0.93522603 0.034320169 0.21359889 0.028340622
10 0.54901961 0.93579903 0.034452314 0.2119175 0.028018128
10 0.55294118 0.93629259 0.034464584 0.20993985 0.027678709
10 0.55686275 0.93668701 0.034313635 0.20805732 0.027271157
10 0.56078431 0.93757314 0.034120446 0.20635467 0.027279042
10 0.56470588 0.93770883 0.033897957 0.20464123 0.027261162
10 0.56862745 0.93815711 0.033920096 0.20302346 0.027185975
10 0.57254902 0.93885383 0.033668391 0.20127753 0.026947495
10 0.57647059 0.93902272 0.033869759 0.19956334 0.02674594
10 0.58039216 0.93953224 0.033842313 0.19799718 0.026585697
10 0.58431373 0.93990742 0.033808989 0.19615567 0.026266604
10 0.58823529 0.94003571 0.0334488 0.19437941 0.02598753
10 0.59215686 0.94057821 0.033043713 0.19272976 0.02570477
10 0.59607843 0.94093549 0.032994461 0.19119647 0.025582123
10 0.6 0.94136646 0.033095862 0.18949386 0.025361171
10 0.60392157 0.94193932 0.033002315 0.1878022 0.02527827
10 0.60784314 0.94236092 0.032915653 0.18608942 0.025078806
10 0.61176471 0.94279952 0.033017124 0.18446118 0.024955867
10 0.61568627 0.94323614 0.033087671 0.18278022 0.024955141
10 0.61960784 0.94379288 0.032690641 0.18106721 0.024592954
10 0.62352941 0.94431217 0.032501131 0.17937571 0.024390612
10 0.62745098 0.94475842 0.032425166 0.17764279 0.024160558
10 0.63137255 0.94503426 0.032442925 0.17579234 0.024207671
10 0.63529412 0.94586393 0.032182738 0.17437428 0.024230037
10 0.63921569 0.94632151 0.032313489 0.1726721 0.023930071
10 0.64313725 0.94689755 0.032420547 0.17101237 0.023732435
10 0.64705882 0.94720993 0.032974204 0.16942533 0.023607182
10 0.65098039 0.94763885 0.033448558 0.16792456 0.023918535
10 0.65490196 0.94786331 0.03377391 0.16642284 0.023770936
10 0.65882353 0.94829252 0.033656539 0.16494222 0.023654204
10 0.6627451 0.94886301 0.033874487 0.16351472 0.023471055
10 0.66666667 0.94926561 0.033871359 0.16197058 0.023358059
10 0.67058824 0.94964186 0.033904516 0.1604693 0.023103308
10 0.6745098 0.95012758 0.033507355 0.15884088 0.022881403
10 0.67843137 0.95062151 0.033501129 0.15717126 0.022665074
10 0.68235294 0.95101878 0.033655092 0.15536213 0.022499777
10 0.68627451 0.9519194 0.03327475 0.15364941 0.022331771
10 0.69019608 0.95236872 0.033101956 0.15170426 0.021879292
10 0.69411765 0.95302821 0.032318944 0.15005552 0.021717048
10 0.69803922 0.95341842 0.032477931 0.14858635 0.021842012
10 0.70196078 0.95402657 0.032297418 0.14705342 0.021848416
10 0.70588235 0.95448644 0.031892543 0.14558267 0.021763358
10 0.70980392 0.95472485 0.031761608 0.14397511 0.02166574
10 0.71372549 0.95509242 0.031617537 0.14238966 0.021344832
10 0.71764706 0.95580322 0.031793299 0.14093103 0.021148951
10 0.72156863 0.95608109 0.031970458 0.13930257 0.021086815
10 0.7254902 0.95656371 0.032067665 0.137674 0.020909644
10 0.72941176 0.95685014 0.031713311 0.13622546 0.020407158
10 0.73333333 0.957152 0.03174416 0.13460785 0.020196771
10 0.7372549 0.95763576 0.031477147 0.13290548 0.019984938
10 0.74117647 0.95862011 0.030889701 0.13138427 0.019743417
10 0.74509804 0.95949044 0.030255202 0.12955557 0.019644167
10 0.74901961 0.96003104 0.029986092 0.12789642 0.019279623
10 0.75294118 0.96054096 0.029619373 0.12649015 0.019187202
10 0.75686275 0.96077994 0.029902855 0.12489324 0.018835857
10 0.76078431 0.9613615 0.029061386 0.12329843 0.018552903
10 0.76470588 0.96212461 0.028402984 0.12174487 0.018231618
10 0.76862745 0.96282476 0.028005808 0.12016963 0.018045275
10 0.77254902 0.96401698 0.026953165 0.11841506 0.017658198
10 0.77647059 0.96483213 0.026621677 0.11685217 0.017634623
10 0.78039216 0.96594004 0.025515284 0.11530996 0.017431259
10 0.78431373 0.96634229 0.025062546 0.1140319 0.017226524
10 0.78823529 0.96711876 0.024131671 0.11228823 0.01701103
10 0.79215686 0.9675682 0.023793295 0.11067092 0.016636941
10 0.79607843 0.96822602 0.023083953 0.10890631 0.016414822
10 0.8 0.9695742 0.021809751 0.10714149 0.016222784
10 0.80392157 0.97073402 0.020791939 0.1054611 0.015786972
10 0.80784314 0.97073645 0.020845606 0.10351744 0.015351211
10 0.81176471 0.97183818 0.020013814 0.1017624 0.015108505
10 0.81568627 0.97270103 0.019533671 0.10002918 0.014848716
10 0.81960784 0.97318129 0.019044448 0.098253492 0.014553174
10 0.82352941 0.97389522 0.018610371 0.096330593 0.014562126
10 0.82745098 0.97458504 0.018556703 0.094871852 0.014594574
10 0.83137255 0.97554465 0.017907565 0.093001062 0.014618897
10 0.83529412 0.97631981 0.017593331 0.09123712 0.014618548
10 0.83921569 0.97724919 0.017425574 0.089526358 0.014592208
10 0.84313725 0.97846762 0.016823368 0.087582693 0.014653523
10 0.84705882 0.97877933 0.016860376 0.085765015 0.014376123
10 0.85098039 0.97966697 0.016744071 0.08398919 0.014286535
10 0.85490196 0.97964453 0.016952278 0.0821084 0.014185628
10 0.85882353 0.9802376 0.017079105 0.08025776 0.014123521
10 0.8627451 0.98088192 0.016903027 0.078438623 0.014363703
10 0.86666667 0.98174649 0.016573632 0.07687498 0.014074794
10 0.87058824 0.98258317 0.015939793 0.075025346 0.013659563
10 0.8745098 0.98264983 0.01608092 0.073080599 0.013396809
10 0.87843137 0.98295882 0.015869802 0.071115443 0.013368669
10 0.88235294 0.98305103 0.015605024 0.06912821 0.013203556
10 0.88627451 0.98381136 0.014796042 0.067395566 0.013208842
10 0.89019608 0.98438543 0.014257922 0.065557611 0.013213937
10 0.89411765 0.98459125 0.013873648 0.063622337 0.013152112
10 0.89803922 0.98489975 0.013395935 0.061709838 0.012926408
10 0.90196078 0.98539843 0.01267977 0.0598084 0.013048265
10 0.90588235 0.9858906 0.012534986 0.058021686 0.012903395
10 0.90980392 0.98595387 0.012602075 0.056088389 0.012728963
10 0.91372549 0.98724147 0.011675052 0.054155224 0.012745814
10 0.91764706 0.98793948 0.011075174 0.052306599 0.012705747
10 0.92156863 0.98835361 0.010849324 0.050194446 0.012589141
10 0.9254902 0.98826744 0.010838356 0.048451612 0.012434562
10 0.92941176 0.98859325 0.010840994 0.046403021 0.012410005
10 0.93333333 0.98824219 0.011114921 0.044354032 0.012153082
10 0.9372549 0.98821506 0.011547191 0.041978014 0.012070046
10 0.94117647 0.9880093 0.011636602 0.039980683 0.011832101
10 0.94509804 0.9890193 0.011673809 0.037962297 0.011652453
10 0.94901961 0.9908705 0.011275192 0.035628243 0.011639693
10 0.95294118 0.99080328 0.011381548 0.03357873 0.011451694
10 0.95686275 0.99170749 0.010157147 0.031084559 0.011079484
10 0.96078431 0.99257209 0.0091460949 0.028548881 0.01055902
10 0.96470588 0.9924499 0.0093421834 0.026075608 0.010049698
10 0.96862745 0.99459011 0.0078025823 0.023686806 0.0096580662
10 0.97254902 0.99443538 0.0077473286 0.021170086 0.0091676188
10 0.97647059 0.99406177 0.0080934633 0.018726083 0.0085283067
10 0.98039216 0.99385527 0.0091279983 0.016347181 0.0081803951
10 0.98431373 0.99397089 0.0099599414 0.013609712 0.0078028957
10 0.98823529 0.99798995 0.0040201005 0.010861822 0.0071720605
10 0.99215686 0.99652174 0.0069565217 0.0072216347 0.0056846321
10 0.99607843 0.99677419 0.0064516129 0.0040436301 0.0038693648
10 1 1 0 0 0
25 0 0.189224 0.001066257 1 0
25 0.0039215686 0.55918637 0.020909485 0.98849958 0.013643958
25 0.0078431373 0.58826078 0.018622219 0.9826121 0.017575988
25 0.011764706 0.60715426 0.017526742 0.97830421 0.019855231
25 0.015686275 0.62125424 0.017477425 0.97494563 0.021821198
25 0.019607843 0.63305637 0.017518653 0.97205144 0.023247866
25 0.023529412 0.64306935 0.01796756 0.96926354 0.024959807
25 0.02745098 0.65229994 0.018028342 0.96673921 0.026081059
25 0.031372549 0.6604785 0.018500642 0.96461779 0.027310305
25 0.035294118 0.66756223 0.018856339 0.96229407 0.028532589
25 0.039215686 0.67402331 0.01932047 0.96013893 0.029518704
25 0.043137255 0.67999535 0.019828789 0.95805634 0.030224855
25 0.047058824 0.68591205 0.019808427 0.95589046 0.031031334
25 0.050980392 0.69112185 0.020189483 0.95366855 0.031344503
25 0.054901961 0.69626119 0.020637924 0.95130911 0.031631059
25 0.058823529 0.70109284 0.021045521 0.94826026 0.031427585
25 0.062745098 0.7055785 0.021279231 0.94549695 0.03155059
25 0.066666667 0.70984699 0.021592043 0.94316915 0.031585237
25 0.070588235 0.71403621 0.021921719 0.94111676 0.031705669
25 0.074509804 0.71801482 0.022513227 0.9389689 0.031640559
25 0.078431373 0.72157433 0.022853933 0.93647255 0.031712636
25 0.082352941 0.72534209 0.023103646 0.93438939 0.031708863
25 0.08627451 0.72867957 0.023573538 0.9323173 0.0315658
25 0.090196078 0.73182327 0.023850766 0.93015942 0.031681934
25 0.094117647 0.73493949 0.024027253 0.92811758 0.031679933
25 0.098039216 0.73803112 0.024277019 0.92604597 0.031699057
25 0.10196078 0.74091123 0.024170844 0.9237961 0.031673784
25 0.10588235 0.74385266 0.024203167 0.92140868 0.031453042
25 0.10980392 0.74682891 0.024420126 0.91920995 0.031250909
25 0.11372549 0.74949243 0.024392983 0.91713736 0.030885037
25 0.11764706 0.75216564 0.024446544 0.91481183 0.030739011
25 0.12156863 0.75478833 0.024770523 0.91242363 0.03031765
25 0.1254902 0.75719264 0.024896693 0.90996067 0.030134124
25 0.12941176 0.75973349 0.024956031 0.90773059 0.029929391
25 0.13333333 0.76238608 0.024642807 0.90534098 0.029379482
25 0.1372549 0.76463558 0.024772814 0.90312078 0.02907042
25 0.14117647 0.76687544 0.024631332 0.90101748 0.029096494
25 0.14509804 0.76935372 0.024653411 0.89879716 0.028826027
25 0.14901961 0.77166155 0.024538515 0.89670483 0.02845183
25 0.15294118 0.77378177 0.024530947 0.89441036 0.028140631
25 0.15686275 0.77581565 0.024501125 0.89239151 0.027672467
25 0.16078431 0.77790519 0.024623617 0.89028895 0.027450827
25 0.16470588 0.7800379 0.024560992 0.88807792 0.027100884
25 0.16862745 0.78215084 0.024387067 0.88606902 0.026552545
25 0.17254902 0.78403978 0.024542609 0.88367038 0.026315002
25 0.17647059 0.78595161 0.024572149 0.88157718 0.026026101
25 0.18039216 0.78757465 0.024340739 0.87946422 0.025577457
25 0.18431373 0.78959995 0.02424954 0.87742526 0.025206729
25 0.18823529 0.79151877 0.023911771 0.87536441 0.024758281
25 0.19215686 0.79343969 0.024006096 0.87363091 0.024529742
25 0.19607843 0.79510215 0.024253512 0.87139061 0.023973819
25 0.2 0.79705293 0.024296331 0.86948939 0.023522354
25 0.20392157 0.79899636 0.024234579 0.86758832 0.023226742
25 0.20784314 0.80089243 0.024340202 0.86542207 0.022942481
25 0.21176471 0.80284763 0.024160105 0.86354061 0.02256901
25 0.21568627 0.80459304 0.024032938 0.86143806 0.022211282
25 0.21960784 0.80615781 0.023960804 0.85954773 0.021930328
25 0.22352941 0.80799511 0.024046697 0.85745511 0.021780754
25 0.22745098 0.80968855 0.02381735 0.85540739 0.021338506
25 0.23137255 0.81151086 0.02381563 0.85325252 0.021242408
25 0.23529412 0.81325357 0.024004814 0.85106528 0.021075125
25 0.23921569 0.81496115 0.023937815 0.84884631 0.020696336
25 0.24313725 0.81652069 0.023656221 0.84680687 0.020475283
25 0.24705882 0.81824735 0.023600001 0.84472498 0.020396426
25 0.25098039 0.8199475 0.023637177 0.84249598 0.020209761
25 0.25490196 0.82153788 0.023598557 0.84050914 0.019961052
25 0.25882353 0.82325128 0.023517667 0.8381735 0.019758064
25 0.2627451 0.82461905 0.02333817 0.83611247 0.019627349
25 0.26666667 0.82591685 0.023364225 0.8340412 0.019528
25 0.27058824 0.82725343 0.023318846 0.83188563 0.019295427
25 0.2745098 0.82873503 0.023456728 0.82979458 0.019343487
25 0.27843137 0.83036831 0.02301183 0.82759903 0.019223415
25 0.28235294 0.83188739 0.022861088 0.82541187 0.019060527
25 0.28627451 0.83327794 0.022842111 0.82313951 0.019019596
25 0.29019608 0.83476651 0.022861105 0.8207409 0.018872662
25 0.29411765 0.83595679 0.022945365 0.8182059 0.018640161
25 0.29803922 0.83737702 0.022750418 0.81602902 0.018543462
25 0.30196078 0.83884407 0.022554312 0.81351333 0.018069294
25 0.30588235 0.84023297 0.0224938 0.81141056 0.017802606
25 0.30980392 0.84148438 0.022279985 0.80866295 0.017603233
25 0.31372549 0.8426047 0.022332144 0.80633972 0.018027943
25 0.31764706 0.84374572 0.022261846 0.8038788 0.018043019
25 0.32156863 0.84514909 0.022145423 0.80156425 0.017866612
25 0.3254902 0.84670615 0.022118272 0.79944091 0.01784911
25 0.32941176 0.84793991 0.021871905 0.79710503 0.017647238
25 0.33333333 0.84913229 0.021686053 0.7950116 0.017501747
25 0.3372549 0.85018252 0.021601538 0.79244459 0.017511772
25 0.34117647 0.85140411 0.021596979 0.7899525 0.017597295
25 0.34509804 0.85239188 0.02151983 0.78764956 0.017666838
25 0.34901961 0.85359707 0.021270057 0.78515614 0.017879602
25 0.35294118 0.85469947 0.020891689 0.78269553 0.017990436
25 0.35686275 0.8557596 0.020743905 0.77996982 0.018115667
25 0.36078431 0.85687198 0.020978325 0.77734074 0.018605741
25 0.36470588 0.85799069 0.020789379 0.77475071 0.018605388
25 0.36862745 0.85918094 0.020806896 0.77239505 0.018788137
25 0.37254902 0.86017925 0.020836247 0.76995605 0.019195459
25 0.37647059 0.86124479 0.020566598 0.76729526 0.019512222
25 0.38039216 0.86213663 0.020671738 0.76488681 0.019957212
25 0.38431373 0.86328518 0.02059187 0.76218348 0.020564665
25 0.38823529 0.86452206 0.020452525 0.75992285 0.020872954
25 0.39215686 0.86561378 0.020528374 0.75712348 0.021065352
25 0.39607843 0.86670562 0.020368014 0.75474807 0.021500788
25 0.4 0.86780731 0.020446214 0.75211858 0.021813643
25 0.40392157 0.86872857 0.020597824 0.74921592 0.022542331
25 0.40784314 0.86988806 0.020263427 0.74658719 0.023092031
25 0.41176471 0.87082719 0.020477874 0.74387216 0.023493533
25 0.41568627 0.87178194 0.020572283 0.74071486 0.024049671
25 0.41960784 0.87247283 0.020479878 0.7376843 0.024437169
25 0.42352941 0.87336814 0.020259333 0.73475918 0.024712355
25 0.42745098 0.87433283 0.020059033 0.73205629 0.025144224
25 0.43137255 0.87519419 0.020091281 0.7286228 0.025345858
25 0.43529412 0.87624974 0.019955254 0.72560232 0.025648892
25 0.43921569 0.87725535 0.02006284 0.72246626 0.026090054
25 0.44313725 0.87820143 0.019933507 0.71954089 0.026548047
25 0.44705882 0.87907277 0.019925648 0.71693184 0.026961642
25 0.45098039 0.87993954 0.019903041 0.71422858 0.027480661
25 0.45490196 0.88065431 0.019922382 0.71114353 0.02773724
25 0.45882353 0.88147676 0.019821598 0.70837336 0.027722668
25 0.4627451 0.88226675 0.019817718 0.70535127 0.027850455
25 0.46666667 0.88309895 0.019972699 0.70240244 0.027878722
25 0.47058824 0.88398195 0.01974904 0.69957123 0.028423851
25 0.4745098 0.88509839 0.01969881 0.69632684 0.028576756
25 0.47843137 0.88589972 0.019854293 0.69313521 0.028689842
25 0.48235294 0.88664883 0.019961872 0.69023981 0.02890523
25 0.48627451 0.8874123 0.019765871 0.6872376 0.02896649
25 0.49019608 0.88828728 0.019735727 0.6839282 0.029206714
25 0.49411765 0.88887084 0.019825376 0.68075423 0.029063901
25 0.49803922 0.88990929 0.01991375 0.67760247 0.028985953
25 0.50196078 0.89066118 0.019997473 0.67452582 0.028895095
25 0.50588235 0.89148677 0.020000927 0.67136559 0.029195309
25 0.50980392 0.89220114 0.019951825 0.66829944 0.029232322
25 0.51372549 0.89285824 0.020004617 0.66466169 0.029303141
25 0.51764706 0.89366447 0.019910557 0.66167065 0.029371103
25 0.52156863 0.8943686 0.019727576 0.65817085 0.029430718
25 0.5254902 0.89509348 0.019777261 0.65498858 0.029555041
25 0.52941176 0.89578955 0.019792833 0.65169963 0.029561034
25 0.53333333 0.89648738 0.020194986 0.64802955 0.029541462
25 0.5372549 0.89713155 0.020036327 0.64500513 0.029571839
25 0.54117647 0.8978171 0.020056664 0.64188578 0.029492562
25 0.54509804 0.89866006 0.019766774 0.63873425 0.029338146
25 0.54901961 0.89951469 0.01969481 0.63560053 0.028865315
25 0.55294118 0.90044631 0.019634855 0.63239661 0.028945504
25 0.55686275 0.90106807 0.019649694 0.62918319 0.029264089
25 0.56078431 0.90183813 0.019566196 0.62586541 0.029642184
25 0.56470588 0.90263396 0.01920013 0.62253546 0.02956655
25 0.56862745 0.90343116 0.019215006 0.61927884 0.02919195
25 0.57254902 0.90440421 0.018990854 0.61611527 0.028841473
25 0.57647059 0.90551001 0.018948297 0.61291247 0.028921334
25 0.58039216 0.90629741 0.018689669 0.60951917 0.028917204
25 0.58431373 0.9069584 0.018473236 0.60628328 0.028884881
25 0.58823529 0.90785697 0.018441714 0.60296211 0.028810336
25 0.59215686 0.90894444 0.018201324 0.59985479 0.02891489
25 0.59607843 0.90969069 0.018286367 0.59688407 0.029203137
25 0.6 0.91059091 0.018312521 0.59363916 0.0292685
25 0.60392157 0.91138149 0.018035421 0.59051042 0.029341674
25 0.60784314 0.91235453 0.018002094 0.58744646 0.029488402
25 0.61176471 0.91320161 0.01763744 0.58447632 0.029635876
25 0.61568627 0.914117 0.017366258 0.58156786 0.029636006
25 0.61960784 0.91476736 0.017348815 0.57830255 0.029907592
25 0.62352941 0.91557211 0.017255626 0.57534288 0.030032111
25 0.62745098 0.91631515 0.017252598 0.57221372 0.029861206
25 0.63137255 0.91705524 0.017421269 0.56896761 0.029831474
25 0.63529412 0.91784184 0.017199687 0.56599961 0.030035108
25 0.63921569 0.91851759 0.017139563 0.56262784 0.030034573
25 0.64313725 0.91904145 0.017030795 0.55934968 0.030054164
25 0.64705882 0.91962532 0.016960943 0.55590288 0.029937896
25 0.65098039 0.92039921 0.016819811 0.55295362 0.029951157
25 0.65490196 0.92131468 0.016882103 0.54969692 0.029674693
25 0.65882353 0.92224518 0.016796217 0.54660044 0.029685322
25 0.6627451 0.92289542 0.016849894 0.54313268 0.029554088
25 0.66666667 0.92375894 0.016766569 0.53988641 0.029713584
25 0.67058824 0.92439793 0.016655602 0.53700207 0.030123223
25 0.6745098 0.92537161 0.016550358 0.53406227 0.029910345
25 0.67843137 0.92641726 0.016430499 0.53084797 0.029922789
25 0.68235294 0.92740909 0.01631289 0.52760364 0.029967974
25 0.68627451 0.92792845 0.016320629 0.52452652 0.02974733
25 0.69019608 0.92901784 0.016379882 0.52139659 0.029643287
25 0.69411765 0.92964935 0.016404792 0.51808765 0.029776502
25 0.69803922 0.93039287 0.016118865 0.51472597 0.029749312
25 0.70196078 0.93127807 0.015991301 0.51154417 0.029592011
25 0.70588235 0.93159431 0.015928493 0.50813992 0.029087483
25 0.70980392 0.93234826 0.016125097 0.50453313 0.028940517
25 0.71372549 0.93330565 0.01597792 0.5011846 0.029146679
25 0.71764706 0.93401048 0.01586403 0.49782343 0.029099489
25 0.72156863 0.93486286 0.015990378 0.49425159 0.029101858
25 0.7254902 0.93555778 0.01603328 0.49099608 0.029051302
25 0.72941176 0.93607219 0.016032418 0.48751925 0.028986775
25 0.73333333 0.93674129 0.015772311 0.48404059 0.028559707
25 0.7372549 0.93769652 0.015804694 0.48060634 0.028558423
25 0.74117647 0.93854692 0.015840949 0.47706347 0.028150461
25 0.74509804 0.9395219 0.015759051 0.4733543 0.028328888
25 0.74901961 0.94033678 0.015603036 0.46969901 0.028309327
25 0.75294118 0.94114687 0.015747406 0.46605275 0.028339292
25 0.75686275 0.94200709 0.015618878 0.46239517 0.028033496
25 0.76078431 0.94253324 0.015541793 0.4584104 0.02801852
25 0.76470588 0.94316343 0.01544132 0.4547849 0.027866534
25 0.76862745 0.94388437 0.015447005 0.45133776 0.027172303
25 0.77254902 0.94477031 0.01554249 0.44736146 0.026836563
25 0.77647059 0.9450121 0.015467106 0.44330249 0.026364095
25 0.78039216 0.94560984 0.015538494 0.43939246 0.026055358
25 0.78431373 0.94647132 0.015280138 0.43569375 0.025869111
25 0.78823529 0.94694722 0.014867953 0.43175101 0.025486649
25 0.79215686 0.94770838 0.014751805 0.42792329 0.025180842
25 0.79607843 0.94857789 0.014350492 0.42397664 0.024557206
25 0.8 0.94928314 0.014298504 0.41985438 0.024232861
25 0.80392157 0.95014468 0.014405739 0.41538184 0.023758026
25 0.80784314 0.95073597 0.01413626 0.41054898 0.023343291
25 0.81176471 0.95149724 0.013880397 0.40587721 0.02302183
25 0.81568627 0.95230516 0.013420317 0.40112041 0.022745761
25 0.81960784 0.95283023 0.013364851 0.39687125 0.022805724
25 0.82352941 0.95335019 0.013148983 0.39231655 0.022798364
25 0.82745098 0.95410441 0.012934027 0.38731452 0.02214543
25 0.83137255 0.95487939 0.01252033 0.38283413 0.022265359
25 0.83529412 0.95532555 0.012405319 0.37844743 0.022025989
25 0.83921569 0.9561733 0.012071779 0.37392405 0.021946928
25 0.84313725 0.95694076 0.012129113 0.36968603 0.022060959
25 0.84705882 0.95752621 0.012349786 0.36502749 0.021823759
25 0.85098039 0.95838894 0.011799132 0.35996272 0.02122301
25 0.85490196 0.95942126 0.011612402 0.35514423 0.02130358
25 0.85882353 0.96011379 0.01158053 0.35013705 0.02163479
25 0.8627451 0.96065208 0.011668645 0.34511864 0.021427936
25 0.86666667 0.96176559 0.010908952 0.34001435 0.021239455
25 0.87058824 0.96281015 0.010780367 0.33476143 0.020705974
25 0.8745098 0.96356984 0.010692334 0.32927851 0.020731757
25 0.87843137 0.96434929 0.010200044 0.32367829 0.020756898
25 0.88235294 0.96514531 0.010076839 0.31810735 0.020611488
25 0.88627451 0.96625788 0.0098546883 0.31202962 0.020333927
25 0.89019608 0.96698095 0.010229367 0.30591142 0.020726924
25 0.89411765 0.96754197 0.010129762 0.29955954 0.020772429
25 0.89803922 0.96841019 0.010071775 0.29316689 0.02105582
25 0.90196078 0.9692134 0.0096536705 0.28663648 0.021264383
25 0.90588235 0.96998314 0.0095419284 0.2804009 0.021244458
25 0.90980392 0.97074124 0.0091218592 0.27382568 0.021071855
25 0.91372549 0.97115762 0.0092442149 0.26668988 0.021122528
25 0.91764706 0.97172433 0.0091952465 0.25926779 0.020806838
25 0.92156863 0.97263542 0.0095454406 0.25221884 0.020871182
25 0.9254902 0.97332578 0.0093201221 0.24529537 0.020715473
25 0.92941176 0.97373496 0.0090155241 0.23835334 0.020942747
25 0.93333333 0.97451348 0.0087218151 0.23094889 0.020754063
25 0.9372549 0.97495187 0.0089421789 0.2227686 0.019984576
25 0.94117647 0.9753784 0.0089170586 0.21453908 0.019905546
25 0.94509804 0.97619121 0.0087745293 0.20611791 0.019873868
25 0.94901961 0.97661822 0.0083434186 0.19727346 0.019798179
25 0.95294118 0.97750646 0.0087497837 0.18848326 0.020437615
25 0.95686275 0.97860271 0.009234048 0.179582 0.020353062
25 0.96078431 0.98030353 0.009586012 0.17055705 0.021100344
25 0.96470588 0.98053821 0.0097135098 0.16096113 0.021825301
25 0.96862745 0.98190166 0.0095175264 0.15153198 0.022087446
25 0.97254902 0.98324612 0.010538284 0.14101345 0.022618494
25 0.97647059 0.9836011 0.01113311 0.12998688 0.022745122
25 0.98039216 0.9848749 0.010671808 0.11825357 0.022924936
25 0.98431373 0.98631927 0.011246379 0.10573784 0.022968124
25 0.98823529 0.98810812 0.010373345 0.092231631 0.023505928
25 0.99215686 0.9910932 0.0099661389 0.076375065 0.022600366
25 0.99607843 0.99386543 0.0087909524 0.053102141 0.019627826
25 1 1 0 0 0
30 0 0.189224 0.001066257 1 0
30 0.0039215686 0.53760816 0.024086818 0.99665023 0.0037859939
30 0.0078431373 0.56629026 0.023110103 0.99405761 0.0057493854
30 0.011764706 0.58523362 0.022526123 0.99184317 0.0070972454
30 0.015686275 0.59926497 0.022509603 0.99033498 0.0081218321
30 0.019607843 0.61116735 0.022439193 0.98862682 0.0093158373
30 0.023529412 0.62144751 0.022464978 0.98710812 0.010439117
30 0.02745098 0.63071406 0.022308374 0.98551533 0.011291483
30 0.031372549 0.63895168 0.022333558 0.98413419 0.012183535
30 0.035294118 0.64601691 0.022353205 0.98269926 0.012883859
30 0.039215686 0.65255533 0.021922937 0.98124278 0.013588624
30 0.043137255 0.65858394 0.021827128 0.97989153 0.014199832
30 0.047058824 0.66442963 0.021295214 0.97831899 0.014897471
30 0.050980392 0.66956504 0.020891007 0.97661767 0.015343944
30 0.054901961 0.67457293 0.020945776 0.97491635 0.015906788
30 0.058823529 0.67944637 0.020963198 0.97305429 0.016032868
30 0.062745098 0.68392288 0.020730623 0.97085047 0.01610867
30 0.066666667 0.68809272 0.020592589 0.968967 0.016315067
30 0.070588235 0.6921326 0.020479026 0.96728403 0.016595185
30 0.074509804 0.69598832 0.02046671 0.96550623 0.016770861
30 0.078431373 0.69974585 0.020372541 0.9637083 0.01712893
30 0.082352941 0.70334093 0.020290974 0.96209011 0.017421242
30 0.08627451 0.70657378 0.020248693 0.96034549 0.017867331
30 0.090196078 0.70984987 0.020317598 0.9589813 0.018368492
30 0.094117647 0.71307342 0.020221659 0.95755358 0.01891717
30 0.098039216 0.71619417 0.020150039 0.95589361 0.019242973
30 0.10196078 0.71922334 0.019839391 0.95410677 0.019684235
30 0.10588235 0.72224632 0.019814948 0.95257485 0.020113739
30 0.10980392 0.72527215 0.019901189 0.9509994 0.02055598
30 0.11372549 0.72802004 0.019764741 0.94951896 0.020940978
30 0.11764706 0.73080633 0.019473806 0.94774258 0.021658067
30 0.12156863 0.7334938 0.019485965 0.94614562 0.021826728
30 0.1254902 0.73602128 0.019452334 0.94450718 0.022300521
30 0.12941176 0.73877453 0.019415481 0.94276319 0.022756463
30 0.13333333 0.74159197 0.019124365 0.94117811 0.022998662
30 0.1372549 0.7440248 0.019155704 0.93967629 0.023382852
30 0.14117647 0.74637712 0.019017218 0.9381753 0.023885667
30 0.14509804 0.74886661 0.019131632 0.93678932 0.024080932
30 0.14901961 0.75120567 0.018879129 0.93515117 0.024534919
30 0.15294118 0.75350671 0.01876836 0.93364968 0.024881423
30 0.15686275 0.75574191 0.018785845 0.93224274 0.025011647
30 0.16078431 0.75787953 0.018781159 0.93062365 0.025321197
30 0.16470588 0.76010757 0.01867306 0.92919665 0.025653522
30 0.16862745 0.76217507 0.018445282 0.92782145 0.025814117
30 0.17254902 0.7641445 0.018295774 0.92623519 0.026037283
30 0.17647059 0.76606463 0.018308557 0.92483969 0.026444597
30 0.18039216 0.7678643 0.018180141 0.92320067 0.026784091
30 0.18431373 0.76988909 0.018207403 0.92177493 0.027106286
30 0.18823529 0.77191666 0.018040531 0.92028458 0.027616697
30 0.19215686 0.77394634 0.018078471 0.91884676 0.027783163
30 0.19607843 0.77574153 0.018223365 0.9173457 0.027933597
30 0.2 0.77773482 0.018213186 0.91608687 0.028137456
30 0.20392157 0.77990482 0.018126182 0.9148383 0.028415363
30 0.20784314 0.78198997 0.018128883 0.91337993 0.028607857
30 0.21176471 0.78398357 0.017938618 0.9118894 0.028474688
30 0.21568627 0.78591795 0.017785921 0.91040012 0.028437012
30 0.21960784 0.78779445 0.017764662 0.90876282 0.028348996
30 0.22352941 0.78940787 0.017588491 0.90697694 0.028362197
30 0.22745098 0.79113496 0.017224759 0.90541347 0.028364429
30 0.23137255 0.79300992 0.017094597 0.90376482 0.028331612
30 0.23529412 0.79475895 0.01717542 0.90217946 0.028257337
30 0.23921569 0.79634892 0.017017911 0.90060565 0.028271174
30 0.24313725 0.7981452 0.016684586 0.89897847 0.028039537
30 0.24705882 0.79988794 0.016583168 0.89744467 0.028103441
30 0.25098039 0.80153712 0.016485054 0.89580757 0.028080213
30 0.25490196 0.80315911 0.016521203 0.8943389 0.027920239
30 0.25882353 0.80498971 0.016504249 0.89234228 0.027873798
30 0.2627451 0.806466 0.016159335 0.89074633 0.02778313
30 0.26666667 0.80787907 0.016088549 0.8892127 0.027730986
30 0.27058824 0.80943959 0.016184904 0.88757444 0.027532964
30 0.2745098 0.81087861 0.016113145 0.8856724 0.027445606
30 0.27843137 0.81268573 0.015809484 0.88422564 0.027370124
30 0.28235294 0.81422979 0.015655476 0.88257737 0.02734729
30 0.28627451 0.81580851 0.015570042 0.88085459 0.027505471
30 0.29019608 0.81728404 0.015586923 0.8792065 0.027433011
30 0.29411765 0.81877416 0.015589986 0.877558 0.027483455
30 0.29803922 0.82022735 0.015366779 0.87590983 0.02727663
30 0.30196078 0.82181448 0.015115131 0.87399701 0.027074924
30 0.30588235 0.82325298 0.015074684 0.87234802 0.027041569
30 0.30980392 0.82458733 0.014949698 0.87071864 0.027034721
30 0.31372549 0.82607917 0.014833759 0.86893339 0.02695746
30 0.31764706 0.82717879 0.01470767 0.86696667 0.026682305
30 0.32156863 0.82872659 0.014653674 0.86521088 0.026681294
30 0.3254902 0.83034251 0.014573186 0.863668 0.026451153
30 0.32941176 0.83164783 0.014410108 0.86196616 0.026172642
30 0.33333333 0.8330074 0.014315481 0.86037984 0.026043872
30 0.3372549 0.83423051 0.014299974 0.85854078 0.025795823
30 0.34117647 0.83554826 0.014356881 0.85662956 0.025559884
30 0.34509804 0.836875 0.014264223 0.85494952 0.025107859
30 0.34901961 0.83808806 0.014119602 0.85306758 0.02479703
30 0.35294118 0.83933338 0.013816365 0.85133481 0.024443678
30 0.35686275 0.84085098 0.013701403 0.84970802 0.02415058
30 0.36078431 0.84202963 0.013824757 0.84754319 0.023893422
30 0.36470588 0.84329508 0.013660852 0.84552574 0.023603096
30 0.36862745 0.84437336 0.013428914 0.84356065 0.023268437
30 0.37254902 0.84562976 0.013337614 0.84171246 0.023006088
30 0.37647059 0.84688576 0.013131559 0.83971687 0.022721383
30 0.38039216 0.84826025 0.013299225 0.83790126 0.022549008
30 0.38431373 0.84934438 0.013186683 0.8357263 0.022492988
30 0.38823529 0.85064506 0.012982646 0.83395134 0.022246621
30 0.39215686 0.85188602 0.012924734 0.83198682 0.022184136
30 0.39607843 0.85330687 0.012958432 0.83007423 0.021883354
30 0.4 0.85444328 0.012906383 0.82810907 0.021638166
30 0.40392157 0.85561326 0.013031353 0.82582731 0.021583931
30 0.40784314 0.85697697 0.012820429 0.82373573 0.021417336
30 0.41176471 0.85804785 0.012950066 0.82172858 0.021298725
30 0.41568627 0.85899372 0.012958431 0.81956269 0.020961743
30 0.41960784 0.86011319 0.012757159 0.81763058 0.020850148
30 0.42352941 0.86129936 0.012600072 0.81576107 0.020709117
30 0.42745098 0.86248009 0.012520107 0.8139436 0.020799685
30 0.43137255 0.86358259 0.012413918 0.81174677 0.020494075
30 0.43529412 0.86498085 0.012372347 0.80972891 0.020454669
30 0.43921569 0.86611454 0.012295814 0.8076686 0.020320026
30 0.44313725 0.8673136 0.012073347 0.80551309 0.020519753
30 0.44705882 0.86826152 0.012105209 0.80327443 0.020547302
30 0.45098039 0.8694504 0.012115421 0.80127964 0.020682151
30 0.45490196 0.8703644 0.012038609 0.79929223 0.020532225
30 0.45882353 0.87137489 0.011724354 0.79748625 0.02061469
30 0.4627451 0.87227079 0.011674097 0.79568074 0.020725185
30 0.46666667 0.87317188 0.011694516 0.79345103 0.02068477
30 0.47058824 0.87432324 0.011535643 0.79120135 0.020733081
30 0.4745098 0.87547709 0.011433461 0.78891988 0.020657826
30 0.47843137 0.87664288 0.011667121 0.78649813 0.020356216
30 0.48235294 0.87773511 0.011607566 0.78437437 0.020307875
30 0.48627451 0.87870999 0.011493681 0.78214419 0.020285408
30 0.49019608 0.87970552 0.011292549 0.77947023 0.020310046
30 0.49411765 0.88053633 0.011236592 0.77708087 0.020116928
30 0.49803922 0.88150056 0.011222422 0.77459516 0.020132323
30 0.50196078 0.88241522 0.011239819 0.77229077 0.019887877
30 0.50588235 0.88351672 0.011487872 0.76993368 0.020076518
30 0.50980392 0.88460093 0.011482784 0.76776798 0.020122963
30 0.51372549 0.88549709 0.011341957 0.76489111 0.020081323
30 0.51764706 0.88641485 0.011282057 0.76253339 0.019925095
30 0.52156863 0.88734753 0.011056149 0.75978595 0.020020933
30 0.5254902 0.88835561 0.011175837 0.75731153 0.019972412
30 0.52941176 0.88937047 0.011173272 0.7549426 0.019762227
30 0.53333333 0.89018937 0.011408538 0.75198134 0.019620044
30 0.5372549 0.89100416 0.01134434 0.74910395 0.019482794
30 0.54117647 0.89193272 0.011426114 0.74647141 0.019389544
30 0.54509804 0.89301137 0.011217942 0.74381847 0.019186392
30 0.54901961 0.89374321 0.01109143 0.74103423 0.018822546
30 0.55294118 0.89476294 0.011120756 0.73813618 0.018907458
30 0.55686275 0.89533986 0.010935192 0.73544107 0.019014257
30 0.56078431 0.8961719 0.010855151 0.73266114 0.01926372
30 0.56470588 0.89722434 0.01069137 0.73000663 0.019354241
30 0.56862745 0.89819771 0.010558238 0.72735222 0.019121915
30 0.57254902 0.89911616 0.010326581 0.72445601 0.019143762
30 0.57647059 0.90038487 0.010192563 0.72189913 0.019276491
30 0.58039216 0.90131867 0.010221251 0.71917258 0.01955401
30 0.58431373 0.90234873 0.010215998 0.71650944 0.019634453
30 0.58823529 0.90337452 0.010061776 0.71362336 0.019530861
30 0.59215686 0.90442833 0.0098984833 0.71081389 0.019527182
30 0.59607843 0.90542297 0.0099393001 0.70786563 0.01990616
30 0.6 0.90631981 0.0099774645 0.70510747 0.020095084
30 0.60392157 0.90714307 0.0097362269 0.70213957 0.020447239
30 0.60784314 0.90808526 0.0096710915 0.69912792 0.020684558
30 0.61176471 0.90905506 0.0093605544 0.69630586 0.020603707
30 0.61568627 0.91004787 0.0091997684 0.69340144 0.020835638
30 0.61960784 0.91081066 0.0091458033 0.69041194 0.021385558
30 0.62352941 0.91180541 0.0089754638 0.68769647 0.021501198
30 0.62745098 0.91264474 0.0089613482 0.68466305 0.021741169
30 0.63137255 0.91340989 0.008891698 0.68204263 0.02207127
30 0.63529412 0.91402214 0.0087137389 0.67866278 0.022410183
30 0.63921569 0.9150193 0.0088661038 0.67568326 0.022598547
30 0.64313725 0.91588964 0.0087405915 0.67269076 0.02253762
30 0.64705882 0.91641747 0.0085925199 0.66920189 0.022648743
30 0.65098039 0.91714295 0.0083527503 0.66623406 0.022860509
30 0.65490196 0.9181822 0.0085278445 0.6632762 0.023338718
30 0.65882353 0.91936096 0.0086186746 0.66033625 0.023109744
30 0.6627451 0.92016986 0.008615562 0.65744033 0.023651689
30 0.66666667 0.92110389 0.0084808851 0.65429113 0.023851459
30 0.67058824 0.92179932 0.0084363487 0.65093038 0.024003706
30 0.6745098 0.92286227 0.0082570447 0.64815008 0.023929152
30 0.67843137 0.92387356 0.0080800785 0.64511522 0.023901065
30 0.68235294 0.92480137 0.007850878 0.64186322 0.024130527
30 0.68627451 0.9256514 0.0078501665 0.63888151 0.024012383
30 0.69019608 0.9268038 0.0077813775 0.63583888 0.024182114
30 0.69411765 0.92779348 0.0077838577 0.63258576 0.024389192
30 0.69803922 0.92874912 0.0077856597 0.62933183 0.024920636
30 0.70196078 0.92957099 0.0076551919 0.62618155 0.025077472
30 0.70588235 0.93023111 0.0075052581 0.62294824 0.025235217
30 0.70980392 0.93090119 0.0075275145 0.61966156 0.025404814
30 0.71372549 0.93201816 0.0073828187 0.61649159 0.025659456
30 0.71764706 0.93288416 0.0073711898 0.61322494 0.025959108
30 0.72156863 0.9338945 0.0073165305 0.60982111 0.025985762
30 0.7254902 0.93478407 0.0075106458 0.60667011 0.02622209
30 0.72941176 0.93548842 0.0076073632 0.60361493 0.026370898
30 0.73333333 0.93661491 0.00760005 0.60029581 0.026759533
30 0.7372549 0.9374134 0.0076678013 0.59679702 0.027246021
30 0.74117647 0.93846105 0.0077874542 0.59322411 0.027593143
30 0.74509804 0.93941034 0.0077755433 0.58960008 0.028069127
30 0.74901961 0.94050543 0.0076660306 0.5863449 0.028444208
30 0.75294118 0.94134765 0.0077554843 0.58290984 0.028708835
30 0.75686275 0.94230329 0.0076425421 0.57930733 0.029143188
30 0.76078431 0.94299059 0.0075938875 0.57567274 0.029644921
30 0.76470588 0.94406426 0.0077482184 0.57223703 0.029746974
30 0.76862745 0.94493563 0.0079601635 0.56886514 0.029916789
30 0.77254902 0.94572497 0.0081248267 0.56476239 0.030480836
30 0.77647059 0.94629091 0.0081596671 0.56097639 0.030545949
30 0.78039216 0.9472174 0.0084260183 0.55703443 0.030859522
30 0.78431373 0.94805534 0.0084225383 0.55334485 0.031074584
30 0.78823529 0.94898624 0.0082075305 0.54940146 0.031376021
30 0.79215686 0.94992647 0.0084381594 0.54597749 0.031629541
30 0.79607843 0.9509204 0.0082024119 0.54186273 0.031573214
30 0.8 0.95163315 0.0081401728 0.53752775 0.0315604
30 0.80392157 0.95245609 0.0080444565 0.5330003 0.031737709
30 0.80784314 0.95323029 0.007944842 0.52873539 0.032034352
30 0.81176471 0.95395044 0.0080273045 0.52414597 0.032427286
30 0.81568627 0.95476505 0.0076369824 0.51949261 0.032536344
30 0.81960784 0.95569013 0.0078097236 0.51518973 0.032441982
30 0.82352941 0.95642466 0.0078187579 0.51057952 0.032562987
30 0.82745098 0.9571293 0.0074515047 0.50597749 0.032633859
30 0.83137255 0.95798454 0.007101894 0.50046952 0.032320688
30 0.83529412 0.95840883 0.0070409059 0.49520578 0.032422267
30 0.83921569 0.95919026 0.0067648486 0.49005757 0.03249376
30 0.84313725 0.95989754 0.0068573376 0.48476307 0.032603838
30 0.84705882 0.96074525 0.0070963531 0.47941483 0.032648618
30 0.85098039 0.9615441 0.0068324175 0.47439461 0.032814718
30 0.85490196 0.96246404 0.0067381568 0.46888692 0.032910889
30 0.85882353 0.9633216 0.0066605492 0.46303148 0.032593563
30 0.8627451 0.96399567 0.0068912962 0.45728395 0.03275434
30 0.86666667 0.96473094 0.0062837913 0.45155769 0.033226496
30 0.87058824 0.96585873 0.0059497835 0.4450802 0.033521783
30 0.8745098 0.96654127 0.0058607783 0.43893314 0.033848427
30 0.87843137 0.96760025 0.0056817889 0.43198164 0.034105228
30 0.88235294 0.96821685 0.0054900832 0.42472578 0.033705678
30 0.88627451 0.9694134 0.0053081198 0.41797269 0.033652785
30 0.89019608 0.97034447 0.005730524 0.41100907 0.034119309
30 0.89411765 0.97082309 0.0058256524 0.40431063 0.03457911
30 0.89803922 0.97168002 0.0059691074 0.39667166 0.035213123
30 0.90196078 0.97247123 0.0060454611 0.38933917 0.035437344
30 0.90588235 0.97322451 0.0058044878 0.38170823 0.035687321
30 0.90980392 0.97414077 0.0055500225 0.37379647 0.035620793
30 0.91372549 0.97492671 0.0057677102 0.36531381 0.036015681
30 0.91764706 0.97546788 0.0057845666 0.35630053 0.035681194
30 0.92156863 0.97636301 0.0059208114 0.3478133 0.036026508
30 0.9254902 0.97715856 0.0060210632 0.33806906 0.035954394
30 0.92941176 0.97793908 0.0060567995 0.32915145 0.036000216
30 0.93333333 0.97872904 0.0059604034 0.31998438 0.035643341
30 0.9372549 0.97924251 0.0062426966 0.3094647 0.03555921
30 0.94117647 0.97968332 0.0064736204 0.29817218 0.03550861
30 0.94509804 0.98044082 0.0066382323 0.28647661 0.034990277
30 0.94901961 0.98125736 0.0065022817 0.27468602 0.034455018
30 0.95294118 0.98205318 0.0068979912 0.26237752 0.033764332
30 0.95686275 0.98284468 0.007396692 0.25059771 0.033296109
30 0.96078431 0.98365941 0.0075231891 0.23817374 0.032316912
30 0.96470588 0.98437529 0.0075061271 0.22549702 0.032065957
30 0.96862745 0.98481574 0.0075703513 0.21092707 0.030970709
30 0.97254902 0.98590562 0.0081599067 0.19645057 0.029961352
30 0.97647059 0.98644435 0.0088076681 0.1811363 0.029100121
30 0.98039216 0.98722362 0.0086299491 0.1640352 0.028052348
30 0.98431373 0.98906368 0.0092161071 0.14526231 0.027200807
30 0.98823529 0.99067488 0.0083717362 0.12521766 0.026072466
30 0.99215686 0.99271297 0.0082269793 0.10196512 0.024346751
30 0.99607843 0.9947229 0.0066984563 0.070163832 0.020490833
30 1 1 0 0 0
50 0 0.189224 0.001066257 1 0
50 0.0039215686 0.47589143 0.020028861 1 0
50 0.0078431373 0.50057501 0.020530047 0.9998733 0.00025339175
50 0.011764706 0.51680564 0.02036243 0.99973605 0.00052789949
50 0.015686275 0.52929512 0.020921202 0.99961991 0.00076017526
50 0.019607843 0.53941456 0.021220913 0.99952489 0.00095021908
50 0.023529412 0.54833655 0.021513851 0.99937708 0.0012458428
50 0.02745098 0.55623066 0.021688012 0.99920825 0.0015314993
50 0.031372549 0.56364287 0.021639086 0.99915551 0.0016113251
50 0.035294118 0.56988469 0.021926158 0.9990078 0.0018558431
50 0.039215686 0.5756174 0.021987372 0.99890242 0.0019672748
50 0.043137255 0.58104231 0.022248458 0.99873354 0.0022793189
50 0.047058824 0.58625479 0.022309575 0.99854365 0.0025847673
50 0.050980392 0.59084771 0.022059223 0.99838533 0.0028757105
50 0.054901961 0.59539863 0.021977393 0.99817422 0.0032717833
50 0.058823529 0.59968291 0.022013614 0.99799473 0.0036293439
50 0.062745098 0.60389718 0.021997895 0.99785748 0.0039029474
50 0.066666667 0.60790303 0.02208262 0.99764642 0.0042745937
50 0.070588235 0.61169741 0.021985287 0.99732973 0.0048814438
50 0.074509804 0.61526982 0.021908963 0.9971184 0.0052242041
50 0.078431373 0.61870639 0.021859357 0.99686457 0.0054711808
50 0.082352941 0.62190582 0.021923217 0.99664237 0.0057575885
50 0.08627451 0.62506382 0.021789234 0.996399 0.0060369357
50 0.090196078 0.62834846 0.021897187 0.99617721 0.0062029727
50 0.094117647 0.63134105 0.02188118 0.99587053 0.0065119017
50 0.098039216 0.63439012 0.021937375 0.99554221 0.006814868
50 0.10196078 0.6372901 0.021882602 0.99520369 0.0070459676
50 0.10588235 0.63999996 0.022028798 0.99488651 0.007358683
50 0.10980392 0.64278236 0.022018431 0.99462234 0.0077588372
50 0.11372549 0.64546281 0.021995994 0.99438957 0.0080020433
50 0.11764706 0.64821095 0.022143869 0.9941992 0.0082336707
50 0.12156863 0.65098063 0.022117566 0.99399816 0.0083920666
50 0.1254902 0.65352972 0.022120626 0.99383926 0.0085871683
50 0.12941176 0.65615709 0.022099336 0.99348993 0.0088988936
50 0.13333333 0.65871491 0.022213492 0.9931936 0.009154841
50 0.1372549 0.66114466 0.022120372 0.99294008 0.0094860584
50 0.14117647 0.66365018 0.022160372 0.99255928 0.0098382299
50 0.14509804 0.66585391 0.022318397 0.99238997 0.0099857999
50 0.14901961 0.66830043 0.022291867 0.99213597 0.010117634
50 0.15294118 0.67058138 0.021941983 0.9918294 0.010457697
50 0.15686275 0.67289523 0.02179473 0.99152235 0.01074181
50 0.16078431 0.67504852 0.021756222 0.99131096 0.010903433
50 0.16470588 0.67736654 0.021693658 0.99109951 0.011016508
50 0.16862745 0.67962512 0.021750585 0.99085684 0.011107395
50 0.17254902 0.68168405 0.02160912 0.99064519 0.011252757
50 0.17647059 0.68387603 0.021595106 0.99038151 0.01141293
50 0.18039216 0.68577476 0.021515672 0.99003279 0.011647536
50 0.18431373 0.68783796 0.021488249 0.98971553 0.01185317
50 0.18823529 0.68981337 0.021453718 0.9893565 0.012057773
50 0.19215686 0.69187615 0.021294137 0.98902932 0.012272722
50 0.19607843 0.69400023 0.021261111 0.98876542 0.012391373
50 0.2 0.69592994 0.021096634 0.98845925 0.012556818
50 0.20392157 0.69770354 0.021041992 0.98813124 0.01282274
50 0.20784314 0.69965797 0.021026952 0.98787766 0.013042966
50 0.21176471 0.70159279 0.020988458 0.98764565 0.013146039
50 0.21568627 0.7035069 0.020833309 0.98734993 0.013328486
50 0.21960784 0.70553178 0.020740069 0.98708578 0.013441876
50 0.22352941 0.70739303 0.02067285 0.98687413 0.013645729
50 0.22745098 0.70936711 0.020747823 0.98653643 0.013850372
50 0.23137255 0.71134782 0.020593413 0.98616726 0.014061212
50 0.23529412 0.71329805 0.020593797 0.98586107 0.014143499
50 0.23921569 0.71519676 0.020459382 0.98555457 0.014301649
50 0.24313725 0.71694674 0.020385155 0.98532236 0.014382571
50 0.24705882 0.71883529 0.020170661 0.98489981 0.014611331
50 0.25098039 0.72073912 0.020052159 0.98458338 0.01473494
50 0.25490196 0.72241384 0.019962917 0.9842876 0.014913776
50 0.25882353 0.72432727 0.019729615 0.98409774 0.015034101
50 0.2627451 0.72608813 0.019669159 0.98372774 0.015315172
50 0.26666667 0.7277971 0.019616119 0.98334711 0.015442386
50 0.27058824 0.72953471 0.019740008 0.98310407 0.015509814
50 0.2745098 0.73128179 0.01965343 0.98273452 0.015686093
50 0.27843137 0.73291255 0.019584354 0.98232311 0.015908897
50 0.28235294 0.73457164 0.019508997 0.9820486 0.016017236
50 0.28627451 0.73625326 0.01926138 0.98187985 0.016066331
50 0.29019608 0.73791682 0.019224043 0.98152093 0.016317488
50 0.29411765 0.73941131 0.01911176 0.98121455 0.016519212
50 0.29803922 0.74111696 0.01898475 0.98083394 0.016791571
50 0.30196078 0.74282497 0.018939174 0.98049614 0.016953974
50 0.30588235 0.74436952 0.018836319 0.9801266 0.017108349
50 0.30980392 0.74601297 0.018666438 0.97973567 0.017285428
50 0.31372549 0.74760328 0.018378153 0.97937626 0.017371699
50 0.31764706 0.74904783 0.018331522 0.9789107 0.017672302
50 0.32156863 0.75054954 0.018206886 0.97858316 0.017828843
50 0.3254902 0.75221722 0.018152476 0.97807677 0.018065325
50 0.32941176 0.75373868 0.018022563 0.97750631 0.018432269
50 0.33333333 0.75533708 0.017747883 0.97697756 0.018584396
50 0.3372549 0.75679878 0.017703731 0.97651279 0.018824077
50 0.34117647 0.75841042 0.017476815 0.97605872 0.019013511
50 0.34509804 0.75984885 0.017362638 0.97562515 0.019060912
50 0.34901961 0.76128491 0.017220943 0.97492777 0.019533257
50 0.35294118 0.7627022 0.01709762 0.97440975 0.01974894
50 0.35686275 0.76424929 0.016943339 0.97409268 0.019943584
50 0.36078431 0.76576683 0.017006964 0.97356548 0.020216609
50 0.36470588 0.7672091 0.016937869 0.97305787 0.020536327
50 0.36862745 0.76897039 0.016897904 0.97250852 0.020766362
50 0.37254902 0.77038737 0.016787823 0.97194868 0.021166666
50 0.37647059 0.77182003 0.016747836 0.97148351 0.021369018
50 0.38039216 0.77332989 0.016847809 0.97072339 0.021642662
50 0.38431373 0.77483875 0.016954275 0.970227 0.021858762
50 0.38823529 0.77622895 0.016873222 0.96971986 0.022164763
50 0.39215686 0.77760563 0.016855763 0.96907558 0.022299621
50 0.39607843 0.77893141 0.016849213 0.96844131 0.02255684
50 0.4 0.78045899 0.016756887 0.96789111 0.022796312
50 0.40392157 0.78193304 0.016536356 0.96734147 0.02284866
50 0.40784314 0.78318559 0.016462571 0.96665442 0.023098206
50 0.41176471 0.78460402 0.01630291 0.9659456 0.023417204
50 0.41568627 0.78570956 0.016265574 0.96531143 0.023511034
50 0.41960784 0.78684666 0.016093776 0.96449783 0.024037576
50 0.42352941 0.78815027 0.015938315 0.96387423 0.024290452
50 0.42745098 0.78947551 0.016076085 0.96329258 0.024456344
50 0.43137255 0.79089232 0.015987614 0.96260555 0.02463315
50 0.43529412 0.79225928 0.015779163 0.96192907 0.024887633
50 0.43921569 0.79361973 0.015746393 0.96114656 0.025050299
50 0.44313725 0.79535356 0.015714464 0.96044979 0.025081192
50 0.44705882 0.79692554 0.015715357 0.95987832 0.025180885
50 0.45098039 0.79820081 0.015686684 0.95903362 0.025297037
50 0.45490196 0.79947533 0.015590408 0.95832548 0.025401773
50 0.45882353 0.80072574 0.015460211 0.95761762 0.025498248
50 0.4627451 0.80208073 0.015337982 0.95676194 0.0258296
50 0.46666667 0.80341398 0.015288943 0.95614968 0.025926799
50 0.47058824 0.80464736 0.015322639 0.95517685 0.02636404
50 0.4745098 0.80597419 0.015045012 0.95454278 0.026554938
50 0.47843137 0.80730854 0.015029764 0.95368635 0.026784686
50 0.48235294 0.80867775 0.014956044 0.95285118 0.026897007
50 0.48627451 0.81005457 0.014967596 0.9520905 0.027198967
50 0.49019608 0.81134613 0.015059162 0.95130848 0.027286486
50 0.49411765 0.81271454 0.015068745 0.95060075 0.027377535
50 0.49803922 0.81399085 0.015018901 0.94970303 0.027749069
50 0.50196078 0.81509495 0.014969253 0.94882583 0.027899851
50 0.50588235 0.8165451 0.014964931 0.94793826 0.02802892
50 0.50980392 0.81781406 0.015003838 0.94710291 0.028147916
50 0.51372549 0.81909424 0.014973748 0.94619407 0.028243682
50 0.51764706 0.82026401 0.014912611 0.94527394 0.02863052
50 0.52156863 0.82130909 0.014745961 0.94426963 0.028930016
50 0.5254902 0.82253094 0.014846747 0.94333963 0.029099507
50 0.52941176 0.82385657 0.014745176 0.94263197 0.029251962
50 0.53333333 0.8252927 0.014592738 0.94185079 0.029503047
50 0.5372549 0.82650239 0.01457079 0.94100498 0.029491584
50 0.54117647 0.82773525 0.01450192 0.94014898 0.029570988
50 0.54509804 0.82897954 0.01431192 0.93940888 0.029833202
50 0.54901961 0.83030988 0.014437046 0.9384463 0.029834287
50 0.55294118 0.83150892 0.014404589 0.93748578 0.029883091
50 0.55686275 0.83267115 0.0142679 0.93649274 0.030091935
50 0.56078431 0.83384025 0.014225551 0.93547744 0.030283569
50 0.56470588 0.8352175 0.014232955 0.93466263 0.030344767
50 0.56862745 0.8365074 0.014369343 0.93388111 0.030542383
50 0.57254902 0.83781481 0.01443222 0.93314082 0.030612701
50 0.57647059 0.8390033 0.014421594 0.93216772 0.030611372
50 0.58039216 0.84014425 0.014407552 0.93118527 0.030599356
50 0.58431373 0.84140993 0.014500268 0.93029791 0.030509385
50 0.58823529 0.8425115 0.014466665 0.9293463 0.030551449
50 0.59215686 0.84394648 0.014437118 0.92835266 0.030464659
50 0.59607843 0.84528118 0.014409409 0.92741332 0.030618488
50 0.6 0.84642548 0.01440343 0.9262726 0.030687429
50 0.60392157 0.84771567 0.014298201 0.92520556 0.030808932
50 0.60784314 0.84904919 0.014337084 0.92417061 0.030758942
50 0.61176471 0.8501685 0.014331261 0.92307125 0.030797333
50 0.61568627 0.85147667 0.014211849 0.92197337 0.030929579
50 0.61960784 0.85294541 0.014105714 0.9209685 0.030774266
50 0.62352941 0.85413583 0.014029548 0.91973214 0.03078308
50 0.62745098 0.85539971 0.013997882 0.91858032 0.030664797
50 0.63137255 0.85691641 0.014104264 0.91739707 0.030612091
50 0.63529412 0.8582494 0.014059082 0.91605436 0.030645385
50 0.63921569 0.85941894 0.01408398 0.91461675 0.03066894
50 0.64313725 0.86091039 0.014208915 0.91333822 0.030470525
50 0.64705882 0.8622291 0.014433381 0.91173192 0.030412897
50 0.65098039 0.86358763 0.014459862 0.910242 0.03038994
50 0.65490196 0.86487852 0.014502472 0.90881528 0.030287595
50 0.65882353 0.8663205 0.014573296 0.90716709 0.030000405
50 0.6627451 0.86773672 0.01458985 0.90574018 0.029939757
50 0.66666667 0.86909617 0.014556668 0.9042604 0.029707018
50 0.67058824 0.87023489 0.014527884 0.90279159 0.029647435
50 0.6745098 0.87136453 0.01444901 0.90133346 0.029384418
50 0.67843137 0.87279831 0.014491813 0.89971716 0.02916187
50 0.68235294 0.87386035 0.014619945 0.89815381 0.02897067
50 0.68627451 0.87516354 0.01435668 0.89647266 0.02886222
50 0.69019608 0.87646415 0.014489647 0.89481428 0.028665154
50 0.69411765 0.87764175 0.014665111 0.89292198 0.028545544
50 0.69803922 0.87903809 0.014621681 0.8912322 0.028389065
50 0.70196078 0.88018162 0.014780823 0.8894975 0.028032767
50 0.70588235 0.88137202 0.014938269 0.88750986 0.027619351
50 0.70980392 0.88253962 0.0149064 0.88579895 0.027343417
50 0.71372549 0.88362472 0.014826946 0.88392897 0.026891089
50 0.71764706 0.8848304 0.014823084 0.88191068 0.026643776
50 0.72156863 0.88612462 0.014855113 0.87996628 0.026633595
50 0.7254902 0.88748339 0.014951376 0.87801188 0.026510234
50 0.72941176 0.88874883 0.014973633 0.87583539 0.026259049
50 0.73333333 0.89004782 0.015250852 0.87357455 0.02625498
50 0.7372549 0.89121246 0.015249124 0.87139857 0.026145745
50 0.74117647 0.89232943 0.015378494 0.86899975 0.025947853
50 0.74509804 0.89362861 0.015332728 0.86672747 0.025990262
50 0.74901961 0.89508414 0.01528412 0.86445593 0.025935967
50 0.75294118 0.89640521 0.015400179 0.86216399 0.02629716
50 0.75686275 0.89767673 0.015532956 0.85973402 0.026252415
50 0.76078431 0.8990327 0.015757699 0.85718955 0.026084152
50 0.76470588 0.90046059 0.015668446 0.85467462 0.025967887
50 0.76862745 0.90169921 0.015673427 0.85184305 0.025887322
50 0.77254902 0.90291323 0.015572531 0.84902183 0.025912712
50 0.77647059 0.90405339 0.015780673 0.84628667 0.025748985
50 0.78039216 0.90501326 0.015973514 0.8428426 0.02541774
50 0.78431373 0.90632345 0.016279731 0.83996918 0.025330592
50 0.78823529 0.9072292 0.0162782 0.83675737 0.025084438
50 0.79215686 0.90869266 0.016270389 0.8338091 0.024928584
50 0.79607843 0.91003752 0.016466167 0.83066097 0.024997546
50 0.8 0.91126545 0.016486346 0.82757425 0.024450547
50 0.80392157 0.91243753 0.016568581 0.82418135 0.023934525
50 0.80784314 0.91350379 0.016668673 0.8206425 0.023813111
50 0.81176471 0.91478979 0.016661318 0.81683778 0.023821308
50 0.81568627 0.91591037 0.016873388 0.81289559 0.023388695
50 0.81960784 0.91711973 0.016913153 0.80954585 0.023186643
50 0.82352941 0.91831056 0.017078481 0.80596276 0.022950781
50 0.82745098 0.91963899 0.017243622 0.80229538 0.022772508
50 0.83137255 0.9211989 0.01755733 0.79851316 0.022705205
50 0.83529412 0.92255482 0.017730735 0.79451036 0.022654079
50 0.83921569 0.92376285 0.017770762 0.79061263 0.02261317
50 0.84313725 0.9249033 0.018103478 0.78658668 0.022225901
50 0.84705882 0.92618218 0.018282049 0.78225266 0.021657738
50 0.85098039 0.92774814 0.01825209 0.77801829 0.021660968
50 0.85490196 0.92899258 0.018426117 0.77362203 0.021360597
50 0.85882353 0.93024654 0.018545429 0.76902811 0.02138629
50 0.8627451 0.93154788 0.018610676 0.76419125 0.021392982
50 0.86666667 0.93260402 0.018729157 0.75929992 0.020945982
50 0.87058824 0.93396139 0.019020345 0.75471554 0.02112085
50 0.8745098 0.93537651 0.019032053 0.74940425 0.021226389
50 0.87843137 0.93668373 0.019040208 0.74413129 0.021074918
50 0.88235294 0.9380688 0.019061961 0.73862735 0.021150391
50 0.88627451 0.93933257 0.019010102 0.73271847 0.020815067
50 0.89019608 0.94097722 0.01916785 0.7268825 0.020393285
50 0.89411765 0.9423486 0.019108385 0.72007609 0.02041716
50 0.89803922 0.94379968 0.018941964 0.71408178 0.020476776
50 0.90196078 0.94493323 0.019008545 0.70715755 0.020305325
50 0.90588235 0.94648335 0.018960298 0.7000317 0.02006204
50 0.90980392 0.94787255 0.01902663 0.69253183 0.01933651
50 0.91372549 0.94911504 0.01924466 0.68521548 0.019644059
50 0.91764706 0.95035591 0.019416119 0.67724507 0.019777688
50 0.92156863 0.95182544 0.019515508 0.66933967 0.020445708
50 0.9254902 0.95356193 0.019178349 0.66108526 0.021118081
50 0.92941176 0.95515095 0.019068694 0.6523714 0.021491583
50 0.93333333 0.95683105 0.019080839 0.6437558 0.022434342
50 0.9372549 0.95848246 0.018702729 0.63510772 0.023017228
50 0.94117647 0.96027617 0.018301454 0.62524594 0.023928453
50 0.94509804 0.96193403 0.01819142 0.61562731 0.025151777
50 0.94901961 0.96339257 0.018275884 0.60488814 0.025890623
50 0.95294118 0.96492783 0.017910075 0.59340904 0.027033982
50 0.95686275 0.9664906 0.017674484 0.58087108 0.027607449
50 0.96078431 0.96813649 0.016800507 0.56772224 0.027925139
50 0.96470588 0.97005752 0.016275396 0.55273294 0.028319443
50 0.96862745 0.97173021 0.015626157 0.53558799 0.02876811
50 0.97254902 0.97375838 0.014608279 0.51577784 0.029345388
50 0.97647059 0.97553875 0.014533924 0.4942767 0.030477663
50 0.98039216 0.97754051 0.013643209 0.46809086 0.031008093
50 0.98431373 0.97982243 0.013020813 0.43636008 0.030907722
50 0.98823529 0.98196334 0.011970677 0.39833088 0.029748403
50 0.99215686 0.98541 0.010432774 0.34930448 0.028236956
50 0.99607843 0.99032462 0.0085298003 0.27805191 0.028995417
50 1 1 0 0 0
100 0 0.189224 0.001066257 1 0
100 0.0039215686 0.40972148 0.013658278 1 0
100 0.0078431373 0.43014939 0.014409519 1 0
100 0.011764706 0.44346781 0.014972708 1 0
100 0.015686275 0.4535252 0.015174705 1 0
100 0.019607843 0.46151622 0.015426292 1 0
100 0.023529412 0.46846433 0.015441798 0.99998944 2.111598e-05
100 0.02745098 0.47453315 0.015890035 0.99993665 0.00012669588
100 0.031372549 0.48013413 0.016104088 0.99990498 0.00019004382
100 0.035294118 0.48509866 0.01616786 0.9998733 0.00025339175
100 0.039215686 0.48970273 0.016293164 0.99986275 0.00027450773
100 0.043137255 0.49392646 0.016282885 0.99978884 0.00042231959
100 0.047058824 0.49784818 0.016367852 0.99973605 0.00052789949
100 0.050980392 0.50169715 0.016516649 0.99969382 0.00061236341
100 0.054901961 0.50524842 0.016592816 0.9996727 0.00065459537
100 0.058823529 0.50852343 0.016629218 0.99961991 0.00076017526
100 0.062745098 0.51181161 0.016675058 0.99957768 0.00084463918
100 0.066666667 0.51477862 0.016833684 0.99952489 0.00095021908
100 0.070588235 0.51757169 0.016809613 0.9994721 0.001055799
100 0.074509804 0.52052758 0.016957655 0.99945098 0.0010980309
100 0.078431373 0.52332862 0.017053519 0.99938764 0.0012247268
100 0.082352941 0.52595248 0.017039612 0.9993454 0.0013091907
100 0.08627451 0.52854412 0.017143425 0.99922927 0.0015414665
100 0.090196078 0.53117046 0.01701484 0.99917648 0.0016470464
100 0.094117647 0.53350244 0.017078158 0.99908145 0.0018370902
100 0.098039216 0.53587236 0.017251623 0.99904978 0.0019004382
100 0.10196078 0.53807754 0.017204226 0.99902866 0.0019426701
100 0.10588235 0.5403137 0.017325998 0.99895476 0.002090482
100 0.10980392 0.54251443 0.017351244 0.99890197 0.0021960619
100 0.11372549 0.54456074 0.01745078 0.99888085 0.0022382938
100 0.11764706 0.5466447 0.01756992 0.99885974 0.0022805258
100 0.12156863 0.54865025 0.017548458 0.99880695 0.0023861057
100 0.1254902 0.55082111 0.017624362 0.99876472 0.0024705696
100 0.12941176 0.55273388 0.017681475 0.99871193 0.0025761495
100 0.13333333 0.55482344 0.017726696 0.99863802 0.0027239614
100 0.1372549 0.55656078 0.017846707 0.99856411 0.0028717732
100 0.14117647 0.55840013 0.01780323 0.99849021 0.0030195851
100 0.14509804 0.5600627 0.017698627 0.99842686 0.0031462809
100 0.14901961 0.5618534 0.0176069 0.99839519 0.0032096289
100 0.15294118 0.56367035 0.017613206 0.9983424 0.0033152088
100 0.15686275 0.5653713 0.017673971 0.99832128 0.0033574407
100 0.16078431 0.56706593 0.017547233 0.99825793 0.0034841366
100 0.16470588 0.56866567 0.017604857 0.99816291 0.0036741804
100 0.16862745 0.57038804 0.01761294 0.99811012 0.0037797603
100 0.17254902 0.57188749 0.017698059 0.99805733 0.0038853402
100 0.17647059 0.57353142 0.017846515 0.99802566 0.0039486882
100 0.18039216 0.57512508 0.01782487 0.99797287 0.0040542681
100 0.18431373 0.57669131 0.017713719 0.99796231 0.004075384
100 0.18823529 0.57826356 0.017715183 0.9978884 0.0042231959
100 0.19215686 0.57981728 0.017669873 0.99786729 0.0042654279
100 0.19607843 0.58148054 0.017640563 0.9978145 0.0043710078
100 0.2 0.582965 0.017565152 0.99775115 0.0044977036
100 0.20392157 0.58450199 0.017648736 0.99767724 0.0046455155
100 0.20784314 0.58595559 0.017642589 0.99761389 0.0047722114
100 0.21176471 0.58746379 0.017582853 0.99759278 0.0048144433
100 0.21568627 0.58890964 0.017610542 0.9975611 0.0048777913
100 0.21960784 0.59025753 0.017742502 0.9974872 0.0050256031
100 0.22352941 0.59182334 0.017707542 0.99743441 0.005131183
100 0.22745098 0.59323485 0.01762041 0.99738162 0.0052367629
100 0.23137255 0.59475104 0.017553669 0.99732883 0.0053423428
100 0.23529412 0.59614237 0.017723433 0.99726548 0.0054690387
100 0.23921569 0.59757628 0.017846206 0.99722325 0.0055535026
100 0.24313725 0.59913129 0.017786334 0.99714934 0.0057013145
100 0.24705882 0.60057975 0.017956112 0.99711767 0.0057646624
100 0.25098039 0.60204437 0.018100106 0.99709655 0.0058068944
100 0.25490196 0.60338987 0.018236503 0.99704376 0.0059124743
100 0.25882353 0.60481017 0.018350419 0.99701209 0.0059758222
100 0.2627451 0.60611357 0.018387279 0.99696986 0.0060602861
100 0.26666667 0.60746035 0.018332559 0.99692762 0.00614475
100 0.27058824 0.60876898 0.018409687 0.99686428 0.0062714459
100 0.2745098 0.61012402 0.018465102 0.99681149 0.0063770258
100 0.27843137 0.61140496 0.018448924 0.99677981 0.0064403738
100 0.28235294 0.61263346 0.018441089 0.99674814 0.0065037217
100 0.28627451 0.61393763 0.018482875 0.99664256 0.0067148815
100 0.29019608 0.61518867 0.01848448 0.99661089 0.0067782294
100 0.29411765 0.61636975 0.018390005 0.99656865 0.0068626933
100 0.29803922 0.61760193 0.018413611 0.99652642 0.0069471573
100 0.30196078 0.61890256 0.018465794 0.99650531 0.0069893892
100 0.30588235 0.62020238 0.018402367 0.99645252 0.0070949691
100 0.30980392 0.62151175 0.018456517 0.99639973 0.007200549
100 0.31372549 0.62270034 0.018383843 0.99631526 0.0073694769
100 0.31764706 0.62388844 0.018439338 0.99626247 0.0074750567
100 0.32156863 0.62502331 0.018347877 0.99615689 0.0076862165
100 0.3254902 0.62633886 0.018418157 0.9961041 0.0077917964
100 0.32941176 0.62757795 0.018383987 0.99605131 0.0078973763
100 0.33333333 0.6287322 0.018333057 0.99595629 0.0080874202
100 0.3372549 0.6298433 0.018422543 0.99589294 0.008214116
100 0.34117647 0.63107878 0.018438857 0.99584015 0.0083196959
100 0.34509804 0.63220113 0.018429203 0.9957768 0.0084463918
100 0.34901961 0.63344501 0.018429613 0.99574513 0.0085097397
100 0.35294118 0.63470454 0.018459407 0.99565011 0.0086997836
100 0.35686275 0.6359195 0.018379076 0.99556564 0.0088687114
100 0.36078431 0.63718045 0.018239524 0.99552341 0.0089531753
100 0.36470588 0.63836834 0.018153066 0.9955023 0.0089954073
100 0.36862745 0.63955211 0.018008482 0.99543895 0.0091221032
100 0.37254902 0.64069586 0.017876047 0.99538616 0.009227683
100 0.37647059 0.64181551 0.017884275 0.99536504 0.009269915
100 0.38039216 0.64294739 0.017826991 0.99525946 0.0094810748
100 0.38431373 0.6441376 0.017867147 0.99521723 0.0095655387
100 0.38823529 0.64527273 0.017822898 0.99516444 0.0096711186
100 0.39215686 0.6464631 0.017714472 0.99512221 0.0097555825
100 0.39607843 0.64770297 0.017674367 0.99507998 0.0098400465
100 0.4 0.64890697 0.017653051 0.99500607 0.0099878583
100 0.40392157 0.6500669 0.01775633 0.99494272 0.010114554
100 0.40784314 0.6511363 0.017802642 0.9948477 0.010304598
100 0.41176471 0.65228283 0.017851794 0.99482659 0.01034683
100 0.41568627 0.65331384 0.017787812 0.99476324 0.010473526
100 0.41960784 0.65449663 0.017696558 0.99472101 0.01055799
100 0.42352941 0.6556233 0.01760751 0.99466822 0.01066357
100 0.42745098 0.6569149 0.017604192 0.99462598 0.010748034
100 0.43137255 0.65807658 0.017591745 0.99457319 0.010853613
100 0.43529412 0.65934162 0.017578011 0.99450985 0.010980309
100 0.43921569 0.6604963 0.017655933 0.9944465 0.011107005
100 0.44313725 0.6616438 0.017642933 0.9944465 0.011107005
100 0.44705882 0.66281674 0.017691809 0.99439371 0.011212585
100 0.45098039 0.6639131 0.017665801 0.99430924 0.011381513
100 0.45490196 0.66517394 0.017628963 0.99425645 0.011487093
100 0.45882353 0.66634572 0.017649951 0.99414032 0.011719369
100 0.4627451 0.66741622 0.0177891 0.99409808 0.011803833
100 0.46666667 0.6685795 0.017902299 0.99403474 0.011930528
100 0.47058824 0.66966483 0.017831119 0.99397139 0.012057224
100 0.4745098 0.67093088 0.01778913 0.99392916 0.012141688
100 0.47843137 0.67196315 0.017806347 0.99387637 0.012247268
100 0.48235294 0.67315596 0.017763976 0.99387637 0.012247268
100 0.48627451 0.6744518 0.017662994 0.99383413 0.012331732
100 0.49019608 0.67564984 0.017617073 0.99374967 0.01250066
100 0.49411765 0.67694681 0.017694199 0.99370744 0.012585124
100 0.49803922 0.67813166 0.017727608 0.99365465 0.012690704
100 0.50196078 0.67939945 0.017647139 0.99361242 0.012775168
100 0.50588235 0.68068217 0.017550949 0.99352795 0.012944095
100 0.50980392 0.68175344 0.017683331 0.99347516 0.013049675
100 0.51372549 0.682816 0.017704865 0.99342237 0.013155255
100 0.51764706 0.68395488 0.017644586 0.99335902 0.013281951
100 0.52156863 0.68504708 0.017633785 0.99327456 0.013450879
100 0.5254902 0.68622752 0.017568473 0.99323238 0.013508988
100 0.52941176 0.68729494 0.017506379 0.9932007 0.013572336
100 0.53333333 0.68835746 0.017491624 0.99314791 0.013677916
100 0.5372549 0.68951329 0.017479056 0.99311624 0.013741264
100 0.54117647 0.69086134 0.017528941 0.99303178 0.013910191
100 0.54509804 0.69220955 0.01741013 0.9930001 0.013973539
100 0.54901961 0.69329587 0.017359737 0.99291574 0.014089844
100 0.55294118 0.69451095 0.017384356 0.99282077 0.014253618
100 0.55686275 0.69587387 0.017310491 0.99277853 0.014338081
100 0.56078431 0.69714107 0.017277536 0.99270463 0.01448589
100 0.56470588 0.69839214 0.017267855 0.99262021 0.014628573
100 0.56862745 0.69975164 0.017090432 0.99253575 0.014797497
100 0.57254902 0.70090337 0.016975518 0.99244073 0.014987537
100 0.57647059 0.70200916 0.017009668 0.9923352 0.015172472
100 0.58039216 0.70318633 0.016913031 0.99227185 0.015299164
100 0.58431373 0.70437382 0.016910417 0.99222962 0.015383625
100 0.58823529 0.70562079 0.016771386 0.99216632 0.015484122
100 0.59215686 0.70687417 0.016687956 0.99212409 0.015568582
100 0.59607843 0.70817031 0.016645388 0.9920713 0.015674158
100 0.6 0.70937919 0.016730904 0.99200795 0.015800848
100 0.60392157 0.71063369 0.016526849 0.99188131 0.016028055
100 0.60784314 0.71205661 0.016377965 0.99179689 0.016170823
100 0.61176471 0.71333456 0.016292678 0.99170192 0.016334727
100 0.61568627 0.71462826 0.016197145 0.99162801 0.016482528
100 0.61960784 0.71594457 0.016139229 0.99155421 0.016578142
100 0.62352941 0.71742494 0.016076403 0.99151203 0.016636541
100 0.62745098 0.71882039 0.016121867 0.99148035 0.016699881
100 0.63137255 0.72006133 0.016103398 0.99143812 0.016784334
100 0.63529412 0.72136182 0.016172404 0.99135361 0.01692673
100 0.63921569 0.72261062 0.016041811 0.99131142 0.016985138
100 0.64313725 0.72398904 0.015941578 0.99123752 0.01713293
100 0.64705882 0.72528992 0.015962992 0.99113172 0.017238418
100 0.65098039 0.72645819 0.015990102 0.99104746 0.017303356
100 0.65490196 0.72784198 0.015809329 0.99095238 0.017440867
100 0.65882353 0.72930015 0.015837649 0.99087853 0.017562724
100 0.6627451 0.73074824 0.015730923 0.99082574 0.017668277
100 0.66666667 0.73211274 0.015715308 0.99073071 0.017858274
100 0.67058824 0.73343823 0.01558247 0.99065686 0.017980142
100 0.6745098 0.73479466 0.015592575 0.99055133 0.018165358
100 0.67843137 0.73603717 0.015639021 0.9904458 0.018350587
100 0.68235294 0.7372672 0.015557928 0.99037189 0.018498353
100 0.68627451 0.73861616 0.015540555 0.99024525 0.018725811
100 0.69019608 0.74004261 0.015477286 0.99017139 0.018847003
100 0.69411765 0.74150573 0.015494527 0.99008702 0.018964202
100 0.69803922 0.74299517 0.01557707 0.99000261 0.019107261
100 0.70196078 0.74441073 0.015540545 0.98989702 0.019240181
100 0.70588235 0.74583794 0.015446786 0.98975956 0.019461441
100 0.70980392 0.74733185 0.015418048 0.98960107 0.019621038
100 0.71372549 0.74879669 0.015391131 0.98948499 0.019827463
100 0.71764706 0.75030096 0.015405079 0.98939005 0.019887096
100 0.72156863 0.75171421 0.015221954 0.98930564 0.020030251
100 0.7254902 0.75303033 0.01522648 0.98917894 0.020177831
100 0.72941176 0.75440987 0.015213712 0.98903107 0.020420077
100 0.73333333 0.7559052 0.015192072 0.9888727 0.020631008
100 0.7372549 0.75739677 0.015158686 0.98873528 0.020825613
100 0.74117647 0.7590884 0.015036196 0.9886297 0.020931952
100 0.74509804 0.76059162 0.014893058 0.98848193 0.021148444
100 0.74901961 0.76219317 0.014818866 0.98838664 0.02117969
100 0.75294118 0.76384494 0.014747123 0.98824922 0.021375272
100 0.75686275 0.76556184 0.014855292 0.98811206 0.021519339
100 0.76078431 0.7671047 0.01469372 0.9879325 0.021668224
100 0.76470588 0.76859959 0.014597197 0.98779534 0.021812476
100 0.76862745 0.7705103 0.014545064 0.98770031 0.021923607
100 0.77254902 0.77229022 0.014494181 0.98748914 0.022267933
100 0.77647059 0.77390942 0.014250174 0.98724591 0.02248756
100 0.78039216 0.77551944 0.014011944 0.98706636 0.02271454
100 0.78431373 0.77729693 0.014012645 0.98689741 0.02289302
100 0.78823529 0.77911836 0.013930207 0.98673902 0.023052258
100 0.79215686 0.78096316 0.013903863 0.98666515 0.023094815
100 0.79607843 0.7828186 0.013765113 0.98646443 0.023232033
100 0.8 0.78442012 0.01373882 0.98625325 0.023444217
100 0.80392157 0.78632573 0.013505239 0.98594651 0.0236068
100 0.80784314 0.78796733 0.013341268 0.98576648 0.023702086
100 0.81176471 0.7898204 0.013111 0.98553408 0.023931031
100 0.81568627 0.79165763 0.012959605 0.98522772 0.024120031
100 0.81960784 0.79365389 0.012943642 0.98503766 0.024290872
100 0.82352941 0.79555575 0.013005456 0.98480546 0.0244701
100 0.82745098 0.79760504 0.012853957 0.98460458 0.024582882
100 0.83137255 0.79945383 0.012969295 0.98429839 0.02495939
100 0.83529412 0.80144887 0.01262086 0.98388657 0.025126778
100 0.83921569 0.80356453 0.012701823 0.98360152 0.025352736
100 0.84313725 0.80558898 0.012608557 0.98323226 0.025512659
100 0.84705882 0.80757907 0.012692788 0.98284138 0.025608315
100 0.85098039 0.8097579 0.012343309 0.98248303 0.025858578
100 0.85490196 0.81187612 0.012265535 0.98199693 0.025965611
100 0.85882353 0.81389655 0.012341793 0.9816698 0.026066944
100 0.8627451 0.81609214 0.012330411 0.98120518 0.026267049
100 0.86666667 0.81833039 0.012285281 0.98080411 0.026381599
100 0.87058824 0.82045077 0.012011671 0.98042382 0.026483551
100 0.8745098 0.82266238 0.011874476 0.97988608 0.026687464
100 0.87843137 0.82506923 0.011720719 0.97933719 0.026821314
100 0.88235294 0.82725367 0.011705491 0.9789251 0.026961238
100 0.88627451 0.82949589 0.011485512 0.97839714 0.02721012
100 0.89019608 0.83206164 0.011295489 0.97763661 0.027539659
100 0.89411765 0.83441185 0.011303591 0.97701298 0.027624421
100 0.89803922 0.83696219 0.01119551 0.97614503 0.027719614
100 0.90196078 0.83962731 0.011014156 0.97522489 0.02785424
100 0.90588235 0.84232687 0.01100794 0.97395449 0.028010434
100 0.90980392 0.84487479 0.010605379 0.97274649 0.027999521
100 0.91372549 0.84787189 0.010123518 0.97161384 0.028132785
100 0.91764706 0.85068068 0.0097354476 0.97026854 0.028159862
100 0.92156863 0.8535718 0.0095630112 0.96892416 0.028034175
100 0.9254902 0.8565085 0.0095962569 0.96716702 0.027978064
100 0.92941176 0.85969621 0.0094954388 0.96554637 0.027708528
100 0.93333333 0.86279212 0.0094182885 0.96359816 0.027758907
100 0.9372549 0.86604049 0.0093677191 0.96157719 0.027915826
100 0.94117647 0.86959847 0.0096977184 0.95920541 0.028053457
100 0.94509804 0.87330369 0.0095865836 0.95678021 0.027954755
100 0.94901961 0.87688975 0.0094399076 0.9538585 0.027789455
100 0.95294118 0.88100867 0.0091686658 0.95012223 0.028029861
100 0.95686275 0.88509858 0.0092609073 0.94656574 0.027745543
100 0.96078431 0.88942186 0.0091086268 0.94216195 0.027814948
100 0.96470588 0.89373561 0.0088607628 0.93671506 0.027570309
100 0.96862745 0.89883341 0.0086406347 0.93053266 0.027300645
100 0.97254902 0.90400089 0.0080734344 0.92318364 0.027002365
100 0.97647059 0.91002751 0.007985231 0.91540022 0.026572369
100 0.98039216 0.91644786 0.0072566147 0.90564725 0.026242384
100 0.98431373 0.92459342 0.0063787148 0.89301261 0.026110916
100 0.98823529 0.93319312 0.0060144359 0.87501126 0.024372029
100 0.99215686 0.9437948 0.0060296834 0.84535776 0.02038565
100 0.99607843 0.95959737 0.0060543332 0.78771012 0.015192102
100 1 1 0 0 0
300 0 0.189214 0.0010204038 1 0
300 0.0039215686 0.34565042 0.0032958477 1 0
300 0.0078431373 0.36131587 0.0032596513 1 0
300 0.011764706 0.37127941 0.0035193341 1 0
300 0.015686275 0.37894599 0.0037255189 1 0
300 0.019607843 0.38510005 0.003705465 1 0
300 0.023529412 0.39043308 0.003798372 1 0
300 0.02745098 0.39505276 0.0037640514 1 0
300 0.031372549 0.39937098 0.0037659242 1 0
300 0.035294118 0.40311265 0.0037347632 1 0
300 0.039215686 0.40651626 0.0035305657 1 0
300 0.043137255 0.40960134 0.0035401382 1 0
300 0.047058824 0.41255583 0.0035563445 1 0
300 0.050980392 0.41530747 0.0034574003 1 0
300 0.054901961 0.41791834 0.0034788402 1 0
300 0.058823529 0.42029913 0.0035141823 1 0
300 0.062745098 0.42266529 0.0035715458 1 0
300 0.066666667 0.42501332 0.0034671596 1 0
300 0.070588235 0.4271611 0.0035078071 1 0
300 0.074509804 0.42926993 0.0035506948 1 0
300 0.078431373 0.43121006 0.0036276341 1 0
300 0.082352941 0.43320749 0.0036956724 1 0
300 0.08627451 0.43508282 0.0036592477 1 0
300 0.090196078 0.43681769 0.0036225288 1 0
300 0.094117647 0.4385277 0.0036729702 1 0
300 0.098039216 0.44024814 0.0036748452 1 0
300 0.10196078 0.441936 0.003664207 1 0
300 0.10588235 0.44350995 0.0036596376 1 0
300 0.10980392 0.44510208 0.003668217 1 0
300 0.11372549 0.44664684 0.003698459 1 0
300 0.11764706 0.44821337 0.0036440998 1 0
300 0.12156863 0.44978563 0.0036617101 1 0
300 0.1254902 0.45119203 0.0036394216 1 0
300 0.12941176 0.45264213 0.0036312576 1 0
300 0.13333333 0.45394377 0.0035836552 1 0
300 0.1372549 0.45523182 0.0034197244 1 0
300 0.14117647 0.4565599 0.0033554388 1 0
300 0.14509804 0.45775988 0.0033901384 1 0
300 0.14901961 0.45896305 0.0033731831 1 0
300 0.15294118 0.46015944 0.0033531566 1 0
300 0.15686275 0.46138059 0.0033540381 1 0
300 0.16078431 0.46260511 0.0033314654 1 0
300 0.16470588 0.46378304 0.0034064285 1 0
300 0.16862745 0.46494921 0.0033694436 1 0
300 0.17254902 0.46619509 0.0033589439 1 0
300 0.17647059 0.46729192 0.0033917984 1 0
300 0.18039216 0.46847254 0.0032823061 1 0
300 0.18431373 0.469549 0.0032796994 1 0
300 0.18823529 0.4706195 0.0033341646 1 0
300 0.19215686 0.47171719 0.0033235153 1 0
300 0.19607843 0.4727974 0.0033569319 1 0
300 0.2 0.47387154 0.003430673 1 0
300 0.20392157 0.47490516 0.0033719314 1 0
300 0.20784314 0.4760364 0.0034232623 1 0
300 0.21176471 0.47711429 0.0034464472 1 0
300 0.21568627 0.47809718 0.0035344418 1 0
300 0.21960784 0.4790925 0.003566348 1 0
300 0.22352941 0.48006798 0.0035984254 1 0
300 0.22745098 0.48109879 0.0036608409 1 0
300 0.23137255 0.48208205 0.003685711 1 0
300 0.23529412 0.48310684 0.0035781197 1 0
300 0.23921569 0.48411867 0.0034904254 1 0
300 0.24313725 0.48499906 0.0034360879 1 0
300 0.24705882 0.48593945 0.003365432 1 0
300 0.25098039 0.48683782 0.0034201893 1 0
300 0.25490196 0.48779403 0.0034124261 1 0
300 0.25882353 0.48867852 0.0034441918 1 0
300 0.2627451 0.48962412 0.0034504393 1 0
300 0.26666667 0.49055258 0.0034081694 1 0
300 0.27058824 0.49143659 0.0034216632 1 0
300 0.2745098 0.49238041 0.0034169304 1 0
300 0.27843137 0.49324077 0.0034631843 1 0
300 0.28235294 0.49411714 0.0033662353 1 0
300 0.28627451 0.49500167 0.003409364 1 0
300 0.29019608 0.49586641 0.0034362662 1 0
300 0.29411765 0.4967455 0.0033716172 1 0
300 0.29803922 0.49756678 0.0033973177 1 0
300 0.30196078 0.49831157 0.0034275742 1 0
300 0.30588235 0.49912789 0.0034931667 1 0
300 0.30980392 0.50001438 0.0035192235 1 0
300 0.31372549 0.50081076 0.0035113576 1 0
300 0.31764706 0.5016742 0.0035428093 1 0
300 0.32156863 0.50247648 0.0035445358 1 0
300 0.3254902 0.50335066 0.0035649552 1 0
300 0.32941176 0.50427892 0.0035698291 1 0
300 0.33333333 0.50515123 0.0035921031 1 0
300 0.3372549 0.50597467 0.0035910109 1 0
300 0.34117647 0.50680005 0.0035372436 1 0
300 0.34509804 0.50759811 0.0036152533 1 0
300 0.34901961 0.50845796 0.0036435257 1 0
300 0.35294118 0.50931338 0.0035639624 1 0
300 0.35686275 0.5101706 0.0035893529 1 0
300 0.36078431 0.51101913 0.0035836087 1 0
300 0.36470588 0.51184511 0.0035624741 1 0
300 0.36862745 0.5127552 0.0035693253 1 0
300 0.37254902 0.51356989 0.0035063721 1 0
300 0.37647059 0.51444881 0.0034622928 1 0
300 0.38039216 0.51517425 0.0034760261 1 0
300 0.38431373 0.5159538 0.0035698198 1 0
300 0.38823529 0.51678404 0.0035032215 1 0
300 0.39215686 0.51757363 0.0035440568 1 0
300 0.39607843 0.51837347 0.0035647568 1 0
300 0.4 0.51921046 0.0036086471 1 0
300 0.40392157 0.51990384 0.0036065326 1 0
300 0.40784314 0.52064303 0.0036612143 1 0
300 0.41176471 0.52135105 0.0036217657 1 0
300 0.41568627 0.52215109 0.003639894 1 0
300 0.41960784 0.52287509 0.0036471078 1 0
300 0.42352941 0.52361616 0.0036673292 1 0
300 0.42745098 0.52433645 0.0037213825 1 0
300 0.43137255 0.52512718 0.0036770062 1 0
300 0.43529412 0.52588287 0.0036802972 1 0
300 0.43921569 0.52660856 0.0036945072 1 0
300 0.44313725 0.52747155 0.0036694103 1 0
300 0.44705882 0.52830108 0.0036267047 1 0
300 0.45098039 0.52912499 0.0036013714 1 0
300 0.45490196 0.52996392 0.0036366415 1 0
300 0.45882353 0.53071841 0.0036136409 1 0
300 0.4627451 0.53146054 0.0036159058 1 0
300 0.46666667 0.53229808 0.0036329448 1 0
300 0.47058824 0.53307491 0.003642463 1 0
300 0.4745098 0.53388218 0.0037231442 1 0
300 0.47843137 0.53461273 0.0037841308 1 0
300 0.48235294 0.5354477 0.0037858213 1 0
300 0.48627451 0.53616804 0.0038477343 1 0
300 0.49019608 0.53693514 0.0038725356 1 0
300 0.49411765 0.53771433 0.0039467019 1 0
300 0.49803922 0.53855164 0.0038750547 1 0
300 0.50196078 0.53932182 0.0038516749 1 0
300 0.50588235 0.54003733 0.003944322 1 0
300 0.50980392 0.54076021 0.0039788418 1 0
300 0.51372549 0.54157792 0.0040300292 1 0
300 0.51764706 0.54231803 0.0041140214 1 0
300 0.52156863 0.54301945 0.0041693598 1 0
300 0.5254902 0.54386172 0.0041487251 1 0
300 0.52941176 0.54466032 0.0041734081 1 0
300 0.53333333 0.54544268 0.0041999385 1 0
300 0.5372549 0.54622361 0.0042013809 1 0
300 0.54117647 0.54698599 0.0042755698 1 0
300 0.54509804 0.54782061 0.0043616352 1 0
300 0.54901961 0.54860668 0.0042794255 1 0
300 0.55294118 0.54937506 0.0043290866 1 0
300 0.55686275 0.55014555 0.0043648613 1 0
300 0.56078431 0.5509925 0.0042433791 1 0
300 0.56470588 0.55178186 0.0042011614 1 0
300 0.56862745 0.55255898 0.004231895 1 0
300 0.57254902 0.55329905 0.004227888 1 0
300 0.57647059 0.55401165 0.0042331599 1 0
300 0.58039216 0.55474036 0.004276115 1 0
300 0.58431373 0.5554561 0.0042589707 1 0
300 0.58823529 0.55630096 0.004204761 1 0
300 0.59215686 0.5571524 0.0041978025 1 0
300 0.59607843 0.55797694 0.0042073863 1 0
300 0.6 0.55878716 0.0041813628 1 0
300 0.60392157 0.55956415 0.0042153274 1 0
300 0.60784314 0.56045608 0.0042550807 1 0
300 0.61176471 0.56124709 0.004258031 1 0
300 0.61568627 0.56216559 0.0043177518 1 0
300 0.61960784 0.56292166 0.0043406011 1 0
300 0.62352941 0.56377152 0.0044267302 1 0
300 0.62745098 0.56454395 0.0043587672 1 0
300 0.63137255 0.56524876 0.0043670211 1 0
300 0.63529412 0.56610695 0.0043318589 1 0
300 0.63921569 0.56695333 0.0044393691 1 0
300 0.64313725 0.56785618 0.0045004532 1 0
300 0.64705882 0.56873349 0.0044933169 1 0
300 0.65098039 0.56955096 0.0044432966 1 0
300 0.65490196 0.57041798 0.004551384 1 0
300 0.65882353 0.5713031 0.0045499396 1 0
300 0.6627451 0.57214937 0.0045599561 1 0
300 0.66666667 0.57305888 0.004477101 1 0
300 0.67058824 0.57397591 0.0044321583 1 0
300 0.6745098 0.57487936 0.0044288168 1 0
300 0.67843137 0.57579975 0.0044334465 1 0
300 0.68235294 0.5766306 0.0043799924 1 0
300 0.68627451 0.57747568 0.0044018987 1 0
300 0.69019608 0.57827204 0.004343486 1 0
300 0.69411765 0.57908585 0.0043531315 1 0
300 0.69803922 0.57989618 0.0044111823 1 0
300 0.70196078 0.58072869 0.0043946358 1 0
300 0.70588235 0.58162841 0.0044250553 1 0
300 0.70980392 0.5824933 0.0045209903 1 0
300 0.71372549 0.58337712 0.0045346889 1 0
300 0.71764706 0.58425555 0.0045079095 1 0
300 0.72156863 0.58515808 0.0044815326 1 0
300 0.7254902 0.58614472 0.0045005098 1 0
300 0.72941176 0.58714249 0.0045549395 1 0
300 0.73333333 0.58807371 0.0045889973 1 0
300 0.7372549 0.58916408 0.0045520545 1 0
300 0.74117647 0.59012654 0.0045433736 1 0
300 0.74509804 0.59111802 0.0045451351 1 0
300 0.74901961 0.59211331 0.0045662617 1 0
300 0.75294118 0.59312628 0.0045788623 1 0
300 0.75686275 0.59417448 0.0046713989 1 0
300 0.76078431 0.59521359 0.0046663832 1 0
300 0.76470588 0.59610636 0.0046939696 1 0
300 0.76862745 0.5971775 0.0046577797 1 0
300 0.77254902 0.59825393 0.004679685 1 0
300 0.77647059 0.59941188 0.0047625684 1 0
300 0.78039216 0.6004624 0.0047814849 1 0
300 0.78431373 0.60155725 0.0047797153 1 0
300 0.78823529 0.60269341 0.0048652037 1 0
300 0.79215686 0.60369516 0.0049622247 1 0
300 0.79607843 0.60468712 0.0049849085 1 0
300 0.8 0.60577777 0.0049387795 1 0
300 0.80392157 0.60694592 0.0048822842 1 0
300 0.80784314 0.60803295 0.0049938 1 0
300 0.81176471 0.60918609 0.0051137234 1 0
300 0.81568627 0.61037713 0.005149167 1 0
300 0.81960784 0.61160537 0.005050904 1 0
300 0.82352941 0.61284297 0.0051174658 1 0
300 0.82745098 0.61402319 0.0050978738 1 0
300 0.83137255 0.61528247 0.0051759411 1 0
300 0.83529412 0.61654603 0.005224512 1 0
300 0.83921569 0.61783075 0.005256848 1 0
300 0.84313725 0.61910748 0.0054134906 1 0
300 0.84705882 0.62040386 0.0054723366 1 0
300 0.85098039 0.62173195 0.0054229917 1 0
300 0.85490196 0.62322914 0.0055117434 1 0
300 0.85882353 0.62455446 0.0055471094 1 0
300 0.8627451 0.6260669 0.0055806264 1 0
300 0.86666667 0.62752759 0.00577125 1 0
300 0.87058824 0.62905764 0.0059135795 1 0
300 0.8745098 0.63067141 0.0060961901 1 0
300 0.87843137 0.63214683 0.0061196207 1 0
300 0.88235294 0.63379995 0.0061952381 1 0
300 0.88627451 0.63538896 0.0062868861 1 0
300 0.89019608 0.63694741 0.0063764495 1 0
300 0.89411765 0.63857296 0.0064405676 1 0
300 0.89803922 0.64047007 0.0064307497 1 0
300 0.90196078 0.64238905 0.0064988911 1 0
300 0.90588235 0.64415456 0.0064793246 1 0
300 0.90980392 0.6460119 0.0065608749 1 0
300 0.91372549 0.64810522 0.0065836407 1 0
300 0.91764706 0.65019558 0.0066801352 1 0
300 0.92156863 0.65244178 0.0065402545 1 0
300 0.9254902 0.65481842 0.0066349589 1 0
300 0.92941176 0.65731509 0.0066358639 1 0
300 0.93333333 0.65984983 0.0066482054 1 0
300 0.9372549 0.66249413 0.0067553593 1 0
300 0.94117647 0.66528318 0.0068685515 1 0
300 0.94509804 0.66832637 0.0070159485 1 0
300 0.94901961 0.67148673 0.0071424011 1 0
300 0.95294118 0.67449506 0.0072400154 1 0
300 0.95686275 0.67803053 0.0073752535 1 0
300 0.96078431 0.68200055 0.0072876951 1 0
300 0.96470588 0.68598439 0.0075042125 1 0
300 0.96862745 0.69047446 0.0077339923 1 0
300 0.97254902 0.69552554 0.0077900803 1 0
300 0.97647059 0.70111825 0.0079012809 1 0
300 0.98039216 0.70757661 0.0081724712 1 0
300 0.98431373 0.71535369 0.0084071048 1 0
300 0.98823529 0.72558962 0.0085440281 1 0
300 0.99215686 0.73913616 0.0084530124 1 0
300 0.99607843 0.76105495 0.0090160918 0.99988401 0.00010733227
300 1 1 0 0 0
1000 0 0.189282 0.0012494383 1 0
1000 0.0039215686 0.31056743 0.0021835716 1 0
1000 0.0078431373 0.32305584 0.0024416374 1 0
1000 0.011764706 0.33108873 0.002474925 1 0
1000 0.015686275 0.33703808 0.0025071221 1 0
1000 0.019607843 0.34187511 0.002668379 1 0
1000 0.023529412 0.34594036 0.0027243768 1 0
1000 0.02745098 0.34952483 0.0025593334 1 0
1000 0.031372549 0.35265739 0.0024368732 1 0
1000 0.035294118 0.35555333 0.0024148609 1 0
1000 0.039215686 0.35829588 0.0025283131 1 0
1000 0.043137255 0.36080764 0.002513735 1 0
1000 0.047058824 0.36306343 0.0024719599 1 0
1000 0.050980392 0.36522243 0.0024846421 1 0
1000 0.054901961 0.36721891 0.0024648531 1 0
1000 0.058823529 0.36908398 0.002548946 1 0
1000 0.062745098 0.37080521 0.0026152874 1 0
1000 0.066666667 0.37254033 0.0025745993 1 0
1000 0.070588235 0.37412791 0.0025836478 1 0
1000 0.074509804 0.37572629 0.0026243735 1 0
1000 0.078431373 0.37718802 0.0026732112 1 0
1000 0.082352941 0.37871087 0.0026809228 1 0
1000 0.08627451 0.38008564 0.0026660941 1 0
1000 0.090196078 0.38140177 0.0027115082 1 0
1000 0.094117647 0.38265208 0.0026620598 1 0
1000 0.098039216 0.38384881 0.0026992137 1 0
1000 0.10196078 0.38512354 0.0027303819 1 0
1000 0.10588235 0.38633043 0.0026795295 1 0
1000 0.10980392 0.3875025 0.0026780309 1 0
1000 0.11372549 0.38861671 0.0027188736 1 0
1000 0.11764706 0.38973241 0.0027556027 1 0
1000 0.12156863 0.39082821 0.0027187614 1 0
1000 0.1254902 0.39188454 0.0026562105 1 0
1000 0.12941176 0.39290304 0.002671181 1 0
1000 0.13333333 0.39389108 0.0027335267 1 0
1000 0.1372549 0.39486919 0.0027398036 1 0
1000 0.14117647 0.39587324 0.0027307788 1 0
1000 0.14509804 0.39682915 0.0027196152 1 0
1000 0.14901961 0.39776829 0.0027563798 1 0
1000 0.15294118 0.39875164 0.0027190591 1 0
1000 0.15686275 0.39969104 0.0026897115 1 0
1000 0.16078431 0.40063535 0.0026917822 1 0
1000 0.16470588 0.40153817 0.0027221081 1 0
1000 0.16862745 0.40238626 0.0026874128 1 0
1000 0.17254902 0.40328445 0.0026640649 1 0
1000 0.17647059 0.40411994 0.0026997137 1 0
1000 0.18039216 0.40498487 0.0027638766 1 0
1000 0.18431373 0.40580599 0.0027495462 1 0
1000 0.18823529 0.40658339 0.0027378079 1 0
1000 0.19215686 0.40740966 0.0027527468 1 0
1000 0.19607843 0.40828169 0.0028027945 1 0
1000 0.2 0.40903863 0.0028062826 1 0
1000 0.20392157 0.40978929 0.0027811424 1 0
1000 0.20784314 0.41046509 0.0028443778 1 0
1000 0.21176471 0.41117991 0.002813953 1 0
1000 0.21568627 0.41195169 0.002868842 1 0
1000 0.21960784 0.41261948 0.0028277737 1 0
1000 0.22352941 0.41332597 0.0028313813 1 0
1000 0.22745098 0.41405314 0.0028736536 1 0
1000 0.23137255 0.41472636 0.0028956406 1 0
1000 0.23529412 0.41542387 0.0029229003 1 0
1000 0.23921569 0.41612874 0.0029125734 1 0
1000 0.24313725 0.41687621 0.0028707456 1 0
1000 0.24705882 0.41756616 0.0029072115 1 0
1000 0.25098039 0.41829561 0.0029636554 1 0
1000 0.25490196 0.41899193 0.0029659115 1 0
1000 0.25882353 0.41971308 0.0029894686 1 0
1000 0.2627451 0.42043821 0.0029637044 1 0
1000 0.26666667 0.42112085 0.0029394497 1 0
1000 0.27058824 0.42181922 0.0029722628 1 0
1000 0.2745098 0.42243918 0.0030383943 1 0
1000 0.27843137 0.42308096 0.0030089907 1 0
1000 0.28235294 0.42374799 0.0030466768 1 0
1000 0.28627451 0.4243408 0.0030537037 1 0
1000 0.29019608 0.42498821 0.0030141574 1 0
1000 0.29411765 0.42561888 0.003012005 1 0
1000 0.29803922 0.42623793 0.0030058921 1 0
1000 0.30196078 0.42686856 0.0030182015 1 0
1000 0.30588235 0.42746662 0.0030650077 1 0
1000 0.30980392 0.42806452 0.0031245754 1 0
1000 0.31372549 0.42863669 0.0031573082 1 0
1000 0.31764706 0.42923183 0.0031860179 1 0
1000 0.32156863 0.42983653 0.003224542 1 0
1000 0.3254902 0.43046368 0.0031942977 1 0
1000 0.32941176 0.43103604 0.0031842566 1 0
1000 0.33333333 0.43163351 0.0031524149 1 0
1000 0.3372549 0.43222913 0.0031908603 1 0
1000 0.34117647 0.43276048 0.0031604208 1 0
1000 0.34509804 0.43329538 0.0031597231 1 0
1000 0.34901961 0.43384761 0.0031554751 1 0
1000 0.35294118 0.43443371 0.0032158621 1 0
1000 0.35686275 0.43501086 0.0032348384 1 0
1000 0.36078431 0.4355394 0.0032540992 1 0
1000 0.36470588 0.43609901 0.0032168353 1 0
1000 0.36862745 0.43671657 0.0031896351 1 0
1000 0.37254902 0.43725917 0.0031733003 1 0
1000 0.37647059 0.43784132 0.0031350029 1 0
1000 0.38039216 0.43841934 0.0031285548 1 0
1000 0.38431373 0.43895821 0.0031485587 1 0
1000 0.38823529 0.4395025 0.0031631913 1 0
1000 0.39215686 0.44000286 0.0031420402 1 0
1000 0.39607843 0.44054541 0.0031172828 1 0
1000 0.4 0.44103787 0.0030918644 1 0
1000 0.40392157 0.44155648 0.0031081615 1 0
1000 0.40784314 0.44208066 0.0031424014 1 0
1000 0.41176471 0.44257072 0.0031601058 1 0
1000 0.41568627 0.44305752 0.0031594423 1 0
1000 0.41960784 0.44355797 0.0031717234 1 0
1000 0.42352941 0.44403458 0.0031821119 1 0
1000 0.42745098 0.4446017 0.0031654933 1 0
1000 0.43137255 0.44514753 0.0031680321 1 0
1000 0.43529412 0.44566068 0.0031266798 1 0
1000 0.43921569 0.44623825 0.0030997511 1 0
1000 0.44313725 0.44677513 0.0030654334 1 0
1000 0.44705882 0.4473093 0.0030507799 1 0
1000 0.45098039 0.44790862 0.0030735999 1 0
1000 0.45490196 0.44839475 0.0030994378 1 0
1000 0.45882353 0.44891848 0.0031637112 1 0
1000 0.4627451 0.44946219 0.0031698292 1 0
1000 0.46666667 0.44997282 0.003154634 1 0
1000 0.47058824 0.4505187 0.0031257919 1 0
1000 0.4745098 0.45103607 0.0031154516 1 0
1000 0.47843137 0.45153524 0.0031203234 1 0
1000 0.48235294 0.45202226 0.0030688367 1 0
1000 0.48627451 0.45257996 0.0030638454 1 0
1000 0.49019608 0.4530738 0.0030399315 1 0
1000 0.49411765 0.45358852 0.0030526314 1 0
1000 0.49803922 0.45412647 0.0030958809 1 0
1000 0.50196078 0.45461077 0.0031123752 1 0
1000 0.50588235 0.45508064 0.003098846 1 0
1000 0.50980392 0.45567684 0.003126515 1 0
1000 0.51372549 0.45615529 0.0030811419 1 0
1000 0.51764706 0.45665921 0.0030862366 1 0
1000 0.52156863 0.4571776 0.0030898668 1 0
1000 0.5254902 0.4577389 0.0030479183 1 0
1000 0.52941176 0.45823961 0.0030254207 1 0
1000 0.53333333 0.45876832 0.0030390302 1 0
1000 0.5372549 0.45925325 0.0029867635 1 0
1000 0.54117647 0.45976867 0.0030081962 1 0
1000 0.54509804 0.46028261 0.0029720787 1 0
1000 0.54901961 0.46084784 0.0030297611 1 0
1000 0.55294118 0.46138437 0.002973126 1 0
1000 0.55686275 0.4619388 0.0030419799 1 0
1000 0.56078431 0.46245115 0.0030339939 1 0
1000 0.56470588 0.46300114 0.0030781858 1 0
1000 0.56862745 0.46355914 0.0030977617 1 0
1000 0.57254902 0.46414111 0.0030873682 1 0
1000 0.57647059 0.46472488 0.003136667 1 0
1000 0.58039216 0.46526663 0.0031905358 1 0
1000 0.58431373 0.46578165 0.0031766243 1 0
1000 0.58823529 0.46628159 0.0031399107 1 0
1000 0.59215686 0.46682193 0.003116902 1 0
1000 0.59607843 0.46733597 0.0030931175 1 0
1000 0.6 0.46783307 0.0031317423 1 0
1000 0.60392157 0.46830986 0.0031279644 1 0
1000 0.60784314 0.46881806 0.003163703 1 0
1000 0.61176471 0.46931091 0.0031467245 1 0
1000 0.61568627 0.46987006 0.0031265159 1 0
1000 0.61960784 0.47039058 0.0030985555 1 0
1000 0.62352941 0.47095043 0.0031619648 1 0
1000 0.62745098 0.47147822 0.0031537313 1 0
1000 0.63137255 0.47211116 0.0032092678 1 0
1000 0.63529412 0.47264414 0.0032089471 1 0
1000 0.63921569 0.47317145 0.0032494463 1 0
1000 0.64313725 0.47372094 0.0032532784 1 0
1000 0.64705882 0.47429535 0.0032313755 1 0
1000 0.65098039 0.47482624 0.0032581841 1 0
1000 0.65490196 0.47542494 0.0032647137 1 0
1000 0.65882353 0.47597486 0.0032666226 1 0
1000 0.6627451 0.47659541 0.0032409553 1 0
1000 0.66666667 0.47722962 0.0031921765 1 0
1000 0.67058824 0.47774756 0.0032181404 1 0
1000 0.6745098 0.47830302 0.0032337303 1 0
1000 0.67843137 0.47883821 0.0032688825 1 0
1000 0.68235294 0.47949037 0.003220327 1 0
1000 0.68627451 0.48010073 0.0032131323 1 0
1000 0.69019608 0.48073752 0.003277415 1 0
1000 0.69411765 0.48133713 0.0033619282 1 0
1000 0.69803922 0.48191814 0.0033779576 1 0
1000 0.70196078 0.48256658 0.003340899 1 0
1000 0.70588235 0.48310161 0.0033967064 1 0
1000 0.70980392 0.48363448 0.0033527694 1 0
1000 0.71372549 0.48418625 0.0033507254 1 0
1000 0.71764706 0.48480841 0.0032889024 1 0
1000 0.72156863 0.48540751 0.0032713274 1 0
1000 0.7254902 0.48596097 0.0032650914 1 0
1000 0.72941176 0.48657788 0.0032502383 1 0
1000 0.73333333 0.48712159 0.0032805284 1 0
1000 0.7372549 0.48774735 0.0033644178 1 0
1000 0.74117647 0.48842984 0.0034169791 1 0
1000 0.74509804 0.48906347 0.0034201531 1 0
1000 0.74901961 0.48967321 0.0034250101 1 0
1000 0.75294118 0.4903175 0.0034232015 1 0
1000 0.75686275 0.49092798 0.0034247658 1 0
1000 0.76078431 0.49149465 0.0035099672 1 0
1000 0.76470588 0.49220249 0.0034977303 1 0
1000 0.76862745 0.49284816 0.0034684705 1 0
1000 0.77254902 0.49348051 0.0034920497 1 0
1000 0.77647059 0.49419202 0.0035337896 1 0
1000 0.78039216 0.49479967 0.003588796 1 0
1000 0.78431373 0.49550189 0.0036478379 1 0
1000 0.78823529 0.49617727 0.0036300584 1 0
1000 0.79215686 0.49684712 0.0036693062 1 0
1000 0.79607843 0.49761055 0.0037342619 1 0
1000 0.8 0.49830236 0.003760502 1 0
1000 0.80392157 0.49901993 0.0037931456 1 0
1000 0.80784314 0.49972856 0.00377177 1 0
1000 0.81176471 0.50047691 0.0038130342 1 0
1000 0.81568627 0.50120294 0.0038076061 1 0
1000 0.81960784 0.50191277 0.0038166023 1 0
1000 0.82352941 0.50266668 0.0037584408 1 0
1000 0.82745098 0.50341819 0.0037921256 1 0
1000 0.83137255 0.50425484 0.0037772841 1 0
1000 0.83529412 0.50504653 0.0038353176 1 0
1000 0.83921569 0.50587512 0.0038273658 1 0
1000 0.84313725 0.50678784 0.003827852 1 0
1000 0.84705882 0.50763902 0.0038731388 1 0
1000 0.85098039 0.50844368 0.0039114712 1 0
1000 0.85490196 0.50931952 0.0039653842 1 0
1000 0.85882353 0.51025546 0.0039204566 1 0
1000 0.8627451 0.51130042 0.0039626573 1 0
1000 0.86666667 0.51222661 0.0038903402 1 0
1000 0.87058824 0.51317552 0.0037898998 1 0
1000 0.8745098 0.51410918 0.0037755371 1 0
1000 0.87843137 0.51502731 0.0038101798 1 0
1000 0.88235294 0.51588052 0.0038099104 1 0
1000 0.88627451 0.51686885 0.0037322193 1 0
1000 0.89019608 0.51799458 0.0037306362 1 0
1000 0.89411765 0.51900909 0.0037706498 1 0
1000 0.89803922 0.52004193 0.0038526253 1 0
1000 0.90196078 0.52117886 0.0038598489 1 0
1000 0.90588235 0.5223008 0.0038703652 1 0
1000 0.90980392 0.52346218 0.0038977133 1 0
1000 0.91372549 0.52475562 0.0037920985 1 0
1000 0.91764706 0.52598568 0.0036822913 1 0
1000 0.92156863 0.52729301 0.0036926175 1 0
1000 0.9254902 0.52865642 0.0036489488 1 0
1000 0.92941176 0.53009549 0.0036591102 1 0
1000 0.93333333 0.53157845 0.0037036667 1 0
1000 0.9372549 0.53315941 0.0037026004 1 0
1000 0.94117647 0.53481615 0.0037034316 1 0
1000 0.94509804 0.53629215 0.0037267318 1 0
1000 0.94901961 0.53810901 0.0036962755 1 0
1000 0.95294118 0.5400184 0.0037088846 1 0
1000 0.95686275 0.54208255 0.0038749893 1 0
1000 0.96078431 0.54416289 0.0040292842 1 0
1000 0.96470588 0.54648158 0.004036624 1 0
1000 0.96862745 0.54913965 0.0041592441 1 0
1000 0.97254902 0.55230643 0.004231096 1 0
1000 0.97647059 0.55574711 0.0042400087 1 0
1000 0.98039216 0.55953752 0.0041521891 1 0
1000 0.98431373 0.5637576 0.0042007152 1 0
1000 0.98823529 0.56911594 0.0040893959 1 0
1000 0.99215686 0.57616319 0.0040955687 1 0
1000 0.99607843 0.58771311 0.0042168545 1 0
1000 1 1 0 0 0
3000 0 0.188992 0.0015616581 1 0
3000 0.0039215686 0.28593305 0.0023850358 1 0
3000 0.0078431373 0.2966362 0.0024702267 1 0
3000 0.011764706 0.30332451 0.0024434303 1 0
3000 0.015686275 0.30843141 0.0023941406 1 0
3000 0.019607843 0.31248115 0.0024793437 1 0
3000 0.023529412 0.31577309 0.0024545223 1 0
3000 0.02745098 0.31866037 0.0025186036 1 0
3000 0.031372549 0.32128262 0.0025753589 1 0
3000 0.035294118 0.32356637 0.0025638306 1 0
3000 0.039215686 0.32573972 0.0026441782 1 0
3000 0.043137255 0.32779647 0.0025401744 1 0
3000 0.047058824 0.32968729 0.0026502594 1 0
3000 0.050980392 0.33138674 0.0026342286 1 0
3000 0.054901961 0.33299071 0.0025791201 1 0
3000 0.058823529 0.33458638 0.0026442806 1 0
3000 0.062745098 0.33600218 0.0026618768 1 0
3000 0.066666667 0.3373804 0.0026856947 1 0
3000 0.070588235 0.33873214 0.0026320241 1 0
3000 0.074509804 0.33999715 0.0026604312 1 0
3000 0.078431373 0.34130181 0.0027145827 1 0
3000 0.082352941 0.34240735 0.0027084346 1 0
3000 0.08627451 0.34350164 0.0027343123 1 0
3000 0.090196078 0.34460967 0.0026926403 1 0
3000 0.094117647 0.34565464 0.0026963248 1 0
3000 0.098039216 0.34670596 0.0026912042 1 0
3000 0.10196078 0.34774229 0.0027243818 1 0
3000 0.10588235 0.34877262 0.0027147822 1 0
3000 0.10980392 0.34967223 0.0027327184 1 0
3000 0.11372549 0.35061274 0.0027188934 1 0
3000 0.11764706 0.35144988 0.0027203497 1 0
3000 0.12156863 0.35235303 0.0027388651 1 0
3000 0.1254902 0.35318914 0.0027215427 1 0
3000 0.12941176 0.35396844 0.0027277377 1 0
3000 0.13333333 0.35482971 0.0027080924 1 0
3000 0.1372549 0.35561123 0.0027629249 1 0
3000 0.14117647 0.35640809 0.0027740993 1 0
3000 0.14509804 0.35715958 0.0027611017 1 0
3000 0.14901961 0.35792084 0.0027073553 1 0
3000 0.15294118 0.35869828 0.0027308469 1 0
3000 0.15686275 0.35937197 0.0027148687 1 0
3000 0.16078431 0.36009235 0.0027520074 1 0
3000 0.16470588 0.36081796 0.0027276563 1 0
3000 0.16862745 0.36146489 0.0026872301 1 0
3000 0.17254902 0.36215079 0.0027142426 1 0
3000 0.17647059 0.3628219 0.0026650931 1 0
3000 0.18039216 0.36347347 0.0026357593 1 0
3000 0.18431373 0.36416267 0.002662423 1 0
3000 0.18823529 0.36477097 0.0026298447 1 0
3000 0.19215686 0.36539728 0.0026243647 1 0
3000 0.19607843 0.36597756 0.0026337612 1 0
3000 0.2 0.36657243 0.0026537719 1 0
3000 0.20392157 0.36714783 0.0026539576 1 0
3000 0.20784314 0.36774198 0.0026455564 1 0
3000 0.21176471 0.36833826 0.0026366393 1 0
3000 0.21568627 0.36889947 0.0026844828 1 0
3000 0.21960784 0.36943743 0.0026879416 1 0
3000 0.22352941 0.36998567 0.0026981855 1 0
3000 0.22745098 0.37054573 0.0027264768 1 0
3000 0.23137255 0.3710823 0.0026753324 1 0
3000 0.23529412 0.37159749 0.0026888376 1 0
3000 0.23921569 0.37215235 0.0027122559 1 0
3000 0.24313725 0.37271817 0.0027857341 1 0
3000 0.24705882 0.37326729 0.0027846964 1 0
3000 0.25098039 0.37383291 0.0028070178 1 0
3000 0.25490196 0.37437484 0.0027983497 1 0
3000 0.25882353 0.37492863 0.0027934153 1 0
3000 0.2627451 0.37543653 0.0027977004 1 0
3000 0.26666667 0.37594023 0.0028442491 1 0
3000 0.27058824 0.37646162 0.0028810031 1 0
3000 0.2745098 0.3769734 0.0028542001 1 0
3000 0.27843137 0.37744189 0.0028580746 1 0
3000 0.28235294 0.37792945 0.0028393722 1 0
3000 0.28627451 0.37842097 0.0027938225 1 0
3000 0.29019608 0.37885843 0.0028596255 1 0
3000 0.29411765 0.37932938 0.0027967983 1 0
3000 0.29803922 0.37981727 0.0027832806 1 0
3000 0.30196078 0.38028022 0.002757092 1 0
3000 0.30588235 0.38071677 0.0027735258 1 0
3000 0.30980392 0.38117419 0.0027560284 1 0
3000 0.31372549 0.38162336 0.0027284236 1 0
3000 0.31764706 0.38209123 0.0027358181 1 0
3000 0.32156863 0.38258777 0.0027492671 1 0
3000 0.3254902 0.3830265 0.0027346673 1 0
3000 0.32941176 0.3834896 0.0027078908 1 0
3000 0.33333333 0.38399417 0.0026784723 1 0
3000 0.3372549 0.38447253 0.0027037957 1 0
3000 0.34117647 0.38493149 0.0027275032 1 0
3000 0.34509804 0.38539613 0.0027187044 1 0
3000 0.34901961 0.38585098 0.0027280982 1 0
3000 0.35294118 0.38630536 0.0027391055 1 0
3000 0.35686275 0.38670702 0.0027500663 1 0
3000 0.36078431 0.38712991 0.002718221 1 0
3000 0.36470588 0.3875382 0.0027393377 1 0
3000 0.36862745 0.38795194 0.0027559361 1 0
3000 0.37254902 0.38840019 0.002780421 1 0
3000 0.37647059 0.38880148 0.0028107702 1 0
3000 0.38039216 0.38925916 0.002771424 1 0
3000 0.38431373 0.38964919 0.0027789502 1 0
3000 0.38823529 0.39007026 0.0027365011 1 0
3000 0.39215686 0.39049878 0.0026955476 1 0
3000 0.39607843 0.3909122 0.0026609101 1 0
3000 0.4 0.39131372 0.0026693023 1 0
3000 0.40392157 0.39175831 0.0026793988 1 0
3000 0.40784314 0.39214819 0.0026493375 1 0
3000 0.41176471 0.39252592 0.0026311824 1 0
3000 0.41568627 0.39290446 0.0026334445 1 0
3000 0.41960784 0.39333949 0.0026417592 1 0
3000 0.42352941 0.39371812 0.0026497956 1 0
3000 0.42745098 0.39410053 0.0025982371 1 0
3000 0.43137255 0.39454172 0.0026168564 1 0
3000 0.43529412 0.3949374 0.0026252021 1 0
3000 0.43921569 0.39532408 0.0026275409 1 0
3000 0.44313725 0.39572629 0.0026252197 1 0
3000 0.44705882 0.39611129 0.0026348201 1 0
3000 0.45098039 0.39652202 0.0026664488 1 0
3000 0.45490196 0.39692007 0.0026575415 1 0
3000 0.45882353 0.39737393 0.0026297088 1 0
3000 0.4627451 0.39782225 0.0026240446 1 0
3000 0.46666667 0.39824667 0.0026422194 1 0
3000 0.47058824 0.39863647 0.0026155853 1 0
3000 0.4745098 0.39901518 0.0026103794 1 0
3000 0.47843137 0.39940799 0.0026077996 1 0
3000 0.48235294 0.39982563 0.0026367897 1 0
3000 0.48627451 0.40023887 0.0026191141 1 0
3000 0.49019608 0.40065963 0.0026051824 1 0
3000 0.49411765 0.40105925 0.0025977912 1 0
3000 0.49803922 0.40143568 0.002584906 1 0
3000 0.50196078 0.40181118 0.0025895634 1 0
3000 0.50588235 0.40218573 0.0025785186 1 0
3000 0.50980392 0.40258523 0.0026374318 1 0
3000 0.51372549 0.40298879 0.0026455896 1 0
3000 0.51764706 0.40335501 0.0026243683 1 0
3000 0.52156863 0.40380635 0.0026082228 1 0
3000 0.5254902 0.40421214 0.0025975745 1 0
3000 0.52941176 0.40463296 0.0026456858 1 0
3000 0.53333333 0.40506477 0.0026312542 1 0
3000 0.5372549 0.40542286 0.002650268 1 0
3000 0.54117647 0.40586625 0.0025931715 1 0
3000 0.54509804 0.40628192 0.0026364479 1 0
3000 0.54901961 0.40665435 0.0026600433 1 0
3000 0.55294118 0.40708172 0.0026499606 1 0
3000 0.55686275 0.4074975 0.0026347345 1 0
3000 0.56078431 0.40789694 0.0026811536 1 0
3000 0.56470588 0.40829521 0.0026804536 1 0
3000 0.56862745 0.40871018 0.0026661461 1 0
3000 0.57254902 0.40912372 0.0025967724 1 0
3000 0.57647059 0.40954395 0.0025953385 1 0
3000 0.58039216 0.40994214 0.0026085801 1 0
3000 0.58431373 0.41033541 0.0025808836 1 0
3000 0.58823529 0.41073856 0.002590398 1 0
3000 0.59215686 0.41114602 0.002590208 1 0
3000 0.59607843 0.41160124 0.0026176916 1 0
3000 0.6 0.41195482 0.0026416 1 0
3000 0.60392157 0.4123468 0.0026562171 1 0
3000 0.60784314 0.41275753 0.0026861492 1 0
3000 0.61176471 0.41318905 0.0026907162 1 0
3000 0.61568627 0.41356867 0.0026783202 1 0
3000 0.61960784 0.41397438 0.0026829022 1 0
3000 0.62352941 0.41441208 0.0027288748 1 0
3000 0.62745098 0.41479219 0.0027670773 1 0
3000 0.63137255 0.41523718 0.0027909683 1 0
3000 0.63529412 0.41565203 0.0028394454 1 0
3000 0.63921569 0.41605287 0.0028589854 1 0
3000 0.64313725 0.41649114 0.0028606236 1 0
3000 0.64705882 0.41688796 0.0028612435 1 0
3000 0.65098039 0.41732636 0.002887487 1 0
3000 0.65490196 0.41777267 0.0028670723 1 0
3000 0.65882353 0.41817023 0.0028763389 1 0
3000 0.6627451 0.41857224 0.0028854566 1 0
3000 0.66666667 0.41898076 0.0029154315 1 0
3000 0.67058824 0.41938408 0.0028928025 1 0
3000 0.6745098 0.41979772 0.0029203187 1 0
3000 0.67843137 0.42019751 0.0029796952 1 0
3000 0.68235294 0.42063883 0.00298423 1 0
3000 0.68627451 0.42105651 0.0029450468 1 0
3000 0.69019608 0.42150935 0.002936482 1 0
3000 0.69411765 0.42192719 0.0029602272 1 0
3000 0.69803922 0.42233289 0.0030025382 1 0
3000 0.70196078 0.42275056 0.0030187838 1 0
3000 0.70588235 0.42323189 0.0030683115 1 0
3000 0.70980392 0.42366642 0.0030453521 1 0
3000 0.71372549 0.42407331 0.0030570456 1 0
3000 0.71764706 0.42449044 0.0030449831 1 0
3000 0.72156863 0.42493713 0.0030545043 1 0
3000 0.7254902 0.42542732 0.0031125552 1 0
3000 0.72941176 0.42593755 0.0031239759 1 0
3000 0.73333333 0.42637971 0.0031157211 1 0
3000 0.7372549 0.42687242 0.003084475 1 0
3000 0.74117647 0.42735319 0.0030874178 1 0
3000 0.74509804 0.42787391 0.0030956682 1 0
3000 0.74901961 0.42833129 0.0030513031 1 0
3000 0.75294118 0.42875105 0.0030627984 1 0
3000 0.75686275 0.42916776 0.0030794834 1 0
3000 0.76078431 0.42963231 0.0030925481 1 0
3000 0.76470588 0.43013709 0.0031510354 1 0
3000 0.76862745 0.4305586 0.0031889263 1 0
3000 0.77254902 0.43106325 0.0031731984 1 0
3000 0.77647059 0.43158063 0.003128085 1 0
3000 0.78039216 0.43205786 0.003121681 1 0
3000 0.78431373 0.43255829 0.0031395315 1 0
3000 0.78823529 0.43311169 0.0031510924 1 0
3000 0.79215686 0.4335646 0.003153906 1 0
3000 0.79607843 0.43404261 0.0031854696 1 0
3000 0.8 0.43459144 0.0031348088 1 0
3000 0.80392157 0.43514759 0.0031158626 1 0
3000 0.80784314 0.43563111 0.0031176528 1 0
3000 0.81176471 0.43616853 0.0031449968 1 0
3000 0.81568627 0.43671885 0.0031389957 1 0
3000 0.81960784 0.43724438 0.0031530231 1 0
3000 0.82352941 0.43779724 0.0031293929 1 0
3000 0.82745098 0.4383292 0.003110046 1 0
3000 0.83137255 0.43887014 0.0030866229 1 0
3000 0.83529412 0.43942126 0.0031374392 1 0
3000 0.83921569 0.43999409 0.003111617 1 0
3000 0.84313725 0.44063403 0.0031047126 1 0
3000 0.84705882 0.44128214 0.0030657681 1 0
3000 0.85098039 0.44180641 0.0030954292 1 0
3000 0.85490196 0.4423666 0.0030823571 1 0
3000 0.85882353 0.44299681 0.0030372219 1 0
3000 0.8627451 0.44362069 0.0030398848 1 0
3000 0.86666667 0.4442818 0.0030360603 1 0
3000 0.87058824 0.44497003 0.0030358443 1 0
3000 0.8745098 0.44563708 0.003011424 1 0
3000 0.87843137 0.44628722 0.0029782964 1 0
3000 0.88235294 0.44692028 0.0029411781 1 0
3000 0.88627451 0.44757256 0.0029804361 1 0
3000 0.89019608 0.44831765 0.0029445894 1 0
3000 0.89411765 0.44907174 0.0029348157 1 0
3000 0.89803922 0.44986281 0.0029653611 1 0
3000 0.90196078 0.45065637 0.0029729689 1 0
3000 0.90588235 0.45145732 0.0029533006 1 0
3000 0.90980392 0.45225684 0.0029612969 1 0
3000 0.91372549 0.45317424 0.0029553138 1 0
3000 0.91764706 0.4541128 0.002929343 1 0
3000 0.92156863 0.45502671 0.0029311686 1 0
3000 0.9254902 0.45602119 0.0028990044 1 0
3000 0.92941176 0.45701589 0.0028982608 1 0
3000 0.93333333 0.45816156 0.002902644 1 0
3000 0.9372549 0.45925709 0.0029331931 1 0
3000 0.94117647 0.46047745 0.0030140634 1 0
3000 0.94509804 0.46173017 0.0029247272 1 0
3000 0.94901961 0.46299901 0.0028972617 1 0
3000 0.95294118 0.46434585 0.002909164 1 0
3000 0.95686275 0.46575099 0.0029299608 1 0
3000 0.96078431 0.46735617 0.0029194741 1 0
3000 0.96470588 0.46900126 0.0029707441 1 0
3000 0.96862745 0.47084684 0.0029417085 1 0
3000 0.97254902 0.47290841 0.0029604128 1 0
3000 0.97647059 0.4751796 0.0030288473 1 0
3000 0.98039216 0.47788014 0.0029799162 1 0
3000 0.98431373 0.48084468 0.0030711833 1 0
3000 0.98823529 0.48466559 0.0032167648 1 0
3000 0.99215686 0.48968463 0.0033881048 1 0
3000 0.99607843 0.49751673 0.0033353789 1 0
3000 1 1 0 0 0
10000 0 0.188196 0.0013653219 1 0
10000 0.0039215686 0.26569685 0.0020436999 1 0
10000 0.0078431373 0.27459809 0.0020225776 1 0
10000 0.011764706 0.28032364 0.0020739294 1 0
10000 0.015686275 0.28448225 0.0020926953 1 0
10000 0.019607843 0.28795787 0.0020537836 1 0
10000 0.023529412 0.29082356 0.0020593861 1 0
10000 0.02745098 0.29328359 0.0020674865 1 0
10000 0.031372549 0.29543445 0.0020677146 1 0
10000 0.035294118 0.29746097 0.0020641721 1 0
10000 0.039215686 0.29921401 0.0019835767 1 0
10000 0.043137255 0.30079949 0.0019239735 1 0
10000 0.047058824 0.30234011 0.0019571307 1 0
10000 0.050980392 0.30380887 0.0018918965 1 0
10000 0.054901961 0.30518169 0.0019415686 1 0
10000 0.058823529 0.30643618 0.0019753882 1 0
10000 0.062745098 0.30768672 0.0019883931 1 0
10000 0.066666667 0.30882684 0.0020032284 1 0
10000 0.070588235 0.30993547 0.0019743689 1 0
10000 0.074509804 0.31092047 0.0019432287 1 0
10000 0.078431373 0.3119088 0.0019310196 1 0
10000 0.082352941 0.31285449 0.0019201537 1 0
10000 0.08627451 0.3137768 0.0019278031 1 0
10000 0.090196078 0.31460461 0.0019454336 1 0
10000 0.094117647 0.31544013 0.0019997548 1 0
10000 0.098039216 0.31628217 0.0019960919 1 0
10000 0.10196078 0.31703968 0.0019914316 1 0
10000 0.10588235 0.31782906 0.0020150963 1 0
10000 0.10980392 0.31865551 0.0020014933 1 0
10000 0.11372549 0.31941699 0.001977863 1 0
10000 0.11764706 0.32016338 0.0019330603 1 0
10000 0.12156863 0.32089256 0.0019321552 1 0
10000 0.1254902 0.32154714 0.0019307028 1 0
10000 0.12941176 0.32225069 0.0019402455 1 0
10000 0.13333333 0.32293091 0.0019521729 1 0
10000 0.1372549 0.32355946 0.0019608309 1 0
10000 0.14117647 0.32416914 0.0019628701 1 0
10000 0.14509804 0.32480007 0.0019285417 1 0
10000 0.14901961 0.32540582 0.0019923722 1 0
10000 0.15294118 0.32599313 0.0019987216 1 0
10000 0.15686275 0.32655759 0.0019857287 1 0
10000 0.16078431 0.32710617 0.0020260338 1 0
10000 0.16470588 0.3276622 0.0020627961 1 0
10000 0.16862745 0.32818679 0.0020949625 1 0
10000 0.17254902 0.32875215 0.0021185255 1 0
10000 0.17647059 0.32930009 0.0021567125 1 0
10000 0.18039216 0.32983684 0.0021556887 1 0
10000 0.18431373 0.33037302 0.0021502046 1 0
10000 0.18823529 0.33082499 0.002174064 1 0
10000 0.19215686 0.33128849 0.0021642535 1 0
10000 0.19607843 0.33182196 0.0021028155 1 0
10000 0.2 0.33230709 0.0021055665 1 0
10000 0.20392157 0.33277129 0.0021163266 1 0
10000 0.20784314 0.33324036 0.0021204623 1 0
10000 0.21176471 0.33371078 0.0021350947 1 0
10000 0.21568627 0.33417767 0.0021347845 1 0
10000 0.21960784 0.33463999 0.0021448773 1 0
10000 0.22352941 0.3351274 0.0021600763 1 0
10000 0.22745098 0.33557061 0.0021274229 1 0
10000 0.23137255 0.33598627 0.0021127738 1 0
10000 0.23529412 0.33641161 0.0021570957 1 0
10000 0.23921569 0.33682813 0.0021387449 1 0
10000 0.24313725 0.33724223 0.002148682 1 0
10000 0.24705882 0.33767056 0.0021443766 1 0
10000 0.25098039 0.33811319 0.0021105614 1 0
10000 0.25490196 0.33853293 0.0021294947 1 0
10000 0.25882353 0.33895222 0.0020988556 1 0
10000 0.2627451 0.33935309 0.0021002731 1 0
10000 0.26666667 0.33975636 0.0021410297 1 0
10000 0.27058824 0.34014426 0.0021189904 1 0
10000 0.2745098 0.3405331 0.0020854659 1 0
10000 0.27843137 0.34092426 0.0020903173 1 0
10000 0.28235294 0.3412878 0.0020938518 1 0
10000 0.28627451 0.34167572 0.0021086513 1 0
10000 0.29019608 0.34208424 0.0020803904 1 0
10000 0.29411765 0.34243638 0.0020530424 1 0
10000 0.29803922 0.34283189 0.002055965 1 0
10000 0.30196078 0.34321949 0.002043194 1 0
10000 0.30588235 0.34359299 0.0020629772 1 0
10000 0.30980392 0.34398119 0.0020892541 1 0
10000 0.31372549 0.34435627 0.0020764257 1 0
10000 0.31764706 0.34473716 0.0020692717 1 0
10000 0.32156863 0.34511902 0.0020866615 1 0
10000 0.3254902 0.34547373 0.0020779253 1 0
10000 0.32941176 0.34587644 0.0021019804 1 0
10000 0.33333333 0.34622751 0.0020629373 1 0
10000 0.3372549 0.3466126 0.0020490034 1 0
10000 0.34117647 0.34696662 0.00205115 1 0
10000 0.34509804 0.3472777 0.0020405768 1 0
10000 0.34901961 0.34759208 0.0020603093 1 0
10000 0.35294118 0.34790945 0.0020450088 1 0
10000 0.35686275 0.34828292 0.0020625868 1 0
10000 0.36078431 0.34862468 0.0020293635 1 0
10000 0.36470588 0.34903462 0.0020368307 1 0
10000 0.36862745 0.34937287 0.0020437903 1 0
10000 0.37254902 0.34970008 0.0020539679 1 0
10000 0.37647059 0.35003021 0.0019885844 1 0
10000 0.38039216 0.35037549 0.0019575638 1 0
10000 0.38431373 0.35068896 0.0019771368 1 0
10000 0.38823529 0.35099001 0.0020132967 1 0
10000 0.39215686 0.35130451 0.0020100824 1 0
10000 0.39607843 0.35164705 0.001995116 1 0
10000 0.4 0.35194687 0.0019809886 1 0
10000 0.40392157 0.35227766 0.0020091028 1 0
10000 0.40784314 0.3525958 0.0020085133 1 0
10000 0.41176471 0.35289873 0.0020207931 1 0
10000 0.41568627 0.35324975 0.0020193004 1 0
10000 0.41960784 0.35356285 0.0019948452 1 0
10000 0.42352941 0.35389117 0.0019633918 1 0
10000 0.42745098 0.35419763 0.001986501 1 0
10000 0.43137255 0.35453117 0.0019676657 1 0
10000 0.43529412 0.35484821 0.0020016306 1 0
10000 0.43921569 0.35515357 0.0020062752 1 0
10000 0.44313725 0.35546366 0.0020428873 1 0
10000 0.44705882 0.3558091 0.002049453 1 0
10000 0.45098039 0.35612853 0.0021138504 1 0
10000 0.45490196 0.35640378 0.0021394364 1 0
10000 0.45882353 0.35671051 0.0021512589 1 0
10000 0.4627451 0.35701356 0.0021377335 1 0
10000 0.46666667 0.35729407 0.002119893 1 0
10000 0.47058824 0.35761457 0.0021272175 1 0
10000 0.4745098 0.35792591 0.0020993961 1 0
10000 0.47843137 0.35824612 0.0020845714 1 0
10000 0.48235294 0.35855874 0.0020876209 1 0
10000 0.48627451 0.3588718 0.0020711284 1 0
10000 0.49019608 0.35914031 0.0020875436 1 0
10000 0.49411765 0.35948456 0.0020678927 1 0
10000 0.49803922 0.35980213 0.0020762172 1 0
10000 0.50196078 0.36008152 0.0020613158 1 0
10000 0.50588235 0.36038347 0.0020468995 1 0
10000 0.50980392 0.36069151 0.0020474572 1 0
10000 0.51372549 0.36101807 0.0020376995 1 0
10000 0.51764706 0.36131183 0.0020127147 1 0
10000 0.52156863 0.361606 0.0019646941 1 0
10000 0.5254902 0.36192163 0.0019434676 1 0
10000 0.52941176 0.36220435 0.001930425 1 0
10000 0.53333333 0.36250715 0.0019327246 1 0
10000 0.5372549 0.36279652 0.0019490562 1 0
10000 0.54117647 0.36310869 0.0019403611 1 0
10000 0.54509804 0.36341299 0.0019397931 1 0
10000 0.54901961 0.36374044 0.0019810833 1 0
10000 0.55294118 0.36404013 0.0019674597 1 0
10000 0.55686275 0.36435303 0.0019511608 1 0
10000 0.56078431 0.36469476 0.0019521877 1 0
10000 0.56470588 0.36500451 0.0019242058 1 0
10000 0.56862745 0.36533748 0.001907358 1 0
10000 0.57254902 0.36566826 0.0018959243 1 0
10000 0.57647059 0.36595844 0.0019150315 1 0
10000 0.58039216 0.3662347 0.0018910842 1 0
10000 0.58431373 0.36655997 0.0018802817 1 0
10000 0.58823529 0.3668644 0.0018812694 1 0
10000 0.59215686 0.36716933 0.0019043122 1 0
10000 0.59607843 0.36750905 0.0018804678 1 0
10000 0.6 0.36778916 0.0018854452 1 0
10000 0.60392157 0.36810848 0.0018633801 1 0
10000 0.60784314 0.36839395 0.0019039379 1 0
10000 0.61176471 0.36868698 0.0019091644 1 0
10000 0.61568627 0.36901528 0.0019394909 1 0
10000 0.61960784 0.3693005 0.0019126338 1 0
10000 0.62352941 0.36963564 0.0019218248 1 0
10000 0.62745098 0.36995829 0.0019315138 1 0
10000 0.63137255 0.37026404 0.0019416726 1 0
10000 0.63529412 0.37057319 0.0019407296 1 0
10000 0.63921569 0.37086832 0.0019809877 1 0
10000 0.64313725 0.37118441 0.0020003426 1 0
10000 0.64705882 0.37150387 0.0019930401 1 0
10000 0.65098039 0.37182243 0.0019991775 1 0
10000 0.65490196 0.37215182 0.0019945632 1 0
10000 0.65882353 0.3724804 0.0020163047 1 0
10000 0.6627451 0.37278739 0.0020397901 1 0
10000 0.66666667 0.37310671 0.0020561887 1 0
10000 0.67058824 0.37342511 0.0020636629 1 0
10000 0.6745098 0.37372906 0.0020451395 1 0
10000 0.67843137 0.37406181 0.0020319368 1 0
10000 0.68235294 0.37439079 0.0020530588 1 0
10000 0.68627451 0.37471135 0.0020543918 1 0
10000 0.69019608 0.37507424 0.0020441573 1 0
10000 0.69411765 0.37540207 0.0020811442 1 0
10000 0.69803922 0.37571674 0.0020583782 1 0
10000 0.70196078 0.37602747 0.0020514711 1 0
10000 0.70588235 0.37633573 0.0020380932 1 0
10000 0.70980392 0.37665811 0.0020396786 1 0
10000 0.71372549 0.37701574 0.0020274137 1 0
10000 0.71764706 0.37733934 0.0020451698 1 0
10000 0.72156863 0.3777134 0.0020375159 1 0
10000 0.7254902 0.37806402 0.0020417788 1 0
10000 0.72941176 0.37836193 0.0020281729 1 0
10000 0.73333333 0.37867246 0.0020061773 1 0
10000 0.7372549 0.37902168 0.0020024509 1 0
10000 0.74117647 0.37936394 0.0019950267 1 0
10000 0.74509804 0.37971602 0.0019896994 1 0
10000 0.74901961 0.38008419 0.0020101776 1 0
10000 0.75294118 0.38047768 0.0020280212 1 0
10000 0.75686275 0.38085344 0.0020179926 1 0
10000 0.76078431 0.38117894 0.002016382 1 0
10000 0.76470588 0.38155779 0.0020557563 1 0
10000 0.76862745 0.38193398 0.0020228978 1 0
10000 0.77254902 0.38228001 0.0020261573 1 0
10000 0.77647059 0.38264063 0.0020284584 1 0
10000 0.78039216 0.38301445 0.0020307094 1 0
10000 0.78431373 0.3833857 0.0019795218 1 0
10000 0.78823529 0.38376252 0.0019808026 1 0
10000 0.79215686 0.38419046 0.0020352725 1 0
10000 0.79607843 0.3845423 0.0020812301 1 0
10000 0.8 0.38492772 0.0020812296 1 0
10000 0.80392157 0.38526973 0.002074926 1 0
10000 0.80784314 0.38567395 0.0020554914 1 0
10000 0.81176471 0.38610263 0.0020152849 1 0
10000 0.81568627 0.38649132 0.0020481547 1 0
10000 0.81960784 0.38688701 0.0020624197 1 0
10000 0.82352941 0.38730438 0.0020999853 1 0
10000 0.82745098 0.38775125 0.0021069611 1 0
10000 0.83137255 0.38819606 0.0021240027 1 0
10000 0.83529412 0.38866581 0.0021301999 1 0
10000 0.83921569 0.38909492 0.0021498196 1 0
10000 0.84313725 0.38952808 0.0021199767 1 0
10000 0.84705882 0.38998647 0.002096697 1 0
10000 0.85098039 0.39045409 0.0020829064 1 0
10000 0.85490196 0.39090019 0.0020963818 1 0
10000 0.85882353 0.39132436 0.0020462027 1 0
10000 0.8627451 0.3918149 0.0020661883 1 0
10000 0.86666667 0.39233461 0.0021190556 1 0
10000 0.87058824 0.39283262 0.0021422042 1 0
10000 0.8745098 0.39333183 0.0021456751 1 0
10000 0.87843137 0.39379787 0.0021837516 1 0
10000 0.88235294 0.39427145 0.00219001 1 0
10000 0.88627451 0.39482394 0.0021871023 1 0
10000 0.89019608 0.39540623 0.0021734339 1 0
10000 0.89411765 0.39593863 0.0021528935 1 0
10000 0.89803922 0.39648756 0.0021778453 1 0
10000 0.90196078 0.39704985 0.0022290039 1 0
10000 0.90588235 0.39766896 0.0022015059 1 0
10000 0.90980392 0.39831215 0.0022485216 1 0
10000 0.91372549 0.39898781 0.002261539 1 0
10000 0.91764706 0.39960774 0.0022243597 1 0
10000 0.92156863 0.40030293 0.0022295825 1 0
10000 0.9254902 0.40105592 0.0023614593 1 0
10000 0.92941176 0.40174411 0.0023171786 1 0
10000 0.93333333 0.40253499 0.0023633831 1 0
10000 0.9372549 0.40329393 0.002339998 1 0
10000 0.94117647 0.40414415 0.0022922728 1 0
10000 0.94509804 0.40505237 0.002333607 1 0
10000 0.94901961 0.4060098 0.0022833342 1 0
10000 0.95294118 0.40696847 0.0022828027 1 0
10000 0.95686275 0.40801301 0.0022677071 1 0
10000 0.96078431 0.40913609 0.0023173946 1 0
10000 0.96470588 0.41037425 0.0022837627 1 0
10000 0.96862745 0.41178066 0.0023504084 1 0
10000 0.97254902 0.41332371 0.0023924387 1 0
10000 0.97647059 0.41495551 0.0025083976 1 0
10000 0.98039216 0.4168471 0.0025231819 1 0
10000 0.98431373 0.41884013 0.00257597 1 0
10000 0.98823529 0.42145284 0.0024970391 1 0
10000 0.99215686 0.42520274 0.0025566884 1 0
10000 0.99607843 0.43094294 0.0024958341 1 0
10000 1 1 0 0 0


==> graphics/data/benchmark/per_n.dat <==
n aupr aupr_std r2_precision r2_recall
3 0.66267325 0.091325579 -228.39866 -8.8341384
5 0.73361518 0.055792481 -115.34784 -0.80584284
10 0.78637652 0.05333941 -29.491798 0.42420018
25 0.90282436 0.02035208 -3.056715 0.86807641
30 0.92213916 0.0098632356 -1.6244465 0.85747549
50 0.94945817 0.011750829 -0.46670682 0.84760429
100 0.97204278 0.0064556939 0.33897018 0.89121061
300 0.99301699 0.0016185173 0.8739695 0.99999997
1000 0.99775593 0.00054718292 0.97114052 1
3000 0.9986964 0.00014088813 0.99695873 1
10000 0.9990182 0.00010546123 0.99964836 1


==> graphics/data/benchmark/sensitivity_annulus_n1000.dat <==
gamma s aupr
0.5 1 0.98333226
0.5 2 0.99228435
0.5 3 0.99645913
0.5 5 0.99815006
1 1 0.98009568
1 2 0.98846298
1 3 0.99415321
1 5 0.99732945
2 1 0.97295021
2 2 0.97921229
2 3 0.98692026
2 5 0.99406511


==> graphics/data/benchmark/sensitivity_linear_n1000.dat <==
gamma s aupr
0.5 1 0.98417591
0.5 2 0.99149882
0.5 3 0.99556859
0.5 5 0.9975829
1 1 0.9823542
1 2 0.98867614
1 3 0.99340166
1 5 0.9966471
2 1 0.97817065
2 2 0.98263842
2 3 0.98801967
2 5 0.9940228


==> graphics/data/benchmark/sensitivity_poly5d_n1000.dat <==
gamma s aupr
0.5 1 0.90927998
0.5 2 0.86586161
0.5 3 0.83927559
0.5 5 0.82535019
1 1 0.90067491
1 2 0.87180472
1 3 0.84219063
1 5 0.82512801
2 1 0.86696076
2 2 0.88173047
2 3 0.85092572
2 5 0.82615497


==> graphics/data/benchmark/subset.dat <==
n linear_mean linear_min linear_max annulus_mean annulus_min annulus_max
100 0.78717402 0.72210887 0.84057971 0.77427169 0.69082785 0.85831864
300 0.86987527 0.81461067 0.90968652 0.87060427 0.83142298 0.90967226
1000 0.93547547 0.92352941 0.9469299 0.93354602 0.91908265 0.94757366
3000 0.96502108 0.95814706 0.97169266 0.96399042 0.95422053 0.9705349


==> graphics/data/benchmark/truncation_error.dat <==
n k err_max err_mean err_p99 flip_zeta05
1000 8 0.76199821 0.252472 0.63090329 0.2662
1000 32 0.52114827 0.093444003 0.33391298 0.0876
1000 128 0.21067613 0.02120756 0.10637158 0.0191
1000 512 0.017794508 0.00094546222 0.0067371295 0.0009
10000 8 0.92759644 0.30838246 0.77279396 0.3323
10000 32 0.71370504 0.15562415 0.51927673 0.1602
10000 128 0.43480884 0.057668084 0.24769425 0.0554
10000 512 0.20222348 0.012503489 0.074022484 0.0139
100000 8 0.95638207 0.25034521 0.8603599 0.2649
100000 32 0.76870204 0.15553405 0.65409255 0.1647
100000 128 0.55917565 0.076470539 0.37766665 0.0785
100000 512 0.35308151 0.026119777 0.15025466 0.0288
600000 8 0.95571492 0.17377063 0.89829544 0.1746
600000 32 0.88465843 0.11846052 0.74122676 0.1191
600000 128 0.69644038 0.068672668 0.50263967 0.0711
600000 512 0.43438445 0.030324838 0.25713293 0.0322


==> graphics/data/benchmark/truncation_latency.dat <==
n exact k128 k512
10000 0.059204054 0.23673932 0.80107948
100000 0.50068521 0.38579805 1.0889636
600000 3.1722991 0.62558738 1.5224215


==> graphics/data/hcas_box_sweep.csv <==
one_minus_zeta,precision,recall,prevalence
1.000000,0.994884,0.655142,0.738496
1.000000,0.994884,0.655130,0.738496
1.000000,0.994884,0.655113,0.738496
1.000000,0.994886,0.655095,0.738496
1.000000,0.994888,0.655080,0.738496
1.000000,0.994887,0.655058,0.738496
1.000000,0.994887,0.655050,0.738496
1.000000,0.994887,0.655027,0.738496
1.000000,0.994887,0.655011,0.738496
1.000000,0.994889,0.654999,0.738496
1.000000,0.994889,0.654987,0.738496
1.000000,0.994891,0.654969,0.738496
1.000000,0.994891,0.654951,0.738496
1.000000,0.994891,0.654941,0.738496
1.000000,0.994892,0.654923,0.738496
1.000000,0.994892,0.654900,0.738496
1.000000,0.994894,0.654886,0.738496
1.000000,0.994894,0.654870,0.738496
1.000000,0.994894,0.654846,0.738496
1.000000,0.994894,0.654813,0.738496
1.000000,0.994893,0.654793,0.738496
1.000000,0.994895,0.654774,0.738496
1.000000,0.994895,0.654758,0.738496
1.000000,0.994895,0.654748,0.738496
1.000000,0.994895,0.654725,0.738496
1.000000,0.994897,0.654708,0.738496
1.000000,0.994897,0.654689,0.738496
1.000000,0.994897,0.654671,0.738496
1.000000,0.994897,0.654660,0.738496
1.000000,0.994898,0.654643,0.738496
1.000000,0.994898,0.654633,0.738496
1.000000,0.994898,0.654620,0.738496
1.000000,0.994898,0.654598,0.738496
1.000000,0.994898,0.654584,0.738496
1.000000,0.994898,0.654563,0.738496
1.000000,0.994900,0.654547,0.738496
1.000000,0.994902,0.654530,0.738496
1.000000,0.994903,0.654500,0.738496
1.000000,0.994903,0.654476,0.738496
1.000000,0.994903,0.654467,0.738496
1.000000,0.994903,0.654449,0.738496
1.000000,0.994903,0.654437,0.738496
1.000000,0.994905,0.654419,0.738496
1.000000,0.994905,0.654403,0.738496
1.000000,0.994905,0.654380,0.738496
1.000000,0.994904,0.654364,0.738496
1.000000,0.994904,0.654337,0.738496
1.000000,0.994904,0.654322,0.738496
1.000000,0.994904,0.654297,0.738496
1.000000,0.994906,0.654274,0.738496
1.000000,0.994906,0.654264,0.738496
1.000000,0.994908,0.654243,0.738496
1.000000,0.994907,0.654224,0.738496
1.000000,0.994911,0.654207,0.738496
1.000000,0.994911,0.654192,0.738496
1.000000,0.994911,0.654161,0.738496
1.000000,0.994911,0.654138,0.738496
1.000000,0.994911,0.654124,0.738496
1.000000,0.994911,0.654108,0.738496
1.000000,0.994911,0.654094,0.738496
1.000000,0.994910,0.654083,0.738496
1.000000,0.994910,0.654070,0.738496
1.000000,0.994910,0.654055,0.738496
1.000000,0.994912,0.654037,0.738496
1.000000,0.994912,0.654025,0.738496
1.000000,0.994914,0.653995,0.738496
1.000000,0.994916,0.653976,0.738496
1.000000,0.994916,0.653970,0.738496
1.000000,0.994916,0.653949,0.738496
1.000000,0.994918,0.653934,0.738496
1.000000,0.994919,0.653918,0.738496
1.000000,0.994919,0.653902,0.738496
1.000000,0.994919,0.653884,0.738496
1.000000,0.994919,0.653863,0.738496
1.000000,0.994921,0.653834,0.738496
1.000000,0.994923,0.653815,0.738496
1.000000,0.994923,0.653800,0.738496
1.000000,0.994923,0.653784,0.738496
1.000000,0.994924,0.653764,0.738496
1.000000,0.994926,0.653746,0.738496
1.000000,0.994926,0.653730,0.738496
1.000000,0.994928,0.653714,0.738496
1.000000,0.994928,0.653693,0.738496
1.000000,0.994930,0.653672,0.738496
1.000000,0.994932,0.653649,0.738496
1.000000,0.994932,0.653626,0.738496
1.000000,0.994931,0.653612,0.738496
1.000000,0.994931,0.653593,0.738496
1.000000,0.994931,0.653572,0.738496
1.000000,0.994931,0.653554,0.738496
1.000000,0.994931,0.653536,0.738496
1.000000,0.994931,0.653521,0.738496
1.000000,0.994931,0.653513,0.738496
1.000000,0.994931,0.653504,0.738496
1.000000,0.994930,0.653488,0.738496
1.000000,0.994934,0.653473,0.738496
1.000000,0.994934,0.653461,0.738496
1.000000,0.994936,0.653448,0.738496
1.000000,0.994936,0.653438,0.738496
1.000000,0.994936,0.653424,0.738496
1.000000,0.994936,0.653405,0.738496
1.000000,0.994936,0.653387,0.738496
1.000000,0.994936,0.653377,0.738496
1.000000,0.994936,0.653360,0.738496
1.000000,0.994937,0.653332,0.738496
1.000000,0.994937,0.653316,0.738496
1.000000,0.994937,0.653302,0.738496
1.000000,0.994937,0.653279,0.738496
1.000000,0.994937,0.653266,0.738496
1.000000,0.994937,0.653243,0.738496
1.000000,0.994937,0.653225,0.738496
1.000000,0.994939,0.653201,0.738496
1.000000,0.994938,0.653183,0.738496
1.000000,0.994938,0.653164,0.738496
1.000000,0.994938,0.653136,0.738496
1.000000,0.994940,0.653108,0.738496
1.000000,0.994940,0.653085,0.738496
1.000000,0.994942,0.653065,0.738496
1.000000,0.994941,0.653046,0.738496
1.000000,0.994941,0.653031,0.738496
1.000000,0.994941,0.653011,0.738496
1.000000,0.994943,0.653000,0.738496
1.000000,0.994947,0.652968,0.738496
1.000000,0.994947,0.652953,0.738496
1.000000,0.994947,0.652932,0.738496
1.000000,0.994949,0.652913,0.738496
1.000000,0.994951,0.652895,0.738496
1.000000,0.994950,0.652869,0.738496
1.000000,0.994950,0.652847,0.738496
1.000000,0.994950,0.652825,0.738496
1.000000,0.994950,0.652807,0.738496
1.000000,0.994950,0.652793,0.738496
1.000000,0.994950,0.652774,0.738496
1.000000,0.994949,0.652756,0.738496
1.000000,0.994949,0.652732,0.738496
1.000000,0.994949,0.652720,0.738496
1.000000,0.994949,0.652697,0.738496
1.000000,0.994951,0.652686,0.738496
1.000000,0.994951,0.652662,0.738496
1.000000,0.994951,0.652641,0.738496
1.000000,0.994950,0.652621,0.738496
1.000000,0.994952,0.652601,0.738496
1.000000,0.994952,0.652579,0.738496
1.000000,0.994952,0.652565,0.738496
1.000000,0.994954,0.652537,0.738496
1.000000,0.994954,0.652518,0.738496
1.000000,0.994954,0.652492,0.738496
1.000000,0.994956,0.652475,0.738496
1.000000,0.994955,0.652452,0.738496
1.000000,0.994955,0.652425,0.738496
1.000000,0.994957,0.652417,0.738496
1.000000,0.994957,0.652396,0.738496
1.000000,0.994957,0.652384,0.738496
1.000000,0.994961,0.652362,0.738496
1.000000,0.994961,0.652338,0.738496
1.000000,0.994961,0.652320,0.738496
1.000000,0.994960,0.652297,0.738496
1.000000,0.994960,0.652278,0.738496
1.000000,0.994962,0.652266,0.738496
1.000000,0.994962,0.652247,0.738496
1.000000,0.994962,0.652231,0.738496
1.000000,0.994962,0.652205,0.738496
1.000000,0.994962,0.652185,0.738496
1.000000,0.994963,0.652165,0.738496
1.000000,0.994963,0.652140,0.738496
1.000000,0.994963,0.652109,0.738496
1.000000,0.994967,0.652075,0.738496
1.000000,0.994967,0.652062,0.738496
1.000000,0.994967,0.652050,0.738496
1.000000,0.994969,0.652029,0.738496
1.000000,0.994968,0.652014,0.738496
1.000000,0.994968,0.651999,0.738496
1.000000,0.994968,0.651971,0.738496
1.000000,0.994970,0.651951,0.738496
1.000000,0.994970,0.651933,0.738496
1.000000,0.994970,0.651913,0.738496
1.000000,0.994976,0.651892,0.738496
1.000000,0.994978,0.651863,0.738496
1.000000,0.994977,0.651846,0.738496
1.000000,0.994977,0.651826,0.738496
1.000000,0.994977,0.651802,0.738496
1.000000,0.994977,0.651781,0.738496
1.000000,0.994977,0.651753,0.738496
1.000000,0.994977,0.651730,0.738496
1.000000,0.994976,0.651711,0.738496
1.000000,0.994980,0.651681,0.738496
1.000000,0.994980,0.651657,0.738496
1.000000,0.994980,0.651637,0.738496
1.000000,0.994982,0.651620,0.738496
1.000000,0.994986,0.651599,0.738496
1.000000,0.994986,0.651570,0.738496
1.000000,0.994985,0.651549,0.738496
1.000000,0.994985,0.651528,0.738496
1.000000,0.994985,0.651508,0.738496
1.000000,0.994987,0.651489,0.738496
1.000000,0.994987,0.651465,0.738496
1.000000,0.994987,0.651451,0.738496
1.000000,0.994987,0.651428,0.738496
1.000000,0.994988,0.651408,0.738496
1.000000,0.994988,0.651383,0.738496
1.000000,0.994990,0.651354,0.738496
1.000000,0.994990,0.651333,0.738496
1.000000,0.994992,0.651310,0.738496
1.000000,0.994992,0.651279,0.738496
1.000000,0.994991,0.651253,0.738496
1.000000,0.994993,0.651234,0.738496
1.000000,0.994993,0.651211,0.738496
1.000000,0.994993,0.651190,0.738496
1.000000,0.994993,0.651156,0.738496
1.000000,0.994993,0.651131,0.738496
1.000000,0.994992,0.651100,0.738496
1.000000,0.994992,0.651071,0.738496
1.000000,0.994994,0.651053,0.738496
1.000000,0.994994,0.651025,0.738496
1.000000,0.994996,0.650996,0.738496
1.000000,0.994997,0.650969,0.738496
1.000000,0.994997,0.650936,0.738496
1.000000,0.994997,0.650909,0.738496
1.000000,0.994997,0.650884,0.738496
1.000000,0.994997,0.650863,0.738496
1.000000,0.994996,0.650840,0.738496
1.000000,0.994996,0.650812,0.738496
1.000000,0.994996,0.650790,0.738496
1.000000,0.994998,0.650766,0.738496
1.000000,0.994998,0.650747,0.738496
1.000000,0.994998,0.650729,0.738496
1.000000,0.994998,0.650708,0.738496
1.000000,0.994997,0.650683,0.738496
1.000000,0.994997,0.650648,0.738496
1.000000,0.994999,0.650621,0.738496
1.000000,0.994999,0.650576,0.738496
1.000000,0.994998,0.650545,0.738496
1.000000,0.994998,0.650502,0.738496
1.000000,0.994998,0.650472,0.738496
1.000000,0.995000,0.650448,0.738496
1.000000,0.995001,0.650415,0.738496
1.000000,0.995001,0.650387,0.738496
1.000000,0.995001,0.650366,0.738496
1.000000,0.995001,0.650338,0.738496
1.000000,0.995001,0.650324,0.738496
1.000000,0.995001,0.650293,0.738496
1.000000,0.995000,0.650257,0.738496
1.000000,0.995000,0.650234,0.738496
1.000000,0.995000,0.650204,0.738496
1.000000,0.995000,0.650181,0.738496
1.000000,0.994999,0.650144,0.738496
1.000000,0.995001,0.650125,0.738496
1.000000,0.995001,0.650105,0.738496
1.000000,0.995001,0.650075,0.738496
1.000000,0.995003,0.650040,0.738496
1.000000,0.995003,0.650016,0.738496
1.000000,0.995004,0.649983,0.738496
1.000000,0.995004,0.649952,0.738496
1.000000,0.995004,0.649928,0.738496
1.000000,0.995004,0.649888,0.738496
1.000000,0.995003,0.649860,0.738496
1.000000,0.995005,0.649836,0.738496
1.000000,0.995005,0.649810,0.738496
1.000000,0.995007,0.649779,0.738496
1.000000,0.995007,0.649749,0.738496
1.000000,0.995009,0.649722,0.738496
1.000000,0.995008,0.649685,0.738496
1.000000,0.995010,0.649662,0.738496
1.000000,0.995012,0.649639,0.738496
1.000000,0.995012,0.649612,0.738496
1.000000,0.995012,0.649576,0.738496
1.000000,0.995016,0.649553,0.738496
1.000000,0.995015,0.649523,0.738496
1.000000,0.995015,0.649488,0.738496
1.000000,0.995019,0.649450,0.738496
1.000000,0.995021,0.649423,0.738496
1.000000,0.995023,0.649390,0.738496
1.000000,0.995024,0.649360,0.738496
1.000000,0.995024,0.649318,0.738496
1.000000,0.995024,0.649290,0.738496
1.000000,0.995026,0.649259,0.738496
1.000000,0.995025,0.649233,0.738496
1.000000,0.995025,0.649217,0.738496
1.000000,0.995027,0.649188,0.738496
1.000000,0.995027,0.649149,0.738496
1.000000,0.995029,0.649131,0.738496
1.000000,0.995029,0.649096,0.738496
1.000000,0.995028,0.649065,0.738496
1.000000,0.995028,0.649037,0.738496
1.000000,0.995030,0.649015,0.738496
1.000000,0.995032,0.648977,0.738496
1.000000,0.995036,0.648955,0.738496
1.000000,0.995036,0.648932,0.738496
1.000000,0.995035,0.648895,0.738496
1.000000,0.995037,0.648863,0.738496
1.000000,0.995037,0.648828,0.738496
1.000000,0.995036,0.648783,0.738496
1.000000,0.995038,0.648751,0.738496
1.000000,0.995038,0.648712,0.738496
1.000000,0.995040,0.648679,0.738496
1.000000,0.995040,0.648644,0.738496
1.000000,0.995039,0.648603,0.738496
1.000000,0.995041,0.648579,0.738496
1.000000,0.995041,0.648552,0.738496
1.000000,0.995043,0.648518,0.738496
1.000000,0.995042,0.648484,0.738496
1.000000,0.995042,0.648446,0.738496
1.000000,0.995042,0.648417,0.738496
1.000000,0.995042,0.648400,0.738496
1.000000,0.995042,0.648373,0.738496
1.000000,0.995041,0.648341,0.738496
1.000000,0.995041,0.648315,0.738496
1.000000,0.995043,0.648272,0.738496
1.000000,0.995043,0.648247,0.738496
1.000000,0.995045,0.648209,0.738496
1.000000,0.995044,0.648170,0.738496
1.000000,0.995044,0.648134,0.738496
1.000000,0.995044,0.648109,0.738496
1.000000,0.995044,0.648078,0.738496
1.000000,0.995047,0.648041,0.738496
1.000000,0.995047,0.648018,0.738496
1.000000,0.995047,0.647993,0.738496
1.000000,0.995049,0.647964,0.738496
1.000000,0.995049,0.647921,0.738496
1.000000,0.995050,0.647887,0.738496
1.000000,0.995050,0.647852,0.738496
1.000000,0.995050,0.647814,0.738496
1.000000,0.995051,0.647765,0.738496
1.000000,0.995053,0.647718,0.738496
1.000000,0.995055,0.647687,0.738496
1.000000,0.995055,0.647651,0.738496
1.000000,0.995054,0.647611,0.738496
1.000000,0.995054,0.647576,0.738496
1.000000,0.995054,0.647534,0.738496
1.000000,0.995054,0.647489,0.738496
1.000000,0.995055,0.647451,0.738496
1.000000,0.995055,0.647398,0.738496
1.000000,0.995055,0.647364,0.738496
1.000000,0.995054,0.647337,0.738496
1.000000,0.995054,0.647308,0.738496
1.000000,0.995054,0.647274,0.738496
1.000000,0.995056,0.647232,0.738496
1.000000,0.995057,0.647186,0.738496
1.000000,0.995057,0.647144,0.738496
1.000000,0.995057,0.647113,0.738496
1.000000,0.995057,0.647077,0.738496
1.000000,0.995056,0.647035,0.738496
1.000000,0.995056,0.646996,0.738496
1.000000,0.995058,0.646959,0.738496
1.000000,0.995058,0.646932,0.738496
1.000000,0.995057,0.646904,0.738496
1.000000,0.995057,0.646861,0.738496
1.000000,0.995057,0.646838,0.738496
1.000000,0.995057,0.646804,0.738496
1.000000,0.995056,0.646760,0.738496
1.000000,0.995056,0.646724,0.738496
1.000000,0.995056,0.646698,0.738496
1.000000,0.995056,0.646664,0.738496
1.000000,0.995055,0.646628,0.738496
1.000000,0.995055,0.646579,0.738496
1.000000,0.995055,0.646546,0.738496
1.000000,0.995054,0.646514,0.738496
1.000000,0.995054,0.646476,0.738496
1.000000,0.995054,0.646434,0.738496
1.000000,0.995054,0.646404,0.738496
1.000000,0.995053,0.646368,0.738496
1.000000,0.995053,0.646331,0.738496
1.000000,0.995053,0.646303,0.738496
1.000000,0.995053,0.646269,0.738496
1.000000,0.995052,0.646222,0.738496
1.000000,0.995052,0.646177,0.738496
1.000000,0.995054,0.646143,0.738496
1.000000,0.995053,0.646094,0.738496
1.000000,0.995055,0.646047,0.738496
1.000000,0.995057,0.646014,0.738496
1.000000,0.995059,0.645979,0.738496
1.000000,0.995064,0.645926,0.738496
1.000000,0.995064,0.645897,0.738496
1.000000,0.995066,0.645850,0.738496
1.000000,0.995066,0.645810,0.738496
1.000000,0.995067,0.645776,0.738496
1.000000,0.995067,0.645738,0.738496
1.000000,0.995069,0.645704,0.738496
1.000000,0.995071,0.645665,0.738496
1.000000,0.995073,0.645622,0.738496
1.000000,0.995072,0.645588,0.738496
1.000000,0.995072,0.645551,0.738496
1.000000,0.995072,0.645505,0.738496
1.000000,0.995071,0.645469,0.738496
1.000000,0.995071,0.645414,0.738496
1.000000,0.995071,0.645391,0.738496
1.000000,0.995070,0.645345,0.738496
1.000000,0.995070,0.645305,0.738496
1.000000,0.995070,0.645257,0.738496
1.000000,0.995069,0.645203,0.738496
1.000000,0.995069,0.645160,0.738496
1.000000,0.995069,0.645129,0.738496
1.000000,0.995068,0.645088,0.738496
1.000000,0.995068,0.645043,0.738496
1.000000,0.995068,0.644985,0.738496
1.000000,0.995067,0.644949,0.738496
1.000000,0.995071,0.644915,0.738496
1.000000,0.995071,0.644870,0.738496
1.000000,0.995071,0.644821,0.738496
1.000000,0.995072,0.644769,0.738496
1.000000,0.995072,0.644720,0.738496
1.000000,0.995074,0.644683,0.738496
1.000000,0.995073,0.644641,0.738496
1.000000,0.995077,0.644591,0.738496
1.000000,0.995079,0.644532,0.738496
1.000000,0.995081,0.644490,0.738496
1.000000,0.995080,0.644450,0.738496
1.000000,0.995080,0.644403,0.738496
1.000000,0.995079,0.644350,0.738496
1.000000,0.995079,0.644314,0.738496
1.000000,0.995079,0.644255,0.738496
1.000000,0.995079,0.644221,0.738496
1.000000,0.995078,0.644166,0.738496
1.000000,0.995078,0.644128,0.738496
1.000000,0.995077,0.644082,0.738496
1.000000,0.995077,0.644036,0.738496
1.000000,0.995081,0.643987,0.738496
1.000000,0.995081,0.643945,0.738496
1.000000,0.995082,0.643894,0.738496
1.000000,0.995084,0.643846,0.738496
1.000000,0.995084,0.643795,0.738496
1.000000,0.995085,0.643757,0.738496
1.000000,0.995085,0.643710,0.738496
1.000000,0.995085,0.643668,0.738496
1.000000,0.995084,0.643622,0.738496
1.000000,0.995084,0.643569,0.738496
1.000000,0.995084,0.643519,0.738496
1.000000,0.995083,0.643470,0.738496
1.000000,0.995085,0.643420,0.738496
1.000000,0.995087,0.643371,0.738496
1.000000,0.995088,0.643318,0.738496
1.000000,0.995088,0.643276,0.738496
1.000000,0.995088,0.643222,0.738496
1.000000,0.995091,0.643163,0.738496
1.000000,0.995093,0.643117,0.738496
1.000000,0.995095,0.643077,0.738496
1.000000,0.995094,0.643024,0.738496
1.000000,0.995094,0.642991,0.738496
1.000000,0.995096,0.642953,0.738496
1.000000,0.995096,0.642907,0.738496
1.000000,0.995095,0.642842,0.738496
1.000000,0.995095,0.642798,0.738496
1.000000,0.995096,0.642740,0.738496
1.000000,0.995096,0.642697,0.738496
1.000000,0.995098,0.642649,0.738496
1.000000,0.995098,0.642611,0.738496
1.000000,0.995097,0.642564,0.738496
1.000000,0.995097,0.642513,0.738496
1.000000,0.995096,0.642465,0.738496
1.000000,0.995096,0.642414,0.738496
1.000000,0.995098,0.642364,0.738496
1.000000,0.995097,0.642319,0.738496
1.000000,0.995097,0.642268,0.738496
1.000000,0.995097,0.642231,0.738496
1.000000,0.995096,0.642177,0.738496
1.000000,0.995096,0.642133,0.738496
1.000000,0.995096,0.642094,0.738496
1.000000,0.995095,0.642035,0.738496
1.000000,0.995095,0.641987,0.738496
1.000000,0.995096,0.641921,0.738496
1.000000,0.995096,0.641864,0.738496
1.000000,0.995096,0.641822,0.738496
1.000000,0.995095,0.641762,0.738496
1.000000,0.995095,0.641710,0.738496
1.000000,0.995094,0.641641,0.738496
1.000000,0.995094,0.641599,0.738496
1.000000,0.995096,0.641536,0.738496
1.000000,0.995097,0.641477,0.738496
1.000000,0.995097,0.641412,0.738496
1.000000,0.995098,0.641360,0.738496
1.000000,0.995098,0.641324,0.738496
1.000000,0.995102,0.641271,0.738496
1.000000,0.995104,0.641215,0.738496
1.000000,0.995105,0.641150,0.738496
1.000000,0.995105,0.641099,0.738496
1.000000,0.995104,0.641035,0.738496
1.000000,0.995104,0.640996,0.738496
1.000000,0.995106,0.640951,0.738496
1.000000,0.995105,0.640890,0.738496
1.000000,0.995107,0.640831,0.738496
1.000000,0.995107,0.640793,0.738496
1.000000,0.995106,0.640728,0.738496
1.000000,0.995106,0.640676,0.738496
1.000000,0.995105,0.640618,0.738496
1.000000,0.995105,0.640549,0.738496
1.000000,0.995105,0.640502,0.738496
1.000000,0.995104,0.640449,0.738496
1.000000,0.995106,0.640388,0.738496
1.000000,0.995105,0.640311,0.738496
1.000000,0.995107,0.640263,0.738496
1.000000,0.995106,0.640201,0.738496
1.000000,0.995106,0.640144,0.738496
1.000000,0.995108,0.640098,0.738496
1.000000,0.995107,0.640044,0.738496
1.000000,0.995107,0.639979,0.738496
1.000000,0.995106,0.639922,0.738496
1.000000,0.995106,0.639863,0.738496
1.000000,0.995106,0.639808,0.738496
1.000000,0.995105,0.639745,0.738496
1.000000,0.995107,0.639699,0.738496
1.000000,0.995109,0.639651,0.738496
1.000000,0.995108,0.639600,0.738496
1.000000,0.995108,0.639546,0.738496
1.000000,0.995109,0.639502,0.738496
1.000000,0.995109,0.639429,0.738496
1.000000,0.995111,0.639389,0.738496
1.000000,0.995112,0.639336,0.738496
1.000000,0.995112,0.639257,0.738496
1.000000,0.995118,0.639190,0.738496
1.000000,0.995117,0.639126,0.738496
1.000000,0.995117,0.639057,0.738496
1.000000,0.995116,0.638989,0.738496
1.000000,0.995116,0.638935,0.738496
1.000000,0.995117,0.638863,0.738496
1.000000,0.995117,0.638796,0.738496
1.000000,0.995120,0.638729,0.738496
1.000000,0.995120,0.638672,0.738496
1.000000,0.995120,0.638616,0.738496
1.000000,0.995119,0.638556,0.738496
1.000000,0.995121,0.638498,0.738496
1.000000,0.995120,0.638410,0.738496
1.000000,0.995120,0.638354,0.738496
1.000000,0.995119,0.638295,0.738496
1.000000,0.995119,0.638223,0.738496
1.000000,0.995118,0.638152,0.738496
1.000000,0.995118,0.638104,0.738496
1.000000,0.995117,0.638041,0.738496
1.000000,0.995117,0.637984,0.738496
1.000000,0.995116,0.637930,0.738496
1.000000,0.995116,0.637849,0.738496
1.000000,0.995115,0.637784,0.738496
1.000000,0.995115,0.637722,0.738496
1.000000,0.995114,0.637676,0.738496
1.000000,0.995114,0.637599,0.738496
1.000000,0.995120,0.637524,0.738496
1.000000,0.995119,0.637447,0.738496
1.000000,0.995119,0.637382,0.738496
1.000000,0.995120,0.637317,0.738496
1.000000,0.995120,0.637261,0.738496
1.000000,0.995121,0.637194,0.738496
1.000000,0.995123,0.637144,0.738496
1.000000,0.995125,0.637065,0.738496
1.000000,0.995128,0.637008,0.738496
1.000000,0.995128,0.636946,0.738496
1.000000,0.995130,0.636892,0.738496
1.000000,0.995131,0.636835,0.738496
1.000000,0.995133,0.636766,0.738496
1.000000,0.995134,0.636695,0.738496
1.000000,0.995134,0.636636,0.738496
1.000000,0.995133,0.636579,0.738496
1.000000,0.995133,0.636511,0.738496
1.000000,0.995132,0.636434,0.738496
1.000000,0.995132,0.636391,0.738496
1.000000,0.995132,0.636326,0.738496
1.000000,0.995135,0.636251,0.738496
1.000000,0.995135,0.636204,0.738496
1.000000,0.995134,0.636142,0.738496
1.000000,0.995136,0.636071,0.738496
1.000000,0.995138,0.636003,0.738496
1.000000,0.995137,0.635929,0.738496
1.000000,0.995136,0.635863,0.738496
1.000000,0.995136,0.635803,0.738496
1.000000,0.995138,0.635730,0.738496
1.000000,0.995137,0.635673,0.738496
1.000000,0.995137,0.635615,0.738496
1.000000,0.995138,0.635542,0.738496
1.000000,0.995138,0.635456,0.738496
1.000000,0.995137,0.635381,0.738496
1.000000,0.995137,0.635321,0.738496
1.000000,0.995136,0.635248,0.738496
1.000000,0.995135,0.635175,0.738496
1.000000,0.995135,0.635121,0.738496
1.000000,0.995134,0.635046,0.738496
1.000000,0.995134,0.634963,0.738496
1.000000,0.995133,0.634881,0.738496
1.000000,0.995135,0.634812,0.738496
1.000000,0.995134,0.634740,0.738496
1.000000,0.995134,0.634679,0.738496
1.000000,0.995135,0.634617,0.738496
1.000000,0.995137,0.634542,0.738496
1.000000,0.995139,0.634488,0.738496
1.000000,0.995138,0.634418,0.738496
1.000000,0.995137,0.634330,0.738496
1.000000,0.995137,0.634257,0.738496
1.000000,0.995136,0.634189,0.738496
1.000000,0.995136,0.634112,0.738496
1.000000,0.995135,0.634003,0.738496
1.000000,0.995136,0.633928,0.738496
1.000000,0.995140,0.633852,0.738496
1.000000,0.995139,0.633757,0.738496
1.000000,0.995143,0.633673,0.738496
1.000000,0.995142,0.633570,0.738496
1.000000,0.995144,0.633488,0.738496
1.000000,0.995145,0.633414,0.738496
1.000000,0.995147,0.633330,0.738496
1.000000,0.995146,0.633256,0.738496
1.000000,0.995146,0.633186,0.738496
1.000000,0.995145,0.633108,0.738496
1.000000,0.995147,0.633034,0.738496
1.000000,0.995146,0.632947,0.738496
1.000000,0.995145,0.632859,0.738496
1.000000,0.995145,0.632778,0.738496
1.000000,0.995144,0.632699,0.738496
1.000000,0.995143,0.632628,0.738496
1.000000,0.995145,0.632556,0.738496
1.000000,0.995144,0.632480,0.738496
1.000000,0.995144,0.632399,0.738496
1.000000,0.995143,0.632315,0.738496
1.000000,0.995143,0.632242,0.738496
1.000000,0.995146,0.632169,0.738496
1.000000,0.995146,0.632086,0.738496
1.000000,0.995145,0.631997,0.738496
1.000000,0.995144,0.631915,0.738496
1.000000,0.995144,0.631830,0.738496
1.000000,0.995145,0.631743,0.738496
1.000000,0.995145,0.631665,0.738496
1.000000,0.995144,0.631597,0.738496
1.000000,0.995144,0.631527,0.738496
1.000000,0.995145,0.631441,0.738496
1.000000,0.995147,0.631376,0.738496
1.000000,0.995146,0.631286,0.738496
1.000000,0.995147,0.631184,0.738496
1.000000,0.995147,0.631107,0.738496
1.000000,0.995150,0.631003,0.738496
1.000000,0.995150,0.630919,0.738496
1.000000,0.995149,0.630833,0.738496
1.000000,0.995148,0.630721,0.738496
1.000000,0.995149,0.630626,0.738496
1.000000,0.995151,0.630541,0.738496
1.000000,0.995150,0.630449,0.738496
1.000000,0.995150,0.630368,0.738496
1.000000,0.995151,0.630295,0.738496
1.000000,0.995153,0.630211,0.738496
1.000000,0.995152,0.630125,0.738496
1.000000,0.995151,0.630059,0.738496
1.000000,0.995153,0.629975,0.738496
1.000000,0.995152,0.629875,0.738496
1.000000,0.995152,0.629796,0.738496
1.000000,0.995151,0.629738,0.738496
1.000000,0.995151,0.629661,0.738496
1.000000,0.995150,0.629577,0.738496
1.000000,0.995151,0.629483,0.738496
1.000000,0.995153,0.629398,0.738496
1.000000,0.995154,0.629297,0.738496
1.000000,0.995154,0.629226,0.738496
1.000000,0.995153,0.629135,0.738496
0.999999,0.995152,0.629049,0.738496
0.999999,0.995152,0.628958,0.738496
0.999999,0.995153,0.628888,0.738496
0.999999,0.995152,0.628791,0.738496
0.999999,0.995152,0.628703,0.738496
0.999999,0.995151,0.628617,0.738496
0.999999,0.995153,0.628532,0.738496
0.999999,0.995152,0.628429,0.738496
0.999999,0.995151,0.628345,0.738496
0.999999,0.995153,0.628254,0.738496
0.999999,0.995154,0.628152,0.738496
0.999999,0.995153,0.628056,0.738496
0.999999,0.995152,0.627963,0.738496
0.999999,0.995154,0.627888,0.738496
0.999999,0.995153,0.627777,0.738496
0.999999,0.995152,0.627682,0.738496
0.999999,0.995158,0.627603,0.738496
0.999999,0.995164,0.627494,0.738496
0.999999,0.995165,0.627408,0.738496
0.999999,0.995167,0.627322,0.738496
0.999999,0.995170,0.627225,0.738496
0.999999,0.995170,0.627131,0.738496
0.999999,0.995171,0.627042,0.738496
0.999999,0.995170,0.626961,0.738496
0.999999,0.995174,0.626889,0.738496
0.999999,0.995173,0.626796,0.738496
0.999999,0.995173,0.626699,0.738496
0.999999,0.995172,0.626595,0.738496
0.999999,0.995171,0.626518,0.738496
0.999999,0.995173,0.626420,0.738496
0.999999,0.995174,0.626334,0.738496
0.999999,0.995176,0.626248,0.738496
0.999998,0.995175,0.626155,0.738496
0.999998,0.995178,0.626044,0.738496
0.999998,0.995178,0.625947,0.738496
0.999998,0.995177,0.625849,0.738496
0.999998,0.995176,0.625766,0.738496
0.999998,0.995176,0.625678,0.738496
0.999998,0.995175,0.625578,0.738496
0.999998,0.995176,0.625492,0.738496
0.999998,0.995175,0.625381,0.738496
0.999998,0.995175,0.625288,0.738496
0.999998,0.995180,0.625200,0.738496
0.999998,0.995180,0.625123,0.738496
0.999998,0.995179,0.625030,0.738496
0.999998,0.995180,0.624898,0.738496
0.999998,0.995182,0.624825,0.738496
0.999997,0.995181,0.624726,0.738496
0.999997,0.995183,0.624636,0.738496
0.999997,0.995182,0.624549,0.738496
0.999997,0.995181,0.624454,0.738496
0.999997,0.995180,0.624349,0.738496
0.999997,0.995180,0.624259,0.738496
0.999997,0.995179,0.624179,0.738496
0.999997,0.995180,0.624079,0.738496
0.999997,0.995180,0.623975,0.738496
0.999997,0.995181,0.623886,0.738496
0.999996,0.995180,0.623788,0.738496
0.999996,0.995184,0.623707,0.738496
0.999996,0.995185,0.623601,0.738496
0.999996,0.995184,0.623477,0.738496
0.999996,0.995186,0.623360,0.738496
0.999996,0.995185,0.623264,0.738496
0.999996,0.995184,0.623152,0.738496
0.999995,0.995183,0.623043,0.738496
0.999995,0.995182,0.622936,0.738496
0.999995,0.995186,0.622842,0.738496
0.999995,0.995185,0.622752,0.738496
0.999995,0.995185,0.622666,0.738496
0.999995,0.995184,0.622567,0.738496
0.999994,0.995183,0.622461,0.738496
0.999994,0.995187,0.622359,0.738496
0.999994,0.995186,0.622258,0.738496
0.999994,0.995185,0.622150,0.738496
0.999994,0.995186,0.622056,0.738496
0.999993,0.995185,0.621937,0.738496
0.999993,0.995185,0.621853,0.738496
0.999993,0.995186,0.621750,0.738496
0.999993,0.995187,0.621630,0.738496
0.999992,0.995187,0.621523,0.738496
0.999992,0.995190,0.621418,0.738496
0.999992,0.995189,0.621320,0.738496
0.999991,0.995189,0.621222,0.738496
0.999991,0.995188,0.621088,0.738496
0.999991,0.995187,0.621004,0.738496
0.999991,0.995191,0.620909,0.738496
0.999990,0.995190,0.620809,0.738496
0.999990,0.995191,0.620697,0.738496
0.999990,0.995190,0.620599,0.738496
0.999989,0.995189,0.620491,0.738496
0.999989,0.995189,0.620393,0.738496
0.999988,0.995190,0.620286,0.738496
0.999988,0.995189,0.620181,0.738496
0.999988,0.995188,0.620051,0.738496
0.999987,0.995187,0.619949,0.738496
0.999987,0.995191,0.619821,0.738496
0.999986,0.995192,0.619695,0.738496
0.999986,0.995191,0.619575,0.738496
0.999985,0.995192,0.619460,0.738496
0.999985,0.995194,0.619371,0.738496
0.999984,0.995193,0.619256,0.738496
0.999984,0.995192,0.619145,0.738496
0.999983,0.995191,0.619023,0.738496
0.999982,0.995190,0.618905,0.738496
0.999982,0.995191,0.618779,0.738496
0.999981,0.995191,0.618675,0.738496
0.999980,0.995192,0.618557,0.738496
0.999980,0.995191,0.618442,0.738496
0.999979,0.995192,0.618313,0.738496
0.999978,0.995191,0.618197,0.738496
0.999978,0.995190,0.618081,0.738496
0.999977,0.995194,0.617971,0.738496
0.999976,0.995193,0.617873,0.738496
0.999975,0.995192,0.617747,0.738496
0.999974,0.995191,0.617643,0.738496
0.999973,0.995192,0.617520,0.738496
0.999972,0.995194,0.617395,0.738496
0.999971,0.995195,0.617280,0.738496
0.999970,0.995198,0.617154,0.738496
0.999969,0.995200,0.617035,0.738496
0.999968,0.995199,0.616915,0.738496
0.999967,0.995198,0.616783,0.738496
0.999966,0.995199,0.616680,0.738496
0.999965,0.995198,0.616560,0.738496
0.999964,0.995197,0.616427,0.738496
0.999962,0.995198,0.616319,0.738496
0.999961,0.995200,0.616198,0.738496
0.999960,0.995199,0.616081,0.738496
0.999958,0.995198,0.615952,0.738496
0.999957,0.995197,0.615823,0.738496
0.999955,0.995196,0.615709,0.738496
0.999954,0.995201,0.615594,0.738496
0.999952,0.995201,0.615506,0.738496
0.999950,0.995200,0.615409,0.738496
0.999949,0.995199,0.615287,0.738496
0.999947,0.995198,0.615160,0.738496
0.999945,0.995197,0.615027,0.738496
0.999943,0.995196,0.614900,0.738496
0.999941,0.995201,0.614753,0.738496
0.999939,0.995201,0.614642,0.738496
0.999937,0.995200,0.614504,0.738496
0.999934,0.995203,0.614378,0.738496
0.999932,0.995202,0.614265,0.738496
0.999930,0.995203,0.614147,0.738496
0.999927,0.995205,0.614026,0.738496
0.999925,0.995204,0.613899,0.738496
0.999922,0.995202,0.613757,0.738496
0.999919,0.995202,0.613646,0.738496
0.999916,0.995201,0.613536,0.738496
0.999914,0.995202,0.613426,0.738496
0.999910,0.995205,0.613287,0.738496
0.999907,0.995206,0.613146,0.738496
0.999904,0.995205,0.613000,0.738496
0.999901,0.995204,0.612883,0.738496
0.999897,0.995206,0.612756,0.738496
0.999894,0.995205,0.612648,0.738496
0.999890,0.995204,0.612507,0.738496
0.999886,0.995203,0.612365,0.738496
0.999882,0.995204,0.612234,0.738496
0.999878,0.995205,0.612106,0.738496
0.999873,0.995204,0.611986,0.738496
0.999869,0.995203,0.611830,0.738496
0.999864,0.995206,0.611695,0.738496
0.999860,0.995205,0.611582,0.738496
0.999855,0.995204,0.611447,0.738496
0.999850,0.995203,0.611325,0.738496
0.999844,0.995207,0.611195,0.738496
0.999839,0.995208,0.611065,0.738496
0.999833,0.995207,0.610931,0.738496
0.999827,0.995210,0.610783,0.738496
0.999821,0.995213,0.610647,0.738496
0.999815,0.995217,0.610507,0.738496
0.999808,0.995215,0.610353,0.738496
0.999802,0.995217,0.610225,0.738496
0.999795,0.995215,0.610079,0.738496
0.999788,0.995214,0.609941,0.738496
0.999780,0.995215,0.609789,0.738496
0.999772,0.995214,0.609650,0.738496
0.999764,0.995215,0.609512,0.738496
0.999756,0.995214,0.609363,0.738496
0.999747,0.995215,0.609230,0.738496
0.999739,0.995217,0.609101,0.738496
0.999729,0.995218,0.608969,0.738496
0.999720,0.995217,0.608831,0.738496
0.999710,0.995220,0.608660,0.738496
0.999700,0.995219,0.608533,0.738496
0.999689,0.995218,0.608392,0.738496
0.999678,0.995219,0.608273,0.738496
0.999667,0.995220,0.608145,0.738496
0.999655,0.995219,0.608020,0.738496
0.999643,0.995218,0.607868,0.738496
0.999631,0.995219,0.607731,0.738496
0.999618,0.995218,0.607589,0.738496
0.999604,0.995219,0.607436,0.738496
0.999590,0.995218,0.607277,0.738496
0.999576,0.995219,0.607138,0.738496
0.999561,0.995218,0.607013,0.738496
0.999545,0.995221,0.606854,0.738496
0.999529,0.995222,0.606709,0.738496
0.999513,0.995223,0.606567,0.738496
0.999496,0.995224,0.606435,0.738496
0.999478,0.995225,0.606275,0.738496
0.999460,0.995227,0.606144,0.738496
0.999441,0.995225,0.605992,0.738496
0.999421,0.995224,0.605841,0.738496
0.999401,0.995223,0.605688,0.738496
0.999379,0.995222,0.605546,0.738496
0.999358,0.995221,0.605391,0.738496
0.999335,0.995219,0.605231,0.738496
0.999312,0.995218,0.605104,0.738496
0.999287,0.995222,0.604948,0.738496
0.999262,0.995227,0.604801,0.738496
0.999236,0.995228,0.604648,0.738496
0.999210,0.995229,0.604489,0.738496
0.999182,0.995228,0.604326,0.738496
0.999153,0.995226,0.604139,0.738496
0.999123,0.995228,0.604005,0.738496
0.999092,0.995231,0.603827,0.738496
0.999060,0.995230,0.603695,0.738496
0.999027,0.995228,0.603537,0.738496
0.998993,0.995229,0.603382,0.738496
0.998958,0.995230,0.603214,0.738496
0.998921,0.995231,0.603034,0.738496
0.998883,0.995230,0.602875,0.738496
0.998844,0.995231,0.602726,0.738496
0.998803,0.995234,0.602564,0.738496
0.998761,0.995237,0.602404,0.738496
0.998717,0.995236,0.602227,0.738496
0.998672,0.995235,0.602067,0.738496
0.998626,0.995233,0.601903,0.738496
0.998577,0.995239,0.601737,0.738496
0.998527,0.995240,0.601573,0.738496
0.998475,0.995238,0.601422,0.738496
0.998422,0.995237,0.601244,0.738496
0.998366,0.995236,0.601088,0.738496
0.998309,0.995235,0.600947,0.738496
0.998249,0.995233,0.600755,0.738496
0.998188,0.995232,0.600590,0.738496
0.998124,0.995232,0.600396,0.738496
0.998058,0.995234,0.600247,0.738496
0.997990,0.995237,0.600084,0.738496
0.997919,0.995237,0.599888,0.738496
0.997846,0.995240,0.599708,0.738496
0.997770,0.995241,0.599529,0.738496
0.997691,0.995240,0.599334,0.738496
0.997610,0.995238,0.599166,0.738496
0.997526,0.995241,0.598990,0.738496
0.997439,0.995244,0.598794,0.738496
0.997349,0.995243,0.598603,0.738496
0.997256,0.995241,0.598389,0.738496
0.997159,0.995240,0.598191,0.738496
0.997059,0.995241,0.598021,0.738496
0.996956,0.995239,0.597814,0.738496
0.996849,0.995237,0.597590,0.738496
0.996738,0.995236,0.597387,0.738496
0.996623,0.995241,0.597207,0.738496
0.996504,0.995239,0.596993,0.738496
0.996381,0.995237,0.596779,0.738496
0.996254,0.995240,0.596552,0.738496
0.996122,0.995241,0.596350,0.738496
0.995986,0.995239,0.596171,0.738496
0.995845,0.995240,0.595959,0.738496
0.995698,0.995240,0.595727,0.738496
0.995547,0.995243,0.595482,0.738496
0.995390,0.995246,0.595260,0.738496
0.995228,0.995251,0.595063,0.738496
0.995060,0.995249,0.594841,0.738496
0.994887,0.995250,0.594678,0.738496
0.994707,0.995253,0.594461,0.738496
0.994521,0.995251,0.594258,0.738496
0.994328,0.995250,0.594052,0.738496
0.994128,0.995248,0.593845,0.738496
0.993922,0.995246,0.593634,0.738496
0.993708,0.995247,0.593391,0.738496
0.993487,0.995247,0.593169,0.738496
0.993257,0.995250,0.592963,0.738496
0.993020,0.995250,0.592724,0.738496
0.992775,0.995248,0.592492,0.738496
0.992520,0.995249,0.592260,0.738496
0.992257,0.995247,0.592053,0.738496
0.991985,0.995245,0.591819,0.738496
0.991703,0.995243,0.591581,0.738496
0.991411,0.995242,0.591360,0.738496
0.991109,0.995240,0.591116,0.738496
0.990796,0.995240,0.590874,0.738496
0.990472,0.995247,0.590652,0.738496
0.990137,0.995245,0.590407,0.738496
0.989790,0.995248,0.590148,0.738496
0.989431,0.995257,0.589904,0.738496
0.989059,0.995255,0.589642,0.738496
0.988675,0.995255,0.589380,0.738496
0.988276,0.995256,0.589142,0.738496
0.987864,0.995254,0.588896,0.738496
0.987437,0.995254,0.588668,0.738496
0.986995,0.995254,0.588424,0.738496
0.986537,0.995255,0.588186,0.738496
0.986064,0.995257,0.587926,0.738496
0.985574,0.995257,0.587659,0.738496
0.985066,0.995260,0.587388,0.738496
0.984541,0.995262,0.587107,0.738496
0.983997,0.995260,0.586839,0.738496
0.983434,0.995258,0.586599,0.738496
0.982851,0.995256,0.586342,0.738496
0.982248,0.995261,0.586056,0.738496
0.981623,0.995265,0.585774,0.738496
0.980977,0.995263,0.585517,0.738496
0.980308,0.995263,0.585238,0.738496
0.979615,0.995265,0.584944,0.738496
0.978898,0.995263,0.584656,0.738496
0.978156,0.995268,0.584380,0.738496
0.977387,0.995275,0.584099,0.738496
0.976592,0.995272,0.583805,0.738496
0.975768,0.995279,0.583517,0.738496
0.974916,0.995281,0.583242,0.738496
0.974033,0.995279,0.582948,0.738496
0.973120,0.995277,0.582648,0.738496
0.972174,0.995274,0.582371,0.738496
0.971196,0.995274,0.582053,0.738496
0.970182,0.995272,0.581755,0.738496
0.969133,0.995274,0.581466,0.738496
0.968048,0.995274,0.581172,0.738496
0.966924,0.995274,0.580871,0.738496
0.965760,0.995274,0.580577,0.738496
0.964555,0.995276,0.580292,0.738496
0.963309,0.995278,0.579953,0.738496
0.962018,0.995280,0.579620,0.738496
0.960682,0.995282,0.579303,0.738496
0.959299,0.995284,0.578992,0.738496
0.957867,0.995286,0.578698,0.738496
0.956385,0.995288,0.578380,0.738496
0.954850,0.995288,0.578055,0.738496
0.953262,0.995286,0.577758,0.738496
0.951618,0.995283,0.577425,0.738496
0.949916,0.995280,0.577113,0.738496
0.948154,0.995285,0.576761,0.738496
0.946330,0.995289,0.576445,0.738496
0.944442,0.995298,0.576102,0.738496
0.942488,0.995302,0.575811,0.738496
0.940465,0.995304,0.575460,0.738496
0.938370,0.995308,0.575105,0.738496
0.936202,0.995308,0.574751,0.738496
0.933958,0.995307,0.574390,0.738496
0.931635,0.995304,0.574041,0.738496
0.929230,0.995306,0.573702,0.738496
0.926740,0.995306,0.573330,0.738496
0.924163,0.995307,0.572978,0.738496
0.921495,0.995309,0.572591,0.738496
0.918734,0.995308,0.572225,0.738496
0.915875,0.995313,0.571923,0.738496
0.912916,0.995314,0.571540,0.738496
0.909852,0.995314,0.571174,0.738496
0.906681,0.995315,0.570764,0.738496
0.903398,0.995324,0.570367,0.738496
0.900000,0.995323,0.569985,0.738496
0.899199,0.995322,0.569904,0.738496
0.898398,0.995322,0.569822,0.738496
0.897598,0.995321,0.569727,0.738496
0.896797,0.995325,0.569643,0.738496
0.895996,0.995324,0.569559,0.738496
0.895195,0.995323,0.569461,0.738496
0.894394,0.995325,0.569375,0.738496
0.893594,0.995324,0.569294,0.738496
0.892793,0.995324,0.569206,0.738496
0.891992,0.995323,0.569104,0.738496
0.891191,0.995322,0.569029,0.738496
0.890390,0.995324,0.568917,0.738496
0.889590,0.995323,0.568843,0.738496
0.888789,0.995322,0.568751,0.738496
0.887988,0.995329,0.568663,0.738496
0.887187,0.995328,0.568588,0.738496
0.886386,0.995327,0.568518,0.738496
0.885586,0.995327,0.568459,0.738496
0.884785,0.995329,0.568390,0.738496
0.883984,0.995328,0.568308,0.738496
0.883183,0.995327,0.568243,0.738496
0.882382,0.995327,0.568156,0.738496
0.881582,0.995326,0.568068,0.738496
0.880781,0.995326,0.568008,0.738496
0.879980,0.995325,0.567942,0.738496
0.879179,0.995324,0.567845,0.738496
0.878378,0.995324,0.567761,0.738496
0.877578,0.995325,0.567686,0.738496
0.876777,0.995325,0.567604,0.738496
0.875976,0.995324,0.567556,0.738496
0.875175,0.995324,0.567468,0.738496
0.874374,0.995323,0.567394,0.738496
0.873574,0.995325,0.567325,0.738496
0.872773,0.995331,0.567241,0.738496
0.871972,0.995333,0.567168,0.738496
0.871171,0.995332,0.567088,0.738496
0.870370,0.995332,0.567020,0.738496
0.869570,0.995336,0.566944,0.738496
0.868769,0.995335,0.566863,0.738496
0.867968,0.995335,0.566794,0.738496
0.867167,0.995334,0.566723,0.738496
0.866366,0.995333,0.566644,0.738496
0.865566,0.995335,0.566577,0.738496
0.864765,0.995337,0.566507,0.738496
0.863964,0.995336,0.566439,0.738496
0.863163,0.995336,0.566377,0.738496
0.862362,0.995335,0.566291,0.738496
0.861562,0.995335,0.566216,0.738496
0.860761,0.995334,0.566134,0.738496
0.859960,0.995333,0.566075,0.738496
0.859159,0.995335,0.566008,0.738496
0.858358,0.995335,0.565942,0.738496
0.857558,0.995339,0.565873,0.738496
0.856757,0.995341,0.565809,0.738496
0.855956,0.995340,0.565746,0.738496
0.855155,0.995347,0.565674,0.738496
0.854354,0.995346,0.565606,0.738496
0.853554,0.995345,0.565528,0.738496
0.852753,0.995345,0.565463,0.738496
0.851952,0.995344,0.565405,0.738496
0.851151,0.995344,0.565335,0.738496
0.850350,0.995348,0.565252,0.738496
0.849550,0.995347,0.565168,0.738496
0.848749,0.995347,0.565112,0.738496
0.847948,0.995346,0.565035,0.738496
0.847147,0.995348,0.564970,0.738496
0.846346,0.995350,0.564901,0.738496
0.845546,0.995349,0.564841,0.738496
0.844745,0.995349,0.564792,0.738496
0.843944,0.995351,0.564729,0.738496
0.843143,0.995353,0.564673,0.738496
0.842342,0.995352,0.564612,0.738496
0.841542,0.995352,0.564542,0.738496
0.840741,0.995351,0.564476,0.738496
0.839940,0.995351,0.564416,0.738496
0.839139,0.995350,0.564359,0.738496
0.838338,0.995350,0.564305,0.738496
0.837538,0.995349,0.564222,0.738496
0.836737,0.995348,0.564156,0.738496
0.835936,0.995348,0.564096,0.738496
0.835135,0.995350,0.564033,0.738496
0.834334,0.995352,0.563961,0.738496
0.833534,0.995354,0.563916,0.738496
0.832733,0.995353,0.563828,0.738496
0.831932,0.995352,0.563762,0.738496
0.831131,0.995357,0.563701,0.738496
0.830330,0.995359,0.563650,0.738496
0.829530,0.995360,0.563575,0.738496
0.828729,0.995360,0.563503,0.738496
0.827928,0.995359,0.563438,0.738496
0.827127,0.995359,0.563364,0.738496
0.826326,0.995358,0.563306,0.738496
0.825526,0.995358,0.563241,0.738496
0.824725,0.995357,0.563184,0.738496
0.823924,0.995361,0.563124,0.738496
0.823123,0.995361,0.563054,0.738496
0.822322,0.995365,0.562994,0.738496
0.821522,0.995365,0.562936,0.738496
0.820721,0.995364,0.562867,0.738496
0.819920,0.995364,0.562809,0.738496
0.819119,0.995366,0.562746,0.738496
0.818318,0.995367,0.562695,0.738496
0.817518,0.995369,0.562644,0.738496
0.816717,0.995371,0.562599,0.738496
0.815916,0.995373,0.562526,0.738496
0.815115,0.995373,0.562459,0.738496
0.814314,0.995372,0.562403,0.738496
0.813514,0.995372,0.562356,0.738496
0.812713,0.995371,0.562282,0.738496
0.811912,0.995371,0.562197,0.738496
0.811111,0.995370,0.562124,0.738496
0.810310,0.995369,0.562060,0.738496
0.809510,0.995369,0.562004,0.738496
0.808709,0.995369,0.561950,0.738496
0.807908,0.995368,0.561895,0.738496
0.807107,0.995368,0.561842,0.738496
0.806306,0.995370,0.561785,0.738496
0.805506,0.995369,0.561736,0.738496
0.804705,0.995371,0.561673,0.738496
0.803904,0.995373,0.561627,0.738496
0.803103,0.995375,0.561566,0.738496
0.802302,0.995375,0.561517,0.738496
0.801502,0.995377,0.561472,0.738496
0.800701,0.995379,0.561425,0.738496
0.799900,0.995380,0.561365,0.738496
0.799099,0.995380,0.561312,0.738496
0.798298,0.995380,0.561260,0.738496
0.797497,0.995384,0.561200,0.738496
0.796697,0.995383,0.561146,0.738496
0.795896,0.995383,0.561099,0.738496
0.795095,0.995383,0.561039,0.738496
0.794294,0.995382,0.560981,0.738496
0.793493,0.995382,0.560914,0.738496
0.792693,0.995383,0.560857,0.738496
0.791892,0.995385,0.560801,0.738496
0.791091,0.995385,0.560756,0.738496
0.790290,0.995385,0.560704,0.738496
0.789489,0.995387,0.560649,0.738496
0.788689,0.995386,0.560596,0.738496
0.787888,0.995388,0.560539,0.738496
0.787087,0.995388,0.560493,0.738496
0.786286,0.995387,0.560442,0.738496
0.785485,0.995387,0.560394,0.738496
0.784685,0.995387,0.560355,0.738496
0.783884,0.995386,0.560298,0.738496
0.783083,0.995388,0.560258,0.738496
0.782282,0.995388,0.560197,0.738496
0.781481,0.995387,0.560149,0.738496
0.780681,0.995387,0.560103,0.738496
0.779880,0.995389,0.560059,0.738496
0.779079,0.995388,0.560007,0.738496
0.778278,0.995388,0.559969,0.738496
0.777477,0.995390,0.559919,0.738496
0.776677,0.995390,0.559887,0.738496
0.775876,0.995392,0.559830,0.738496
0.775075,0.995391,0.559778,0.738496
0.774274,0.995391,0.559723,0.738496
0.773473,0.995390,0.559667,0.738496
0.772673,0.995390,0.559621,0.738496
0.771872,0.995390,0.559559,0.738496
0.771071,0.995389,0.559517,0.738496
0.770270,0.995389,0.559459,0.738496
0.769469,0.995388,0.559373,0.738496
0.768669,0.995388,0.559327,0.738496
0.767868,0.995387,0.559281,0.738496
0.767067,0.995387,0.559234,0.738496
0.766266,0.995387,0.559189,0.738496
0.765465,0.995386,0.559142,0.738496
0.764665,0.995388,0.559080,0.738496
0.763864,0.995388,0.559023,0.738496
0.763063,0.995390,0.558973,0.738496
0.762262,0.995389,0.558921,0.738496
0.761461,0.995389,0.558868,0.738496
0.760661,0.995388,0.558832,0.738496
0.759860,0.995388,0.558782,0.738496
0.759059,0.995388,0.558725,0.738496
0.758258,0.995387,0.558690,0.738496
0.757457,0.995387,0.558642,0.738496
0.756657,0.995386,0.558597,0.738496
0.755856,0.995386,0.558542,0.738496
0.755055,0.995386,0.558492,0.738496
0.754254,0.995388,0.558449,0.738496
0.753453,0.995387,0.558405,0.738496
0.752653,0.995387,0.558375,0.738496
0.751852,0.995387,0.558340,0.738496
0.751051,0.995386,0.558291,0.738496
0.750250,0.995386,0.558247,0.738496
0.749449,0.995386,0.558206,0.738496
0.748649,0.995388,0.558157,0.738496
0.747848,0.995390,0.558101,0.738496
0.747047,0.995389,0.558063,0.738496
0.746246,0.995394,0.558007,0.738496
0.745445,0.995396,0.557950,0.738496
0.744645,0.995398,0.557892,0.738496
0.743844,0.995397,0.557846,0.738496
0.743043,0.995397,0.557800,0.738496
0.742242,0.995396,0.557759,0.738496
0.741441,0.995396,0.557716,0.738496
0.740641,0.995396,0.557682,0.738496
0.739840,0.995395,0.557631,0.738496
0.739039,0.995395,0.557591,0.738496
0.738238,0.995395,0.557537,0.738496
0.737437,0.995397,0.557497,0.738496
0.736637,0.995396,0.557437,0.738496
0.735836,0.995398,0.557400,0.738496
0.735035,0.995398,0.557364,0.738496
0.734234,0.995400,0.557314,0.738496
0.733433,0.995400,0.557260,0.738496
0.732633,0.995404,0.557224,0.738496
0.731832,0.995406,0.557182,0.738496
0.731031,0.995408,0.557138,0.738496
0.730230,0.995410,0.557093,0.738496
0.729429,0.995412,0.557051,0.738496
0.728629,0.995417,0.557004,0.738496
0.727828,0.995416,0.556966,0.738496
0.727027,0.995419,0.556932,0.738496
0.726226,0.995418,0.556886,0.738496
0.725425,0.995420,0.556837,0.738496
0.724625,0.995420,0.556782,0.738496
0.723824,0.995419,0.556755,0.738496
0.723023,0.995419,0.556710,0.738496
0.722222,0.995419,0.556667,0.738496
0.721421,0.995418,0.556619,0.738496
0.720621,0.995418,0.556566,0.738496
0.719820,0.995418,0.556531,0.738496
0.719019,0.995417,0.556488,0.738496
0.718218,0.995417,0.556447,0.738496
0.717417,0.995419,0.556397,0.738496
0.716617,0.995419,0.556346,0.738496
0.715816,0.995421,0.556300,0.738496
0.715015,0.995423,0.556252,0.738496
0.714214,0.995422,0.556202,0.738496
0.713413,0.995422,0.556153,0.738496
0.712613,0.995422,0.556119,0.738496
0.711812,0.995421,0.556082,0.738496
0.711011,0.995421,0.556034,0.738496
0.710210,0.995420,0.555992,0.738496
0.709409,0.995420,0.555946,0.738496
0.708609,0.995420,0.555901,0.738496
0.707808,0.995419,0.555869,0.738496
0.707007,0.995419,0.555823,0.738496
0.706206,0.995424,0.555774,0.738496
0.705405,0.995423,0.555739,0.738496
0.704605,0.995425,0.555686,0.738496
0.703804,0.995425,0.555643,0.738496
0.703003,0.995427,0.555606,0.738496
0.702202,0.995427,0.555570,0.738496
0.701401,0.995429,0.555514,0.738496
0.700601,0.995431,0.555472,0.738496
0.699800,0.995430,0.555426,0.738496
0.698999,0.995430,0.555388,0.738496
0.698198,0.995430,0.555344,0.738496
0.697397,0.995432,0.555299,0.738496
0.696597,0.995434,0.555258,0.738496
0.695796,0.995433,0.555199,0.738496
0.694995,0.995433,0.555170,0.738496
0.694194,0.995433,0.555127,0.738496
0.693393,0.995432,0.555075,0.738496
0.692593,0.995434,0.555033,0.738496
0.691792,0.995434,0.554990,0.738496
0.690991,0.995434,0.554962,0.738496
0.690190,0.995433,0.554910,0.738496
0.689389,0.995433,0.554862,0.738496
0.688589,0.995433,0.554828,0.738496
0.687788,0.995432,0.554791,0.738496
0.686987,0.995432,0.554733,0.738496
0.686186,0.995432,0.554703,0.738496
0.685385,0.995431,0.554668,0.738496
0.684585,0.995431,0.554611,0.738496
0.683784,0.995431,0.554570,0.738496
0.682983,0.995430,0.554511,0.738496
0.682182,0.995430,0.554474,0.738496
0.681381,0.995432,0.554431,0.738496
0.680581,0.995436,0.554394,0.738496
0.679780,0.995438,0.554348,0.738496
0.678979,0.995438,0.554297,0.738496
0.678178,0.995438,0.554247,0.738496
0.677377,0.995437,0.554210,0.738496
0.676577,0.995437,0.554176,0.738496
0.675776,0.995439,0.554138,0.738496
0.674975,0.995439,0.554098,0.738496
0.674174,0.995441,0.554049,0.738496
0.673373,0.995440,0.554008,0.738496
0.672573,0.995440,0.553975,0.738496
0.671772,0.995442,0.553931,0.738496
0.670971,0.995442,0.553888,0.738496
0.670170,0.995442,0.553851,0.738496
0.669369,0.995441,0.553813,0.738496
0.668569,0.995441,0.553778,0.738496
0.667768,0.995441,0.553734,0.738496
0.666967,0.995443,0.553697,0.738496
0.666166,0.995447,0.553660,0.738496
0.665365,0.995449,0.553625,0.738496
0.664565,0.995452,0.553590,0.738496
0.663764,0.995451,0.553545,0.738496
0.662963,0.995451,0.553517,0.738496
0.662162,0.995455,0.553472,0.738496
0.661361,0.995460,0.553421,0.738496
0.660561,0.995462,0.553377,0.738496
0.659760,0.995462,0.553338,0.738496
0.658959,0.995461,0.553300,0.738496
0.658158,0.995463,0.553265,0.738496
0.657357,0.995463,0.553214,0.738496
0.656557,0.995463,0.553184,0.738496
0.655756,0.995462,0.553142,0.738496
0.654955,0.995465,0.553104,0.738496
0.654154,0.995464,0.553061,0.738496
0.653353,0.995464,0.553024,0.738496
0.652553,0.995468,0.552979,0.738496
0.651752,0.995468,0.552939,0.738496
0.650951,0.995468,0.552889,0.738496
0.650150,0.995470,0.552841,0.738496
0.649349,0.995469,0.552806,0.738496
0.648549,0.995469,0.552764,0.738496
0.647748,0.995469,0.552741,0.738496
0.646947,0.995469,0.552714,0.738496
0.646146,0.995468,0.552654,0.738496
0.645345,0.995468,0.552608,0.738496
0.644545,0.995467,0.552557,0.738496
0.643744,0.995467,0.552520,0.738496
0.642943,0.995467,0.552473,0.738496
0.642142,0.995469,0.552424,0.738496
0.641341,0.995468,0.552383,0.738496
0.640541,0.995468,0.552346,0.738496
0.639740,0.995468,0.552310,0.738496
0.638939,0.995468,0.552274,0.738496
0.638138,0.995467,0.552235,0.738496
0.637337,0.995472,0.552193,0.738496
0.636537,0.995471,0.552152,0.738496
0.635736,0.995471,0.552118,0.738496
0.634935,0.995471,0.552082,0.738496
0.634134,0.995473,0.552049,0.738496
0.633333,0.995475,0.552010,0.738496
0.632533,0.995475,0.551956,0.738496
0.631732,0.995477,0.551922,0.738496
0.630931,0.995477,0.551893,0.738496
0.630130,0.995481,0.551853,0.738496
0.629329,0.995481,0.551809,0.738496
0.628529,0.995481,0.551786,0.738496
0.627728,0.995480,0.551747,0.738496
0.626927,0.995480,0.551717,0.738496
0.626126,0.995480,0.551678,0.738496
0.625325,0.995482,0.551639,0.738496
0.624525,0.995481,0.551598,0.738496
0.623724,0.995484,0.551570,0.738496
0.622923,0.995486,0.551528,0.738496
0.622122,0.995485,0.551491,0.738496
0.621321,0.995485,0.551459,0.738496
0.620521,0.995490,0.551423,0.738496
0.619720,0.995489,0.551381,0.738496
0.618919,0.995489,0.551348,0.738496
0.618118,0.995489,0.551318,0.738496
0.617317,0.995489,0.551276,0.738496
0.616517,0.995488,0.551215,0.738496
0.615716,0.995488,0.551174,0.738496
0.614915,0.995487,0.551128,0.738496
0.614114,0.995487,0.551086,0.738496
0.613313,0.995492,0.551051,0.738496
0.612513,0.995491,0.551019,0.738496
0.611712,0.995493,0.550977,0.738496
0.610911,0.995495,0.550931,0.738496
0.610110,0.995495,0.550885,0.738496
0.609309,0.995495,0.550847,0.738496
0.608509,0.995494,0.550805,0.738496
0.607708,0.995494,0.550759,0.738496
0.606907,0.995499,0.550711,0.738496
0.606106,0.995498,0.550668,0.738496
0.605305,0.995498,0.550629,0.738496
0.604505,0.995498,0.550581,0.738496
0.603704,0.995497,0.550536,0.738496
0.602903,0.995497,0.550500,0.738496
0.602102,0.995497,0.550461,0.738496
0.601301,0.995496,0.550421,0.738496
0.600501,0.995496,0.550389,0.738496
0.599700,0.995496,0.550343,0.738496
0.598899,0.995495,0.550314,0.738496
0.598098,0.995495,0.550281,0.738496
0.597297,0.995500,0.550236,0.738496
0.596496,0.995502,0.550191,0.738496
0.595696,0.995501,0.550149,0.738496
0.594895,0.995501,0.550118,0.738496
0.594094,0.995501,0.550071,0.738496
0.593293,0.995500,0.550037,0.738496
0.592492,0.995505,0.550000,0.738496
0.591692,0.995505,0.549970,0.738496
0.590891,0.995507,0.549934,0.738496
0.590090,0.995507,0.549904,0.738496
0.589289,0.995506,0.549876,0.738496
0.588488,0.995506,0.549835,0.738496
0.587688,0.995506,0.549805,0.738496
0.586887,0.995505,0.549750,0.738496
0.586086,0.995508,0.549719,0.738496
0.585285,0.995512,0.549678,0.738496
0.584484,0.995512,0.549633,0.738496
0.583684,0.995511,0.549595,0.738496
0.582883,0.995511,0.549559,0.738496
0.582082,0.995513,0.549525,0.738496
0.581281,0.995513,0.549484,0.738496
0.580480,0.995515,0.549448,0.738496
0.579680,0.995515,0.549415,0.738496
0.578879,0.995515,0.549375,0.738496
0.578078,0.995514,0.549326,0.738496
0.577277,0.995514,0.549292,0.738496
0.576476,0.995514,0.549254,0.738496
0.575676,0.995513,0.549226,0.738496
0.574875,0.995513,0.549196,0.738496
0.574074,0.995515,0.549161,0.738496
0.573273,0.995515,0.549123,0.738496
0.572472,0.995520,0.549098,0.738496
0.571672,0.995519,0.549065,0.738496
0.570871,0.995519,0.549028,0.738496
0.570070,0.995519,0.548990,0.738496
0.569269,0.995518,0.548948,0.738496
0.568468,0.995518,0.548917,0.738496
0.567668,0.995520,0.548884,0.738496
0.566867,0.995520,0.548843,0.738496
0.566066,0.995522,0.548810,0.738496
0.565265,0.995522,0.548765,0.738496
0.564464,0.995522,0.548731,0.738496
0.563664,0.995524,0.548694,0.738496
0.562863,0.995523,0.548656,0.738496
0.562062,0.995523,0.548610,0.738496
0.561261,0.995528,0.548581,0.738496
0.560460,0.995527,0.548531,0.738496
0.559660,0.995527,0.548485,0.738496
0.558859,0.995527,0.548447,0.738496
0.558058,0.995526,0.548420,0.738496
0.557257,0.995526,0.548383,0.738496
0.556456,0.995526,0.548354,0.738496
0.555656,0.995525,0.548302,0.738496
0.554855,0.995528,0.548268,0.738496
0.554054,0.995527,0.548230,0.738496
0.553253,0.995529,0.548199,0.738496
0.552452,0.995529,0.548157,0.738496
0.551652,0.995529,0.548136,0.738496
0.550851,0.995531,0.548096,0.738496
0.550050,0.995533,0.548064,0.738496
0.549249,0.995535,0.548029,0.738496
0.548448,0.995535,0.548004,0.738496
0.547648,0.995535,0.547966,0.738496
0.546847,0.995537,0.547938,0.738496
0.546046,0.995537,0.547901,0.738496
0.545245,0.995537,0.547873,0.738496
0.544444,0.995536,0.547831,0.738496
0.543644,0.995538,0.547797,0.738496
0.542843,0.995541,0.547759,0.738496
0.542042,0.995540,0.547728,0.738496
0.541241,0.995542,0.547686,0.738496
0.540440,0.995545,0.547659,0.738496
0.539640,0.995544,0.547622,0.738496
0.538839,0.995544,0.547589,0.738496
0.538038,0.995544,0.547547,0.738496
0.537237,0.995546,0.547503,0.738496
0.536436,0.995548,0.547479,0.738496
0.535636,0.995550,0.547444,0.738496
0.534835,0.995552,0.547399,0.738496
0.534034,0.995552,0.547360,0.738496
0.533233,0.995554,0.547327,0.738496
0.532432,0.995554,0.547300,0.738496
0.531632,0.995554,0.547250,0.738496
0.530831,0.995553,0.547212,0.738496
0.530030,0.995555,0.547174,0.738496
0.529229,0.995555,0.547153,0.738496
0.528428,0.995555,0.547112,0.738496
0.527628,0.995555,0.547062,0.738496
0.526827,0.995554,0.547031,0.738496
0.526026,0.995554,0.547005,0.738496
0.525225,0.995554,0.546959,0.738496
0.524424,0.995553,0.546902,0.738496
0.523624,0.995553,0.546859,0.738496
0.522823,0.995553,0.546819,0.738496
0.522022,0.995552,0.546782,0.738496
0.521221,0.995552,0.546744,0.738496
0.520420,0.995552,0.546698,0.738496
0.519620,0.995551,0.546660,0.738496
0.518819,0.995561,0.546616,0.738496
0.518018,0.995560,0.546572,0.738496
0.517217,0.995560,0.546535,0.738496
0.516416,0.995560,0.546503,0.738496
0.515616,0.995564,0.546450,0.738496
0.514815,0.995564,0.546405,0.738496
0.514014,0.995566,0.546370,0.738496
0.513213,0.995566,0.546327,0.738496
0.512412,0.995568,0.546285,0.738496
0.511612,0.995568,0.546255,0.738496
0.510811,0.995567,0.546222,0.738496
0.510010,0.995567,0.546191,0.738496
0.509209,0.995569,0.546140,0.738496
0.508408,0.995571,0.546100,0.738496
0.507608,0.995571,0.546060,0.738496
0.506807,0.995571,0.546030,0.738496
0.506006,0.995573,0.546000,0.738496
0.505205,0.995573,0.545952,0.738496
0.504404,0.995572,0.545922,0.738496
0.503604,0.995575,0.545893,0.738496
0.502803,0.995577,0.545862,0.738496
0.502002,0.995579,0.545839,0.738496
0.501201,0.995581,0.545797,0.738496
0.500400,0.995581,0.545773,0.738496
0.499600,0.995581,0.545746,0.738496
0.498799,0.995583,0.545719,0.738496
0.497998,0.995585,0.545682,0.738496
0.497197,0.995587,0.545651,0.738496
0.496396,0.995589,0.545609,0.738496
0.495596,0.995589,0.545574,0.738496
0.494795,0.995591,0.545544,0.738496
0.493994,0.995591,0.545506,0.738496
0.493193,0.995591,0.545465,0.738496
0.492392,0.995590,0.545427,0.738496
0.491592,0.995590,0.545396,0.738496
0.490791,0.995592,0.545348,0.738496
0.489990,0.995592,0.545316,0.738496
0.489189,0.995594,0.545272,0.738496
0.488388,0.995594,0.545242,0.738496
0.487588,0.995594,0.545207,0.738496
0.486787,0.995593,0.545163,0.738496
0.485986,0.995595,0.545132,0.738496
0.485185,0.995598,0.545097,0.738496
0.484384,0.995597,0.545059,0.738496
0.483584,0.995597,0.545028,0.738496
0.482783,0.995597,0.544987,0.738496
0.481982,0.995599,0.544962,0.738496
0.481181,0.995601,0.544928,0.738496
0.480380,0.995601,0.544884,0.738496
0.479580,0.995603,0.544833,0.738496
0.478779,0.995608,0.544803,0.738496
0.477978,0.995607,0.544780,0.738496
0.477177,0.995615,0.544753,0.738496
0.476376,0.995614,0.544706,0.738496
0.475576,0.995614,0.544673,0.738496
0.474775,0.995614,0.544627,0.738496
0.473974,0.995613,0.544588,0.738496
0.473173,0.995616,0.544558,0.738496
0.472372,0.995615,0.544531,0.738496
0.471572,0.995617,0.544496,0.738496
0.470771,0.995620,0.544467,0.738496
0.469970,0.995622,0.544436,0.738496
0.469169,0.995622,0.544389,0.738496
0.468368,0.995621,0.544355,0.738496
0.467568,0.995624,0.544329,0.738496
0.466767,0.995626,0.544302,0.738496
0.465966,0.995628,0.544255,0.738496
0.465165,0.995628,0.544220,0.738496
0.464364,0.995627,0.544179,0.738496
0.463564,0.995632,0.544142,0.738496
0.462763,0.995632,0.544092,0.738496
0.461962,0.995631,0.544045,0.738496
0.461161,0.995631,0.544010,0.738496
0.460360,0.995631,0.543972,0.738496
0.459560,0.995630,0.543939,0.738496
0.458759,0.995630,0.543905,0.738496
0.457958,0.995630,0.543859,0.738496
0.457157,0.995634,0.543838,0.738496
0.456356,0.995637,0.543794,0.738496
0.455556,0.995636,0.543746,0.738496
0.454755,0.995638,0.543701,0.738496
0.453954,0.995643,0.543659,0.738496
0.453153,0.995643,0.543616,0.738496
0.452352,0.995642,0.543572,0.738496
0.451552,0.995642,0.543534,0.738496
0.450751,0.995642,0.543501,0.738496
0.449950,0.995644,0.543460,0.738496
0.449149,0.995643,0.543423,0.738496
0.448348,0.995646,0.543383,0.738496
0.447548,0.995645,0.543354,0.738496
0.446747,0.995647,0.543310,0.738496
0.445946,0.995647,0.543291,0.738496
0.445145,0.995650,0.543262,0.738496
0.444344,0.995649,0.543223,0.738496
0.443544,0.995649,0.543184,0.738496
0.442743,0.995654,0.543140,0.738496
0.441942,0.995653,0.543101,0.738496
0.441141,0.995653,0.543058,0.738496
0.440340,0.995653,0.543023,0.738496
0.439540,0.995655,0.542974,0.738496
0.438739,0.995657,0.542943,0.738496
0.437938,0.995659,0.542898,0.738496
0.437137,0.995659,0.542860,0.738496
0.436336,0.995661,0.542826,0.738496
0.435536,0.995661,0.542786,0.738496
0.434735,0.995663,0.542734,0.738496
0.433934,0.995665,0.542696,0.738496
0.433133,0.995665,0.542661,0.738496
0.432332,0.995667,0.542631,0.738496
0.431532,0.995666,0.542587,0.738496
0.430731,0.995669,0.542547,0.738496
0.429930,0.995668,0.542507,0.738496
0.429129,0.995668,0.542457,0.738496
0.428328,0.995673,0.542415,0.738496
0.427528,0.995675,0.542367,0.738496
0.426727,0.995677,0.542341,0.738496
0.425926,0.995677,0.542298,0.738496
0.425125,0.995676,0.542256,0.738496
0.424324,0.995676,0.542209,0.738496
0.423524,0.995678,0.542164,0.738496
0.422723,0.995678,0.542121,0.738496
0.421922,0.995677,0.542072,0.738496
0.421121,0.995677,0.542027,0.738496
0.420320,0.995681,0.541977,0.738496
0.419520,0.995681,0.541943,0.738496
0.418719,0.995683,0.541908,0.738496
0.417918,0.995683,0.541873,0.738496
0.417117,0.995685,0.541842,0.738496
0.416316,0.995685,0.541809,0.738496
0.415516,0.995685,0.541780,0.738496
0.414715,0.995684,0.541728,0.738496
0.413914,0.995689,0.541686,0.738496
0.413113,0.995689,0.541643,0.738496
0.412312,0.995688,0.541591,0.738496
0.411512,0.995690,0.541553,0.738496
0.410711,0.995690,0.541501,0.738496
0.409910,0.995690,0.541453,0.738496
0.409109,0.995689,0.541413,0.738496
0.408308,0.995689,0.541375,0.738496
0.407508,0.995691,0.541329,0.738496
0.406707,0.995691,0.541283,0.738496
0.405906,0.995690,0.541239,0.738496
0.405105,0.995690,0.541195,0.738496
0.404304,0.995692,0.541142,0.738496
0.403504,0.995694,0.541104,0.738496
0.402703,0.995694,0.541069,0.738496
0.401902,0.995696,0.541027,0.738496
0.401101,0.995696,0.540990,0.738496
0.400300,0.995695,0.540939,0.738496
0.399499,0.995695,0.540897,0.738496
0.398699,0.995695,0.540852,0.738496
0.397898,0.995702,0.540810,0.738496
0.397097,0.995704,0.540767,0.738496
0.396296,0.995704,0.540729,0.738496
0.395495,0.995703,0.540689,0.738496
0.394695,0.995703,0.540647,0.738496
0.393894,0.995703,0.540608,0.738496
0.393093,0.995702,0.540555,0.738496
0.392292,0.995702,0.540527,0.738496
0.391491,0.995704,0.540473,0.738496
0.390691,0.995704,0.540427,0.738496
0.389890,0.995706,0.540383,0.738496
0.389089,0.995706,0.540332,0.738496
0.388288,0.995705,0.540279,0.738496
0.387487,0.995705,0.540244,0.738496
0.386687,0.995707,0.540195,0.738496
0.385886,0.995709,0.540148,0.738496
0.385085,0.995711,0.540099,0.738496
0.384284,0.995711,0.540048,0.738496
0.383483,0.995710,0.540004,0.738496
0.382683,0.995713,0.539972,0.738496
0.381882,0.995715,0.539922,0.738496
0.381081,0.995714,0.539881,0.738496
0.380280,0.995717,0.539826,0.738496
0.379479,0.995719,0.539784,0.738496
0.378679,0.995718,0.539731,0.738496
0.377878,0.995723,0.539678,0.738496
0.377077,0.995722,0.539631,0.738496
0.376276,0.995727,0.539586,0.738496
0.375475,0.995727,0.539543,0.738496
0.374675,0.995726,0.539496,0.738496
0.373874,0.995726,0.539442,0.738496
0.373073,0.995726,0.539398,0.738496
0.372272,0.995725,0.539352,0.738496
0.371471,0.995725,0.539307,0.738496
0.370671,0.995727,0.539269,0.738496
0.369870,0.995727,0.539226,0.738496
0.369069,0.995726,0.539176,0.738496
0.368268,0.995728,0.539134,0.738496
0.367467,0.995730,0.539074,0.738496
0.366667,0.995733,0.539035,0.738496
0.365866,0.995732,0.538995,0.738496
0.365065,0.995732,0.538949,0.738496
0.364264,0.995732,0.538907,0.738496
0.363463,0.995731,0.538865,0.738496
0.362663,0.995731,0.538824,0.738496
0.361862,0.995731,0.538782,0.738496
0.361061,0.995733,0.538752,0.738496
0.360260,0.995732,0.538691,0.738496
0.359459,0.995735,0.538647,0.738496
0.358659,0.995734,0.538603,0.738496
0.357858,0.995734,0.538565,0.738496
0.357057,0.995734,0.538526,0.738496
0.356256,0.995733,0.538492,0.738496
0.355455,0.995733,0.538450,0.738496
0.354655,0.995735,0.538398,0.738496
0.353854,0.995735,0.538366,0.738496
0.353053,0.995735,0.538331,0.738496
0.352252,0.995739,0.538298,0.738496
0.351451,0.995741,0.538251,0.738496
0.350651,0.995741,0.538211,0.738496
0.349850,0.995741,0.538174,0.738496
0.349049,0.995748,0.538130,0.738496
0.348248,0.995750,0.538079,0.738496
0.347447,0.995752,0.538023,0.738496
0.346647,0.995752,0.537973,0.738496
0.345846,0.995751,0.537919,0.738496
0.345045,0.995753,0.537858,0.738496
0.344244,0.995755,0.537809,0.738496
0.343443,0.995758,0.537763,0.738496
0.342643,0.995760,0.537723,0.738496
0.341842,0.995762,0.537679,0.738496
0.341041,0.995764,0.537640,0.738496
0.340240,0.995764,0.537597,0.738496
0.339439,0.995763,0.537543,0.738496
0.338639,0.995765,0.537484,0.738496
0.337838,0.995767,0.537437,0.738496
0.337037,0.995767,0.537377,0.738496
0.336236,0.995769,0.537331,0.738496
0.335435,0.995771,0.537288,0.738496
0.334635,0.995771,0.537238,0.738496
0.333834,0.995770,0.537182,0.738496
0.333033,0.995770,0.537144,0.738496
0.332232,0.995772,0.537088,0.738496
0.331431,0.995774,0.537040,0.738496
0.330631,0.995779,0.537002,0.738496
0.329830,0.995781,0.536952,0.738496
0.329029,0.995783,0.536895,0.738496
0.328228,0.995785,0.536857,0.738496
0.327427,0.995785,0.536809,0.738496
0.326627,0.995787,0.536765,0.738496
0.325826,0.995787,0.536719,0.738496
0.325025,0.995787,0.536683,0.738496
0.324224,0.995786,0.536643,0.738496
0.323423,0.995786,0.536588,0.738496
0.322623,0.995788,0.536545,0.738496
0.321822,0.995788,0.536497,0.738496
0.321021,0.995792,0.536434,0.738496
0.320220,0.995794,0.536389,0.738496
0.319419,0.995801,0.536345,0.738496
0.318619,0.995804,0.536308,0.738496
0.317818,0.995803,0.536263,0.738496
0.317017,0.995803,0.536226,0.738496
0.316216,0.995805,0.536180,0.738496
0.315415,0.995805,0.536122,0.738496
0.314615,0.995804,0.536069,0.738496
0.313814,0.995804,0.536034,0.738496
0.313013,0.995809,0.535979,0.738496
0.312212,0.995811,0.535934,0.738496
0.311411,0.995813,0.535882,0.738496
0.310611,0.995812,0.535831,0.738496
0.309810,0.995812,0.535778,0.738496
0.309009,0.995812,0.535729,0.738496
0.308208,0.995814,0.535678,0.738496
0.307407,0.995813,0.535612,0.738496
0.306607,0.995820,0.535549,0.738496
0.305806,0.995820,0.535501,0.738496
0.305005,0.995820,0.535449,0.738496
0.304204,0.995824,0.535418,0.738496
0.303403,0.995824,0.535369,0.738496
0.302603,0.995833,0.535293,0.738496
0.301802,0.995833,0.535239,0.738496
0.301001,0.995835,0.535176,0.738496
0.300200,0.995842,0.535109,0.738496
0.299399,0.995842,0.535055,0.738496
0.298599,0.995841,0.534994,0.738496
0.297798,0.995841,0.534949,0.738496
0.296997,0.995840,0.534907,0.738496
0.296196,0.995840,0.534860,0.738496
0.295395,0.995842,0.534803,0.738496
0.294595,0.995842,0.534760,0.738496
0.293794,0.995846,0.534704,0.738496
0.292993,0.995848,0.534639,0.738496
0.292192,0.995848,0.534592,0.738496
0.291391,0.995850,0.534532,0.738496
0.290591,0.995850,0.534480,0.738496
0.289790,0.995849,0.534438,0.738496
0.288989,0.995852,0.534389,0.738496
0.288188,0.995854,0.534341,0.738496
0.287387,0.995853,0.534274,0.738496
0.286587,0.995853,0.534205,0.738496
0.285786,0.995852,0.534150,0.738496
0.284985,0.995852,0.534098,0.738496
0.284184,0.995854,0.534042,0.738496
0.283383,0.995853,0.533985,0.738496
0.282583,0.995856,0.533935,0.738496
0.281782,0.995855,0.533878,0.738496
0.280981,0.995860,0.533821,0.738496
0.280180,0.995859,0.533756,0.738496
0.279379,0.995859,0.533704,0.738496
0.278579,0.995861,0.533660,0.738496
0.277778,0.995863,0.533591,0.738496
0.276977,0.995868,0.533551,0.738496
0.276176,0.995867,0.533509,0.738496
0.275375,0.995867,0.533454,0.738496
0.274575,0.995869,0.533389,0.738496
0.273774,0.995871,0.533348,0.738496
0.272973,0.995871,0.533299,0.738496
0.272172,0.995873,0.533243,0.738496
0.271371,0.995872,0.533188,0.738496
0.270571,0.995872,0.533127,0.738496
0.269770,0.995872,0.533077,0.738496
0.268969,0.995874,0.533021,0.738496
0.268168,0.995876,0.532982,0.738496
0.267367,0.995875,0.532918,0.738496
0.266567,0.995878,0.532870,0.738496
0.265766,0.995880,0.532822,0.738496
0.264965,0.995882,0.532765,0.738496
0.264164,0.995881,0.532691,0.738496
0.263363,0.995881,0.532631,0.738496
0.262563,0.995880,0.532566,0.738496
0.261762,0.995880,0.532507,0.738496
0.260961,0.995879,0.532452,0.738496
0.260160,0.995879,0.532393,0.738496
0.259359,0.995878,0.532335,0.738496
0.258559,0.995878,0.532285,0.738496
0.257758,0.995882,0.532205,0.738496
0.256957,0.995882,0.532145,0.738496
0.256156,0.995884,0.532103,0.738496
0.255355,0.995884,0.532049,0.738496
0.254555,0.995886,0.531989,0.738496
0.253754,0.995888,0.531926,0.738496
0.252953,0.995887,0.531863,0.738496
0.252152,0.995890,0.531815,0.738496
0.251351,0.995892,0.531767,0.738496
0.250551,0.995894,0.531714,0.738496
0.249750,0.995899,0.531666,0.738496
0.248949,0.995898,0.531609,0.738496
0.248148,0.995897,0.531521,0.738496
0.247347,0.995899,0.531441,0.738496
0.246547,0.995899,0.531360,0.738496
0.245746,0.995898,0.531293,0.738496
0.244945,0.995903,0.531236,0.738496
0.244144,0.995902,0.531170,0.738496
0.243343,0.995902,0.531089,0.738496
0.242543,0.995901,0.531024,0.738496
0.241742,0.995901,0.530952,0.738496
0.240941,0.995905,0.530886,0.738496
0.240140,0.995910,0.530823,0.738496
0.239339,0.995912,0.530769,0.738496
0.238539,0.995914,0.530715,0.738496
0.237738,0.995913,0.530643,0.738496
0.236937,0.995913,0.530573,0.738496
0.236136,0.995917,0.530501,0.738496
0.235335,0.995917,0.530432,0.738496
0.234535,0.995919,0.530373,0.738496
0.233734,0.995921,0.530321,0.738496
0.232933,0.995921,0.530249,0.738496
0.232132,0.995923,0.530198,0.738496
0.231331,0.995922,0.530126,0.738496
0.230531,0.995924,0.530065,0.738496
0.229730,0.995924,0.529984,0.738496
0.228929,0.995923,0.529911,0.738496
0.228128,0.995925,0.529839,0.738496
0.227327,0.995924,0.529766,0.738496
0.226527,0.995924,0.529705,0.738496
0.225726,0.995926,0.529620,0.738496
0.224925,0.995928,0.529553,0.738496
0.224124,0.995935,0.529487,0.738496
0.223323,0.995937,0.529407,0.738496
0.222523,0.995936,0.529337,0.738496
0.221722,0.995936,0.529277,0.738496
0.220921,0.995935,0.529204,0.738496
0.220120,0.995940,0.529139,0.738496
0.219319,0.995939,0.529073,0.738496
0.218519,0.995939,0.528994,0.738496
0.217718,0.995938,0.528929,0.738496
0.216917,0.995938,0.528846,0.738496
0.216116,0.995937,0.528749,0.738496
0.215315,0.995944,0.528676,0.738496
0.214515,0.995946,0.528601,0.738496
0.213714,0.995945,0.528528,0.738496
0.212913,0.995945,0.528455,0.738496
0.212112,0.995947,0.528364,0.738496
0.211311,0.995949,0.528293,0.738496
0.210511,0.995951,0.528206,0.738496
0.209710,0.995950,0.528127,0.738496
0.208909,0.995949,0.528057,0.738496
0.208108,0.995956,0.527966,0.738496
0.207307,0.995958,0.527892,0.738496
0.206507,0.995958,0.527812,0.738496
0.205706,0.995960,0.527721,0.738496
0.204905,0.995959,0.527633,0.738496
0.204104,0.995961,0.527560,0.738496
0.203303,0.995965,0.527461,0.738496
0.202503,0.995970,0.527379,0.738496
0.201702,0.995969,0.527292,0.738496
0.200901,0.995968,0.527201,0.738496
0.200100,0.995970,0.527128,0.738496
0.199299,0.995972,0.527051,0.738496
0.198498,0.995974,0.526982,0.738496
0.197698,0.995976,0.526891,0.738496
0.196897,0.995978,0.526795,0.738496
0.196096,0.995980,0.526719,0.738496
0.195295,0.995982,0.526626,0.738496
0.194494,0.995981,0.526539,0.738496
0.193694,0.995980,0.526440,0.738496
0.192893,0.995982,0.526362,0.738496
0.192092,0.995984,0.526263,0.738496
0.191291,0.995989,0.526182,0.738496
0.190490,0.995988,0.526085,0.738496
0.189690,0.995992,0.526000,0.738496
0.188889,0.995992,0.525926,0.738496
0.188088,0.995994,0.525840,0.738496
0.187287,0.995993,0.525748,0.738496
0.186486,0.995995,0.525651,0.738496
0.185686,0.995994,0.525578,0.738496
0.184885,0.995996,0.525476,0.738496
0.184084,0.996003,0.525400,0.738496
0.183283,0.996002,0.525297,0.738496
0.182482,0.996004,0.525211,0.738496
0.181682,0.996003,0.525100,0.738496
0.180881,0.996003,0.525013,0.738496
0.180080,0.996007,0.524928,0.738496
0.179279,0.996009,0.524845,0.738496
0.178478,0.996009,0.524765,0.738496
0.177678,0.996010,0.524669,0.738496
0.176877,0.996015,0.524569,0.738496
0.176076,0.996014,0.524467,0.738496
0.175275,0.996016,0.524368,0.738496
0.174474,0.996018,0.524283,0.738496
0.173674,0.996017,0.524186,0.738496
0.172873,0.996016,0.524104,0.738496
0.172072,0.996018,0.524012,0.738496
0.171271,0.996020,0.523916,0.738496
0.170470,0.996025,0.523816,0.738496
0.169670,0.996026,0.523725,0.738496
0.168869,0.996028,0.523626,0.738496
0.168068,0.996030,0.523522,0.738496
0.167267,0.996029,0.523412,0.738496
0.166466,0.996033,0.523305,0.738496
0.165666,0.996033,0.523213,0.738496
0.164865,0.996034,0.523098,0.738496
0.164064,0.996036,0.522995,0.738496
0.163263,0.996036,0.522903,0.738496
0.162462,0.996040,0.522804,0.738496
0.161662,0.996042,0.522695,0.738496
0.160861,0.996044,0.522596,0.738496
0.160060,0.996043,0.522492,0.738496
0.159259,0.996045,0.522393,0.738496
0.158458,0.996044,0.522291,0.738496
0.157658,0.996048,0.522184,0.738496
0.156857,0.996047,0.522076,0.738496
0.156056,0.996046,0.521949,0.738496
0.155255,0.996048,0.521838,0.738496
0.154454,0.996050,0.521733,0.738496
0.153654,0.996052,0.521609,0.738496
0.152853,0.996053,0.521484,0.738496
0.152052,0.996055,0.521369,0.738496
0.151251,0.996057,0.521257,0.738496
0.150450,0.996056,0.521123,0.738496
0.149650,0.996063,0.521021,0.738496
0.148849,0.996062,0.520909,0.738496
0.148048,0.996061,0.520819,0.738496
0.147247,0.996063,0.520697,0.738496
0.146446,0.996062,0.520581,0.738496
0.145646,0.996063,0.520455,0.738496
0.144845,0.996070,0.520322,0.738496
0.144044,0.996069,0.520187,0.738496
0.143243,0.996071,0.520083,0.738496
0.142442,0.996073,0.519945,0.738496
0.141642,0.996077,0.519823,0.738496
0.140841,0.996078,0.519705,0.738496
0.140040,0.996080,0.519557,0.738496
0.139239,0.996082,0.519425,0.738496
0.138438,0.996081,0.519318,0.738496
0.137638,0.996080,0.519189,0.738496
0.136837,0.996079,0.519043,0.738496
0.136036,0.996083,0.518909,0.738496
0.135235,0.996082,0.518765,0.738496
0.134434,0.996083,0.518641,0.738496
0.133634,0.996085,0.518523,0.738496
0.132833,0.996084,0.518389,0.738496
0.132032,0.996086,0.518267,0.738496
0.131231,0.996087,0.518121,0.738496
0.130430,0.996094,0.517954,0.738496
0.129630,0.996093,0.517815,0.738496
0.128829,0.996094,0.517675,0.738496
0.128028,0.996096,0.517523,0.738496
0.127227,0.996100,0.517400,0.738496
0.126426,0.996102,0.517268,0.738496
0.125626,0.996101,0.517125,0.738496
0.124825,0.996100,0.517006,0.738496
0.124024,0.996101,0.516860,0.738496
0.123223,0.996100,0.516707,0.738496
0.122422,0.996102,0.516558,0.738496
0.121622,0.996103,0.516409,0.738496
0.120821,0.996102,0.516263,0.738496
0.120020,0.996106,0.516108,0.738496
0.119219,0.996105,0.515927,0.738496
0.118418,0.996103,0.515762,0.738496
0.117618,0.996102,0.515594,0.738496
0.116817,0.996114,0.515444,0.738496
0.116016,0.996115,0.515276,0.738496
0.115215,0.996119,0.515113,0.738496
0.114414,0.996120,0.514909,0.738496
0.113614,0.996122,0.514756,0.738496
0.112813,0.996129,0.514613,0.738496
0.112012,0.996127,0.514455,0.738496
0.111211,0.996131,0.514264,0.738496
0.110410,0.996133,0.514100,0.738496
0.109610,0.996134,0.513920,0.738496
0.108809,0.996135,0.513722,0.738496
0.108008,0.996136,0.513533,0.738496
0.107207,0.996146,0.513380,0.738496
0.106406,0.996150,0.513230,0.738496
0.105606,0.996148,0.513048,0.738496
0.104805,0.996152,0.512863,0.738496
0.104004,0.996151,0.512668,0.738496
0.103203,0.996152,0.512466,0.738496
0.102402,0.996153,0.512274,0.738496
0.101602,0.996152,0.512091,0.738496
0.100801,0.996153,0.511900,0.738496
0.100000,0.996157,0.511728,0.738496
0.067651,0.996201,0.502404,0.738496
0.045766,0.996259,0.492976,0.738496
0.030961,0.996282,0.483996,0.738496
0.020945,0.996291,0.475744,0.738496
0.014170,0.996334,0.468050,0.738496
0.009586,0.996343,0.461197,0.738496
0.006485,0.996342,0.454738,0.738496
0.004387,0.996377,0.448713,0.738496
0.002968,0.996404,0.443438,0.738496
0.002008,0.996422,0.438215,0.738496
0.001358,0.996420,0.433371,0.738496
0.000919,0.996432,0.428855,0.738496
0.000622,0.996460,0.424562,0.738496
0.000421,0.996483,0.420506,0.738496
0.000284,0.996484,0.416750,0.738496
0.000192,0.996499,0.413129,0.738496
0.000130,0.996501,0.409538,0.738496
0.000088,0.996526,0.406272,0.738496
0.000060,0.996528,0.403071,0.738496


==> graphics/data/hcas_state_variables-evaluation-linear.csv <==
source,reference,affinity_threshold,true_positive,false_positive,true_negative,false_negative,accuracy,precision,recall,f1_score,specificity,balanced_accuracy,iou,pr_auc,prevalence
hcas_state_variables.csv,dbscan_cluster,0.0,19636,980364,0,0,0.019636,0.019636,1.0,0.03851570560474522,0.0,0.5,0.019636,0.019636,0.019636
hcas_state_variables.csv,dbscan_cluster,0.010101010101010102,19296,363123,617241,340,0.636537,0.05045774399284554,0.9826848645345284,0.09598686746838117,0.6296039022240719,0.8061443833793002,0.050412923014220436,0.04958406132032733,0.019636
hcas_state_variables.csv,dbscan_cluster,0.020202020202020204,19263,352052,628312,373,0.647575,0.05187778570755289,0.9810042778569974,0.09854431885325782,0.640896646551689,0.8109504622043432,0.05182572480144637,0.05089232970485798,0.019636
hcas_state_variables.csv,dbscan_cluster,0.030303030303030304,19254,344981,635383,382,0.654637,0.05286147679382816,0.9805459360358525,0.10031494955336559,0.6481092736983406,0.8143276048670965,0.052806095162869535,0.05183310624304173,0.019636
hcas_state_variables.csv,dbscan_cluster,0.04040404040404041,19239,339678,640686,397,0.659925,0.05360292212405654,0.9797820330006112,0.10164494799935545,0.6535184890510055,0.8166502610258084,0.05354369715624774,0.052519180013481555,0.019636
hcas_state_variables.csv,dbscan_cluster,0.05050505050505051,19224,335473,644891,412,0.664115,0.05419837213170678,0.9790181299653697,0.1027106880771933,0.6578077122374955,0.8184129211014326,0.05413549079296779,0.05306118893155078,0.019636
hcas_state_variables.csv,dbscan_cluster,0.06060606060606061,19213,331875,648489,423,0.667702,0.054724171717632046,0.9784579344061927,0.10365123380196588,0.6614777776417738,0.8199678560239833,0.05465831794737576,0.05354530002092404,0.019636
hcas_state_variables.csv,dbscan_cluster,0.07070707070707072,19207,328716,651648,429,0.670855,0.05520474357832049,0.9781523731920961,0.1045111125016664,0.6647000501854413,0.8214262116887687,0.055136758221568986,0.053998650942595317,0.019636
hcas_state_variables.csv,dbscan_cluster,0.08080808080808081,19201,325952,654412,435,0.673613,0.0556304015900195,0.9778468119779996,0.10527181466546416,0.6675194111574885,0.822683111567744,0.055560378253874554,0.05439801084385641,0.019636
hcas_state_variables.csv,dbscan_cluster,0.09090909090909091,19187,323362,657002,449,0.676189,0.056012424499852574,0.9771338358117743,0.10595137843919544,0.6701612870321636,0.8236475614219689,0.055939101685724114,0.054731635204658347,0.019636
hcas_state_variables.csv,dbscan_cluster,0.10101010101010102,19181,321015,659349,455,0.67853,0.05638220320050794,0.9768282745976777,0.10661086284710643,0.672555295788095,0.8246917851928863,0.05630689473977766,0.055075730270367836,0.019636
hcas_state_variables.csv,dbscan_cluster,0.11111111111111112,19170,318893,661471,466,0.680641,0.056705406980355734,0.9762680790385007,0.10718509137570975,0.6747197979525972,0.8254939384955489,0.056627349503292186,0.05535967874380828,0.019636
hcas_state_variables.csv,dbscan_cluster,0.12121212121212122,19161,316839,663525,475,0.682686,0.05702678571428572,0.9758097372173559,0.10775624514953493,0.6768149381250229,0.8263123376711894,0.05694628129875919,0.05564729278220761,0.019636
hcas_state_variables.csv,dbscan_cluster,0.13131313131313133,19152,314894,665470,484,0.684622,0.05733342114559073,0.9753513953962111,0.10830067687923049,0.6787988951042674,0.8270751452502392,0.05725047080979284,0.05592023231719055,0.019636
hcas_state_variables.csv,dbscan_cluster,0.14141414141414144,19146,313109,667255,490,0.686401,0.057624414982468286,0.9750458341821144,0.10881778732618907,0.6806196473962732,0.8278327407891939,0.057539557318667445,0.056186445775837125,0.019636
hcas_state_variables.csv,dbscan_cluster,0.15151515151515152,19138,311437,668927,498,0.688065,0.05789306511381683,0.9746384192299857,0.10929411126435207,0.6823251363779168,0.8284817778039513,0.05780598236642674,0.05642480546690907,0.019636
hcas_state_variables.csv,dbscan_cluster,0.16161616161616163,19134,309713,670651,502,0.689785,0.05818511344181337,0.9744347117539214,0.1098131042260311,0.6840836668829129,0.8292591893184171,0.05809642658699434,0.05669759424504262,0.019636
hcas_state_variables.csv,dbscan_cluster,0.17171717171717174,19126,308245,672119,510,0.691245,0.05842301242321403,0.9740272968017927,0.110234087496794,0.6855810698883272,0.82980418334506,0.05833213879425767,0.05690560886160071,0.019636
hcas_state_variables.csv,dbscan_cluster,0.18181818181818182,19122,306676,673688,514,0.69281,0.058692809655062336,0.9738235893257282,0.11071290029354376,0.6871814958525608,0.8305025425891446,0.058600357939640586,0.05715644256590456,0.019636
hcas_state_variables.csv,dbscan_cluster,0.19191919191919193,19116,305195,675169,520,0.694285,0.05894342159223708,0.9735180281116317,0.11115666076459456,0.6886921592388133,0.8311050936752225,0.058849063051248186,0.05738248355862722,0.019636
hcas_state_variables.csv,dbscan_cluster,0.20202020202020204,19109,303859,676505,527,0.695614,0.059166852443585743,0.9731615400285191,0.1115515288788222,0.6900549183772557,0.8316082292028875,0.05907046476761619,0.05757890524264005,0.019636
hcas_state_variables.csv,dbscan_cluster,0.21212121212121213,19100,302553,677811,536,0.696911,0.05938076125514141,0.9727031982073742,0.11192860010138037,0.691387076636841,0.8320451374221076,0.05928197424493077,0.05775985638486458,0.019636
hcas_state_variables.csv,dbscan_cluster,0.22222222222222224,19092,301219,679145,544,0.698237,0.05960457180677529,0.9722957832552455,0.11232339158751217,0.692747795716693,0.8325217894859692,0.05950351404840193,0.0579532738304621,0.019636
hcas_state_variables.csv,dbscan_cluster,0.23232323232323235,19086,299942,680422,550,0.699508,0.05982546986471407,0.9719902220411489,0.1127134859329601,0.6940503731267162,0.8330202975839326,0.05972250905882132,0.05814977173751949,0.019636
hcas_state_variables.csv,dbscan_cluster,0.24242424242424243,19081,298779,681585,555,0.700666,0.06002957276788523,0.9717355876960685,0.11307393272809159,0.6952366671970819,0.8334861274465752,0.05992494072201372,0.05833287217274486,0.019636
hcas_state_variables.csv,dbscan_cluster,0.25252525252525254,19076,297560,682804,560,0.70188,0.060245834333430184,0.9714809533509879,0.11345577389732123,0.6964800829079811,0.8339805181294846,0.060139472124490854,0.05852768057366644,0.019636
hcas_state_variables.csv,dbscan_cluster,0.26262626262626265,19073,296389,683975,563,0.703048,0.060460530903880656,0.9713281727439397,0.11383535562730901,0.6976745372127088,0.8345013549783242,0.06035282018827624,0.05872701700599489,0.019636
hcas_state_variables.csv,dbscan_cluster,0.27272727272727276,19064,295224,685140,572,0.704204,0.060657740670976935,0.9708698309227949,0.11418167008061715,0.6988628713416649,0.8348663511322298,0.06054754494060852,0.058890770429390116,0.019636
hcas_state_variables.csv,dbscan_cluster,0.2828282828282829,19063,294066,686298,573,0.705361,0.06087906262275292,0.9708189040537788,0.11457334755758568,0.7000440652655544,0.8354314846596667,0.060767862493704215,0.05910254485524236,0.019636
hcas_state_variables.csv,dbscan_cluster,0.29292929292929293,19061,292970,687394,575,0.706455,0.06108687918828578,0.9707170503157466,0.11494058799940905,0.701162017373139,0.8359395338444429,0.0609745174436831,0.059298075178647144,0.019636
hcas_state_variables.csv,dbscan_cluster,0.30303030303030304,19058,291900,688464,578,0.707522,0.06128801960393365,0.9705642697086984,0.11529549840589967,0.7022534487190472,0.8364088592138728,0.06117431051307072,0.05948396198878425,0.019636
hcas_state_variables.csv,dbscan_cluster,0.31313131313131315,19052,290799,689565,584,0.708617,0.061487618242316466,0.9702587084946017,0.11564644432102024,0.703376500973108,0.8368176047338549,0.061371945817965116,0.059658897064199086,0.019636
hcas_state_variables.csv,dbscan_cluster,0.32323232323232326,19045,289764,690600,591,0.709645,0.06167242535029743,0.9699022204114891,0.1159707104690283,0.7044322312936827,0.837167225852586,0.0615546218487395,0.05981622228541529,0.019636
hcas_state_variables.csv,dbscan_cluster,0.33333333333333337,19039,288740,691624,597,0.710663,0.06185932113626986,0.9695966591973926,0.11629888673396148,0.7054767412920099,0.8375367002447012,0.061739564687264895,0.059978591113945906,0.019636
hcas_state_variables.csv,dbscan_cluster,0.3434343434343435,19031,287698,692666,605,0.711697,0.06204499737553345,0.9691892442452638,0.11662402524780538,0.7065396118176515,0.8378644280314576,0.06192285916950289,0.06013334411559264,0.019636
hcas_state_variables.csv,dbscan_cluster,0.3535353535353536,19024,286704,693660,612,0.712684,0.06222524597027423,0.9688327561621511,0.11693979665851169,0.7075535209371213,0.8381931385496362,0.062100933603186005,0.06028585655624857,0.019636
hcas_state_variables.csv,dbscan_cluster,0.36363636363636365,19016,285718,694646,620,0.713662,0.06240196367979943,0.9684253412100224,0.11724882079107193,0.7085592698222293,0.8384923055161259,0.06227526084478998,0.06043164296878519,0.019636
hcas_state_variables.csv,dbscan_cluster,0.37373737373737376,19011,284852,695512,625,0.714523,0.06256437934200611,0.9681707068649419,0.11753359361234503,0.7094426151919083,0.838806661028425,0.062435958067312995,0.06057299937211642,0.019636
hcas_state_variables.csv,dbscan_cluster,0.38383838383838387,19007,283866,696498,629,0.715505,0.06275567647165643,0.9679669993888775,0.11786957883345892,0.7104483640770163,0.8392076817329469,0.06262561696463285,0.06074542384888846,0.019636
hcas_state_variables.csv,dbscan_cluster,0.393939393939394,19000,282948,697416,636,0.716416,0.06292474200855777,0.9676105113057649,0.1181650828399423,0.7113847509700478,0.8394976311379063,0.06279248076567168,0.06088664178868393,0.019636
hcas_state_variables.csv,dbscan_cluster,0.4040404040404041,18994,281988,698376,642,0.71737,0.0631067638596328,0.9673049500916684,0.11848367839609755,0.7123639790934796,0.8398344645925739,0.06297244251120601,0.06104348506568882,0.019636
hcas_state_variables.csv,dbscan_cluster,0.4141414141414142,18990,281098,699266,646,0.718256,0.06328143744501613,0.967101242615604,0.11878995633734096,0.7132718051662443,0.8401865238909242,0.06314550400021281,0.061199556787576714,0.019636
hcas_state_variables.csv,dbscan_cluster,0.42424242424242425,18986,280170,700194,650,0.71918,0.06346521547286366,0.9668975351395396,0.11911214836005923,0.7142183923522284,0.840557963745884,0.06332761852664723,0.06136436040781164,0.019636
hcas_state_variables.csv,dbscan_cluster,0.43434343434343436,18977,279244,701120,659,0.720097,0.06363401638382274,0.9664391933183948,0.11940589636220061,0.7151629394796218,0.8408010663990083,0.06349370985010706,0.061498407461591166,0.019636
hcas_state_variables.csv,dbscan_cluster,0.4444444444444445,18972,278385,701979,664,0.720951,0.06380209646989982,0.9661845589733143,0.11969980409662041,0.7160391446442342,0.8411118518087743,0.06365994342680549,0.06164460043934301,0.019636
hcas_state_variables.csv,dbscan_cluster,0.4545454545454546,18969,277546,702818,667,0.721787,0.0639731548151021,0.9660317783662661,0.1199996204345392,0.7168949492229417,0.8414633637946038,0.06382957245055218,0.06180010051373354,0.019636
hcas_state_variables.csv,dbscan_cluster,0.4646464646464647,18967,276650,703714,669,0.722681,0.06416072147406948,0.9659299246282339,0.12032875182789694,0.717808895471478,0.8418694100498559,0.06401584955077189,0.06197476085754104,0.019636
hcas_state_variables.csv,dbscan_cluster,0.4747474747474748,18961,275776,704588,675,0.723549,0.06433192982218046,0.9656243634141373,0.12062740756998852,0.7187004010755189,0.8421623822448281,0.06418493493832343,0.06212047878174596,0.019636
hcas_state_variables.csv,dbscan_cluster,0.48484848484848486,18955,274831,705533,681,0.724488,0.06451975247288842,0.9653188022000407,0.12095513397272686,0.719664328759522,0.8424915654797813,0.06437054067179004,0.06228213017537177,0.019636
hcas_state_variables.csv,dbscan_cluster,0.494949494949495,18953,273963,706401,683,0.725354,0.06470455693782518,0.9652169484620086,0.12127901917120988,0.7205497141877915,0.8428833313249,0.06455403458458646,0.0624539349991139,0.019636
hcas_state_variables.csv,dbscan_cluster,0.5050505050505051,18948,273093,707271,688,0.726219,0.06488130091322794,0.9649623141169281,0.12158741260984933,0.7214371396746515,0.8431997268957898,0.06472881060639704,0.0626080102721452,0.019636
hcas_state_variables.csv,dbscan_cluster,0.5151515151515152,18941,272247,708117,695,0.727058,0.06504732337871066,0.9646058260338154,0.12187604560780377,0.7223000844584256,0.8434529552461205,0.06489243977895252,0.0627450270990099,0.019636
hcas_state_variables.csv,dbscan_cluster,0.5252525252525253,18938,271344,709020,698,0.727958,0.06524000799222825,0.9644530454267671,0.12221297246368394,0.7232211709120286,0.8438371081693978,0.06508351089421953,0.06292092439177116,0.019636
hcas_state_variables.csv,dbscan_cluster,0.5353535353535354,18932,270492,709872,704,0.728804,0.06541268174028415,0.9641474842126706,0.12251342781336957,0.7240902358715743,0.8441188600421224,0.06525395687420725,0.06306747253549906,0.019636
hcas_state_variables.csv,dbscan_cluster,0.5454545454545455,18929,269695,710669,707,0.729598,0.06558359665169909,0.9639947036056223,0.12281191202231884,0.7249031992198816,0.844448951412752,0.06542333866747774,0.06322223981564536,0.019636
hcas_state_variables.csv,dbscan_cluster,0.5555555555555556,18925,268867,711497,711,0.730422,0.06575929838216489,0.963790996129558,0.12311825858412374,0.7257477834763414,0.8447693898029497,0.0655972381569689,0.06337821969252753,0.019636
hcas_state_variables.csv,dbscan_cluster,0.5656565656565657,18915,268026,712338,721,0.731253,0.06591947473522432,0.963281727439397,0.1233947752114477,0.7266056281136394,0.8449436777765182,0.06575425325555687,0.06349902549484457,0.019636
hcas_state_variables.csv,dbscan_cluster,0.5757575757575758,18902,267168,713196,734,0.732098,0.06607473695249415,0.9626196781421879,0.12366129549305542,0.7274808132489565,0.8450502456955722,0.06590563590465963,0.06360484201853964,0.019636
hcas_state_variables.csv,dbscan_cluster,0.5858585858585859,18897,266319,714045,739,0.732942,0.06625504880511612,0.9623650437971073,0.12397491241651688,0.7283468181206164,0.8453559309588619,0.06608382437796156,0.06376154294511506,0.019636
hcas_state_variables.csv,dbscan_cluster,0.595959595959596,18894,265479,714885,742,0.733779,0.06644090683714698,0.962212263190059,0.12429895167577276,0.7292036427286192,0.8457079529593391,0.06626799712396753,0.06393025533617107,0.019636
hcas_state_variables.csv,dbscan_cluster,0.6060606060606061,18889,264622,715742,747,0.734631,0.06662528085330023,0.9619576288449786,0.12461940906556886,0.730077807834641,0.8460177183398099,0.06645019665233697,0.06409069719077144,0.019636
hcas_state_variables.csv,dbscan_cluster,0.6161616161616162,18880,263820,716544,756,0.735424,0.06678457729041387,0.9614992870238338,0.12489415749364943,0.7308958713294246,0.8461975791766292,0.06660645743960263,0.06421332344892106,0.019636
hcas_state_variables.csv,dbscan_cluster,0.6262626262626263,18871,262955,717409,765,0.73628,0.06695975531001398,0.9610409452026889,0.12519654218442125,0.7317781966698084,0.8464095709362487,0.06677848905308378,0.0643510665336766,0.019636
hcas_state_variables.csv,dbscan_cluster,0.6363636363636365,18869,262098,718266,767,0.737135,0.06715735299875074,0.9609390914646567,0.125540995931511,0.7326523617758302,0.8467957266202435,0.06697452206691418,0.06453412577579078,0.019636
hcas_state_variables.csv,dbscan_cluster,0.6464646464646465,18862,261301,719063,774,0.737925,0.06732509289235195,0.9605826033815441,0.1258309734188573,0.7334653251241375,0.8470239642528408,0.0671396078124277,0.06467131300343973,0.019636
hcas_state_variables.csv,dbscan_cluster,0.6565656565656566,18855,260440,719924,781,0.738779,0.0675092643978589,0.9602261152984315,0.12614951276381506,0.7343435703473403,0.8472848428228859,0.06732101286793585,0.06482415869941076,0.019636
hcas_state_variables.csv,dbscan_cluster,0.6666666666666667,18840,259610,720754,796,0.739594,0.06766026216555934,0.9594622122631901,0.12640647329965177,0.7351901946623907,0.8473262034627904,0.067467394340474,0.06491746481967499,0.019636
hcas_state_variables.csv,dbscan_cluster,0.6767676767676768,18830,258732,721632,806,0.740462,0.06784069865471498,0.9589529435730292,0.1267168688887543,0.7360857803836126,0.8475193619783209,0.06764426945625934,0.06505603766898978,0.019636
hcas_state_variables.csv,dbscan_cluster,0.686868686868687,18818,257884,722480,818,0.741298,0.06800818208758881,0.958341821144836,0.12700362423988823,0.7369507652259772,0.8476462931854066,0.06780772556932833,0.06517508507456948,0.019636
hcas_state_variables.csv,dbscan_cluster,0.696969696969697,18806,256963,723401,830,0.742207,0.06819475720621244,0.9577306987166428,0.12732350501853387,0.7378902122068945,0.8478104554617687,0.0679901228854768,0.06531221246791766,0.019636
hcas_state_variables.csv,dbscan_cluster,0.7070707070707072,18800,256100,724264,836,0.743064,0.06838850491087668,0.9574251375025463,0.12765841866529049,0.7387704974886878,0.8480978174956171,0.06818115878956683,0.06547687371788967,0.019636
hcas_state_variables.csv,dbscan_cluster,0.7171717171717172,18792,255188,725176,844,0.743968,0.06858894809840134,0.9570177225504176,0.1280039234919078,0.739700764205948,0.8483592433781828,0.06837830757139114,0.06564083890126085,0.019636
hcas_state_variables.csv,dbscan_cluster,0.7272727272727273,18783,254240,726124,853,0.744907,0.06879640176834918,0.9565593807292727,0.12836099351121952,0.7406677519778369,0.8486135663535548,0.06858213205976427,0.06580784347193433,0.019636
hcas_state_variables.csv,dbscan_cluster,0.7373737373737375,18770,253341,727023,866,0.745793,0.06897920333981353,0.9558973314320636,0.1286731311718715,0.7415847583142587,0.8487410448731612,0.06876037175293157,0.06593703639683744,0.019636
hcas_state_variables.csv,dbscan_cluster,0.7474747474747475,18764,252449,727915,872,0.746679,0.06918547414762567,0.955591770217967,0.1290291525843307,0.7424946244456141,0.8490431973317906,0.06896374294797582,0.06611306971409901,0.019636
hcas_state_variables.csv,dbscan_cluster,0.7575757575757577,18759,251447,728917,877,0.747676,0.06942480921963243,0.9553371358728865,0.12944293787649824,0.743516693799446,0.8494269148361662,0.06920020805435974,0.06632409839840521,0.019636
hcas_state_variables.csv,dbscan_cluster,0.7676767676767677,18749,250505,729859,887,0.748608,0.0696331345123935,0.9548278671827256,0.12980026999896155,0.7444775613955633,0.8496527142891445,0.06940449617051836,0.06648765731171653,0.019636
hcas_state_variables.csv,dbscan_cluster,0.7777777777777778,18735,249457,730907,901,0.749642,0.06985666984846677,0.9541148910165003,0.13018191419875758,0.7455465520969762,0.8498307215567382,0.06962276982307232,0.0666512889392455,0.019636
hcas_state_variables.csv,dbscan_cluster,0.787878787878788,18721,248480,731884,915,0.750605,0.07006336054131534,0.953401914850275,0.1305340663861357,0.746543120718427,0.849972517784351,0.06982425517313402,0.06679854210093525,0.019636
hcas_state_variables.csv,dbscan_cluster,0.797979797979798,18705,247407,732957,931,0.751662,0.0702899531024531,0.9525870849460175,0.13091955149292384,0.747637612152221,0.8501123485491193,0.07004489913609419,0.06695730152685808,0.019636
hcas_state_variables.csv,dbscan_cluster,0.8080808080808082,18696,246366,733998,940,0.752694,0.07053444099870973,0.9521287431248727,0.1313391734399258,0.7486994626485672,0.85041410288672,0.07028518582567049,0.06715786865511698,0.019636
hcas_state_variables.csv,dbscan_cluster,0.8181818181818182,18685,245335,735029,951,0.753714,0.07077115370047724,0.9515685475656956,0.13174408438390162,0.749751112851961,0.8506598302088284,0.07051715093349838,0.06734360393631172,0.019636
hcas_state_variables.csv,dbscan_cluster,0.8282828282828284,18678,244299,736065,958,0.754743,0.07102522273811018,0.951212059482583,0.13218075601617763,0.7508078632018311,0.8510099613422071,0.0707674237975259,0.06756004839592697,0.019636
hcas_state_variables.csv,dbscan_cluster,0.8383838383838385,18667,243150,737214,969,0.755881,0.07129789127520367,0.950651863923406,0.1326473691877507,0.7519798768620635,0.8513158703927347,0.07103498664312406,0.06777947323458071,0.019636
hcas_state_variables.csv,dbscan_cluster,0.8484848484848485,18652,242000,738364,984,0.757016,0.07155901355063456,0.9498879608881646,0.1330916771320927,0.7531529105515911,0.8515204357198778,0.07128988365515448,0.0679730454647808,0.019636
hcas_state_variables.csv,dbscan_cluster,0.8585858585858587,18635,240830,739534,1001,0.758169,0.07182086215867266,0.949022204114891,0.13353588844181855,0.7543463448270235,0.8516842744709572,0.07154484654427065,0.06815959290725529,0.019636
hcas_state_variables.csv,dbscan_cluster,0.8686868686868687,18621,239549,740815,1015,0.759436,0.07212689313243212,0.9483092279486657,0.13405757974989743,0.7556530023542276,0.8519811151514467,0.07184443544186585,0.06839859834075263,0.019636
hcas_state_variables.csv,dbscan_cluster,0.8787878787878789,18604,238274,742090,1032,0.760694,0.07242348507851977,0.9474434711753922,0.1345609987197755,0.7569535397056604,0.8521985054405263,0.0721336900469156,0.06861715809741199,0.019636
hcas_state_variables.csv,dbscan_cluster,0.888888888888889,18587,236937,743427,1049,0.762014,0.07274072102816175,0.9465777144021186,0.135099578427097,0.758317318873398,0.8524475166377583,0.07244332022465341,0.06885474545479947,0.019636
hcas_state_variables.csv,dbscan_cluster,0.8989898989898991,18563,235463,744901,1073,0.763464,0.07307519702707597,0.9453554695457324,0.13566370193888816,0.7598208420545838,0.852588155800158,0.07276782739250252,0.06908203719767832,0.019636
hcas_state_variables.csv,dbscan_cluster,0.9090909090909092,18553,233983,746381,1083,0.764934,0.07346675325498146,0.9448462008555714,0.1363329071322546,0.761330485411541,0.8530883431335562,0.07315303664157653,0.06941478270216292,0.019636
hcas_state_variables.csv,dbscan_cluster,0.9191919191919192,18527,232403,747961,1109,0.766488,0.07383333997529191,0.943522102261153,0.1369499493654044,0.7629421316980224,0.8532321169795877,0.07350846495978797,0.06966338815044985,0.019636
hcas_state_variables.csv,dbscan_cluster,0.9292929292929294,18502,230586,749778,1134,0.76828,0.07427896968139774,0.9422489305357507,0.1377026242538813,0.7647955249274759,0.8535222277316132,0.07394233920278792,0.06998927974359447,0.019636
hcas_state_variables.csv,dbscan_cluster,0.9393939393939394,18480,228615,751749,1156,0.770229,0.07478904874643356,0.9411285394173966,0.13856657081479093,0.7668060026683966,0.8539672710428966,0.07444078775110674,0.07038610821114749,0.019636
hcas_state_variables.csv,dbscan_cluster,0.9494949494949496,18442,226425,753939,1194,0.772381,0.07531435432295899,0.939193318394785,0.13944643349980906,0.7690398668249752,0.8541165926098802,0.07494889478625219,0.07073473835934048,0.019636
hcas_state_variables.csv,dbscan_cluster,0.9595959595959597,18395,223840,756524,1241,0.774919,0.0759386546122567,0.9367997555510287,0.140489019402683,0.7716766425531741,0.8542381990521014,0.07555159440766236,0.07113931307763607,0.019636
hcas_state_variables.csv,dbscan_cluster,0.9696969696969697,18361,220777,759587,1275,0.777948,0.0767799345984327,0.9350682420044816,0.14190761050182782,0.7748009922844984,0.85493461714449,0.07637274190663566,0.07179447846617554,0.019636
hcas_state_variables.csv,dbscan_cluster,0.9797979797979799,18316,216746,763618,1320,0.781934,0.07791986794973241,0.9327765328987574,0.1438252361620429,0.7789127303736163,0.8558446316361868,0.07748474926178812,0.07268182427008041,0.019636
hcas_state_variables.csv,dbscan_cluster,0.98989898989899,18222,210661,769703,1414,0.787925,0.07961272790028093,0.9279894072112447,0.1466447233410725,0.78511960863516,0.8565545079232023,0.07912391390248244,0.07387976817065182,0.019636
hcas_state_variables.csv,dbscan_cluster,1.0,15207,117919,862445,4429,0.877652,0.11423012784880489,0.7744448971277246,0.1990940155274217,0.8797191655344342,0.8270820313310794,0.11055214277925193,0.08846493961075452,0.019636
hcas_state_variables.csv,density_clustered,0.0,1343,998657,0,0,0.001343,0.001343,1.0,0.0026823975401036406,0.0,0.5,0.001343,0.001343,0.001343
hcas_state_variables.csv,density_clustered,0.010101010101010102,1343,381076,617581,0,0.618924,0.003511854798009513,1.0,0.006999129668909376,0.6184115266803317,0.8092057633401659,0.003511854798009513,0.003511854798009513,0.001343
hcas_state_variables.csv,density_clustered,0.020202020202020204,1343,369972,628685,0,0.630028,0.003616875159904663,1.0,0.0072076810373049825,0.6295304594069836,0.8147652297034917,0.003616875159904663,0.003616875159904663,0.001343
hcas_state_variables.csv,density_clustered,0.030303030303030304,1343,362892,635765,0,0.637108,0.003687179979957994,1.0,0.0073472692558086096,0.6366199806339915,0.8183099903169957,0.003687179979957994,0.003687179979957994,0.001343
hcas_state_variables.csv,density_clustered,0.04040404040404041,1343,357574,641083,0,0.642426,0.0037418121738452066,1.0,0.007455726419807916,0.6419451323126959,0.820972566156348,0.0037418121738452066,0.0037418121738452066,0.001343
hcas_state_variables.csv,density_clustered,0.05050505050505051,1343,353354,645303,0,0.646646,0.0037863303044570434,1.0,0.007544096168969779,0.6461708073943306,0.8230854036971653,0.0037863303044570434,0.0037863303044570434,0.001343
hcas_state_variables.csv,density_clustered,0.06060606060606061,1343,349745,648912,0,0.650255,0.0038252517887253337,1.0,0.007621349994750745,0.6497846607994536,0.8248923303997269,0.0038252517887253337,0.0038252517887253337,0.001343
hcas_state_variables.csv,density_clustered,0.07070707070707072,1343,346580,652077,0,0.65342,0.003860049493709815,1.0,0.00769041361025694,0.6529539171106796,0.8264769585553398,0.003860049493709815,0.003860049493709815,0.001343
hcas_state_variables.csv,density_clustered,0.08080808080808081,1343,343810,654847,0,0.65619,0.0038910280368416325,1.0,0.0077518932397488,0.6557276422235062,0.827863821111753,0.0038910280368416325,0.0038910280368416325,0.001343
hcas_state_variables.csv,density_clustered,0.09090909090909091,1343,341206,657451,0,0.658794,0.00392060697885558,1.0,0.007810591697393368,0.6583351440985243,0.8291675720492622,0.00392060697885558,0.00392060697885558,0.001343
hcas_state_variables.csv,density_clustered,0.10101010101010102,1343,338853,659804,0,0.661147,0.0039477242530776375,1.0,0.007864402015582408,0.6606913084272178,0.830345654213609,0.0039477242530776375,0.0039477242530776375,0.001343
hcas_state_variables.csv,density_clustered,0.11111111111111112,1343,336720,661937,0,0.66328,0.003972632320011359,1.0,0.007913825919400364,0.6628271768985747,0.8314135884492874,0.003972632320011359,0.003972632320011359,0.001343
hcas_state_variables.csv,density_clustered,0.12121212121212122,1343,334657,664000,0,0.665343,0.00399702380952381,1.0,0.007962222426432445,0.6648929512335066,0.8324464756167533,0.00399702380952381,0.00399702380952381,0.001343
hcas_state_variables.csv,density_clustered,0.13131313131313133,1343,332703,665954,0,0.667297,0.004020404375445298,1.0,0.008008610896600665,0.6668495789845763,0.8334247894922882,0.004020404375445298,0.004020404375445298,0.001343
hcas_state_variables.csv,density_clustered,0.14141414141414144,1343,330912,667745,0,0.669088,0.004042076116236024,1.0,0.008051607024022927,0.6686429875322558,0.8343214937661279,0.004042076116236024,0.004042076116236024,0.001343
hcas_state_variables.csv,density_clustered,0.15151515151515152,1343,329232,669425,0,0.670768,0.004062618165318006,1.0,0.008092360161244644,0.6703252468064611,0.8351626234032306,0.004062618165318006,0.004062618165318006,0.001343
hcas_state_variables.csv,density_clustered,0.16161616161616163,1343,327504,671153,0,0.672496,0.004083966099736352,1.0,0.008134710318301585,0.6720555706313579,0.836027785315679,0.004083966099736352,0.004083966099736352,0.001343
hcas_state_variables.csv,density_clustered,0.17171717171717174,1343,326028,672629,0,0.673972,0.004102379257783982,1.0,0.008171237002378968,0.673533555565124,0.836766777782562,0.004102379257783982,0.004102379257783982,0.001343
hcas_state_variables.csv,density_clustered,0.18181818181818182,1343,324455,674202,0,0.675545,0.004122186139878084,1.0,0.00821052695932335,0.6751086709450792,0.8375543354725397,0.004122186139878084,0.004122186139878084,0.001343
hcas_state_variables.csv,density_clustered,0.19191919191919193,1343,322968,675689,0,0.677032,0.004141086796315882,1.0,0.008248017834879964,0.6765976706717121,0.838298835335856,0.004141086796315882,0.004141086796315882,0.001343
hcas_state_variables.csv,density_clustered,0.20202020202020204,1343,321625,677032,0,0.678375,0.004158306705308265,1.0,0.008282173592631762,0.6779424767462703,0.8389712383731351,0.004158306705308265,0.004158306705308265,0.001343
hcas_state_variables.csv,density_clustered,0.21212121212121213,1343,320310,678347,0,0.67969,0.004175306930139001,1.0,0.008315892456872531,0.6792592451662582,0.8396296225831291,0.004175306930139001,0.004175306930139001,0.001343
hcas_state_variables.csv,density_clustered,0.22222222222222224,1343,318968,679689,0,0.681032,0.004192800122381061,1.0,0.008350587898798088,0.6806030498960104,0.8403015249480053,0.004192800122381061,0.004192800122381061,0.001343
hcas_state_variables.csv,density_clustered,0.23232323232323235,1343,317685,680972,0,0.682315,0.004209661847862883,1.0,0.008384029765490634,0.681887775282204,0.840943887641102,0.004209661847862883,0.004209661847862883,0.001343
hcas_state_variables.csv,density_clustered,0.24242424242424243,1343,316517,682140,0,0.683483,0.004225130560624174,1.0,0.008414707881818154,0.6830573460156991,0.8415286730078495,0.004225130560624174,0.004225130560624174,0.001343
hcas_state_variables.csv,density_clustered,0.25252525252525254,1343,315293,683364,0,0.684707,0.004241463383822433,1.0,0.0084470987077763,0.6842829920583343,0.8421414960291671,0.004241463383822433,0.004241463383822433,0.001343
hcas_state_variables.csv,density_clustered,0.26262626262626265,1343,314119,684538,0,0.685881,0.0042572480996126314,1.0,0.008478401540379729,0.6854585708606659,0.842729285430333,0.0042572480996126314,0.0042572480996126314,0.001343
hcas_state_variables.csv,density_clustered,0.27272727272727276,1343,312945,685712,0,0.687055,0.004273150740721886,1.0,0.008509937236836686,0.6866341496629974,0.8433170748314986,0.004273150740721886,0.004273150740721886,0.001343
hcas_state_variables.csv,density_clustered,0.2828282828282829,1343,311786,686871,0,0.688214,0.004288967166886491,1.0,0.008541300974331579,0.6877947082932379,0.8438973541466189,0.004288967166886491,0.004288967166886491,0.001343
hcas_state_variables.csv,density_clustered,0.29292929292929293,1343,310688,687969,0,0.689312,0.004304059532546446,1.0,0.008571227989558802,0.6888941848903077,0.8444470924451539,0.004304059532546446,0.004304059532546446,0.001343
hcas_state_variables.csv,density_clustered,0.30303030303030304,1343,309615,689042,0,0.690385,0.004318911235600949,1.0,0.00860067691105696,0.6899686278672257,0.8449843139336128,0.004318911235600949,0.004318911235600949,0.001343
hcas_state_variables.csv,density_clustered,0.31313131313131315,1343,308508,690149,0,0.691492,0.004334341344710845,1.0,0.008631271811153172,0.6910771165675502,0.8455385582837751,0.004334341344710845,0.004334341344710845,0.001343
hcas_state_variables.csv,density_clustered,0.32323232323232326,1343,307466,691191,0,0.692534,0.0043489665132816725,1.0,0.008660269803193274,0.6921205178554799,0.84606025892774,0.0043489665132816725,0.0043489665132816725,0.001343
hcas_state_variables.csv,density_clustered,0.33333333333333337,1343,306436,692221,0,0.693564,0.004363520578077127,1.0,0.008689125976151811,0.6931519030057367,0.8465759515028684,0.004363520578077127,0.004363520578077127,0.001343
hcas_state_variables.csv,density_clustered,0.3434343434343435,1343,305386,693271,0,0.694614,0.004378457856935601,1.0,0.008718741073515281,0.694203315052115,0.8471016575260575,0.004378457856935601,0.004378457856935601,0.001343
hcas_state_variables.csv,density_clustered,0.3535353535353536,1343,304385,694272,0,0.695615,0.0043927935943060496,1.0,0.008747162708298731,0.6952056612029957,0.8476028306014978,0.0043927935943060496,0.0043927935943060496,0.001343
hcas_state_variables.csv,density_clustered,0.36363636363636365,1343,303391,695266,0,0.696609,0.0044071222771335,1.0,0.008775569546225295,0.6962009979402337,0.8481004989701169,0.0044071222771335,0.0044071222771335,0.001343
hcas_state_variables.csv,density_clustered,0.37373737373737376,1343,302520,696137,0,0.69748,0.004419754955358172,1.0,0.008800613356224977,0.6970731692663247,0.8485365846331623,0.004419754955358172,0.004419754955358172,0.001343
hcas_state_variables.csv,density_clustered,0.38383838383838387,1343,301530,697127,0,0.69847,0.004434201794151344,1.0,0.00882925289925579,0.6980645006243384,0.8490322503121692,0.004434201794151344,0.004434201794151344,0.001343
hcas_state_variables.csv,density_clustered,0.393939393939394,1343,300605,698052,0,0.699395,0.004447785711447004,1.0,0.008856181027462074,0.6989907445699575,0.8494953722849787,0.004447785711447004,0.004447785711447004,0.001343
hcas_state_variables.csv,density_clustered,0.4040404040404041,1343,299639,699018,0,0.700361,0.004462060854137456,1.0,0.008884478623997353,0.6999580436526255,0.8499790218263128,0.004462060854137456,0.004462060854137456,0.001343
hcas_state_variables.csv,density_clustered,0.4141414141414142,1343,298745,699912,0,0.701255,0.0044753538961904505,1.0,0.008910828680527219,0.7008532459092561,0.850426622954628,0.0044753538961904505,0.0044753538961904505,0.001343
hcas_state_variables.csv,density_clustered,0.42424242424242425,1343,297813,700844,0,0.702187,0.004489296554306114,1.0,0.008938465685409933,0.7017864992685177,0.8508932496342588,0.004489296554306114,0.004489296554306114,0.001343
hcas_state_variables.csv,density_clustered,0.43434343434343436,1343,296878,701779,0,0.703122,0.0045033716606141085,1.0,0.008966364449666848,0.7027227566621973,0.8513613783310987,0.0045033716606141085,0.0045033716606141085,0.001343
hcas_state_variables.csv,density_clustered,0.4444444444444445,1343,296014,702643,0,0.703986,0.004516456649750973,1.0,0.008992299966521594,0.7035879185746458,0.8517939592873229,0.004516456649750973,0.004516456649750973,0.001343
hcas_state_variables.csv,density_clustered,0.4545454545454546,1343,295172,703485,0,0.704828,0.004529281823853768,1.0,0.009017719853084355,0.7044310509013605,0.8522155254506802,0.004529281823853768,0.004529281823853768,0.001343
hcas_state_variables.csv,density_clustered,0.4646464646464647,1343,294274,704383,0,0.705726,0.004543040488199258,1.0,0.009044989224137932,0.7053302585372154,0.8526651292686077,0.004543040488199258,0.004543040488199258,0.001343
hcas_state_variables.csv,density_clustered,0.4747474747474748,1343,293394,705263,0,0.706606,0.00455660470181891,1.0,0.009071872466900839,0.706211441966561,0.8531057209832805,0.00455660470181891,0.00455660470181891,0.001343
hcas_state_variables.csv,density_clustered,0.48484848484848486,1343,292443,706214,0,0.707557,0.004571354659514068,1.0,0.00910110494055142,0.707163720877138,0.853581860438569,0.004571354659514068,0.004571354659514068,0.001343
hcas_state_variables.csv,density_clustered,0.494949494949495,1343,291573,707084,0,0.708427,0.004584932198992203,1.0,0.009128013076915235,0.7080348908584229,0.8540174454292114,0.004584932198992203,0.004584932198992203,0.001343
hcas_state_variables.csv,density_clustered,0.5050505050505051,1343,290698,707959,0,0.709302,0.004598669364917939,1.0,0.009155236822730617,0.7089110675637381,0.8544555337818691,0.004598669364917939,0.004598669364917939,0.001343
hcas_state_variables.csv,density_clustered,0.5151515151515152,1343,289845,708812,0,0.710155,0.00461214061018998,1.0,0.009181932854979471,0.7097652146833197,0.8548826073416598,0.00461214061018998,0.00461214061018998,0.001343
hcas_state_variables.csv,density_clustered,0.5252525252525253,1343,288939,709718,0,0.711061,0.004626535575750477,1.0,0.009210458636948136,0.7106724330776233,0.8553362165388116,0.004626535575750477,0.004626535575750477,0.001343
hcas_state_variables.csv,density_clustered,0.5353535353535354,1343,288081,710576,0,0.711919,0.004640250981259329,1.0,0.009237637008326255,0.7115315869212352,0.8557657934606175,0.004640250981259329,0.004640250981259329,0.001343
hcas_state_variables.csv,density_clustered,0.5454545454545455,1343,287281,711376,0,0.712719,0.004653112700260547,1.0,0.00926312304503616,0.7123326627660949,0.8561663313830474,0.004653112700260547,0.004653112700260547,0.001343
hcas_state_variables.csv,density_clustered,0.5555555555555556,1343,286449,712208,0,0.713551,0.004666564741201979,1.0,0.009289778131322738,0.7131657816447489,0.8565828908223745,0.004666564741201979,0.004666564741201979,0.001343
hcas_state_variables.csv,density_clustered,0.5656565656565657,1343,285598,713059,0,0.714402,0.004680404682495705,1.0,0.009317201093366263,0.7140179260747184,0.8570089630373592,0.004680404682495705,0.004680404682495705,0.001343
hcas_state_variables.csv,density_clustered,0.5757575757575758,1343,284727,713930,0,0.715273,0.004694655154332855,1.0,0.009345436706064096,0.7148900974008093,0.8574450487004046,0.004694655154332855,0.004694655154332855,0.001343
hcas_state_variables.csv,density_clustered,0.5858585858585859,1343,283873,714784,0,0.716127,0.004708711993717043,1.0,0.009373287874399339,0.7157452458651969,0.8578726229325985,0.004708711993717043,0.004708711993717043,0.001343
hcas_state_variables.csv,density_clustered,0.595959595959596,1343,283030,715627,0,0.71697,0.004722670577023838,1.0,0.009400943594338435,0.7165893795367179,0.858294689768359,0.004722670577023838,0.004722670577023838,0.001343
hcas_state_variables.csv,density_clustered,0.6060606060606061,1343,282168,716489,0,0.717832,0.004737029603789624,1.0,0.009429391899007912,0.7174525387595541,0.858726269379777,0.004737029603789624,0.004737029603789624,0.001343
hcas_state_variables.csv,density_clustered,0.6161616161616162,1343,281357,717300,0,0.718643,0.004750619030774673,1.0,0.009456314712913185,0.7182646293972805,0.8591323146986403,0.004750619030774673,0.004750619030774673,0.001343
hcas_state_variables.csv,density_clustered,0.6262626262626263,1343,280483,718174,0,0.719517,0.00476535167088913,1.0,0.009485501590922735,0.7191398047577897,0.8595699023788949,0.00476535167088913,0.00476535167088913,0.001343
hcas_state_variables.csv,density_clustered,0.6363636363636365,1343,279624,719033,0,0.720376,0.004779920773613983,1.0,0.00951436364280401,0.7199999599462078,0.859999979973104,0.004779920773613983,0.004779920773613983,0.001343
hcas_state_variables.csv,density_clustered,0.6464646464646465,1343,278820,719837,0,0.72118,0.004793637989313364,1.0,0.009541537302934928,0.7208050411702916,0.8604025205851458,0.004793637989313364,0.004793637989313364,0.001343
hcas_state_variables.csv,density_clustered,0.6565656565656566,1343,277952,720705,0,0.722048,0.004808535777582843,1.0,0.009571048824464256,0.7216742084619644,0.8608371042309821,0.004808535777582843,0.004808535777582843,0.001343
hcas_state_variables.csv,density_clustered,0.6666666666666667,1343,277107,721550,0,0.722893,0.004823128030166996,1.0,0.009599954251893365,0.7225203448230975,0.8612601724115487,0.004823128030166996,0.004823128030166996,0.001343
hcas_state_variables.csv,density_clustered,0.6767676767676768,1343,276219,722438,0,0.723781,0.00483855859231451,1.0,0.009630519352467686,0.7234095390108917,0.8617047695054458,0.00483855859231451,0.00483855859231451,0.001343
hcas_state_variables.csv,density_clustered,0.686868686868687,1343,275359,723298,0,0.724641,0.004853597010502273,1.0,0.00966030678487295,0.7242706955441157,0.8621353477720579,0.004853597010502273,0.004853597010502273,0.001343
hcas_state_variables.csv,density_clustered,0.696969696969697,1343,274426,724231,0,0.725574,0.004870018022330284,1.0,0.009692831779208407,0.7252049502481833,0.8626024751240917,0.004870018022330284,0.004870018022330284,0.001343
hcas_state_variables.csv,density_clustered,0.7070707070707072,1343,273557,725100,0,0.726443,0.004885412877409967,1.0,0.009723323305929923,0.7260751188846621,0.8630375594423311,0.004885412877409967,0.004885412877409967,0.001343
hcas_state_variables.csv,density_clustered,0.7171717171717172,1343,272637,726020,0,0.727363,0.004901817650923425,1.0,0.009755814080189449,0.7269963561062507,0.8634981780531253,0.004901817650923425,0.004901817650923425,0.001343
hcas_state_variables.csv,density_clustered,0.7272727272727273,1343,271680,726977,0,0.72832,0.004918999498210773,1.0,0.00978984276477406,0.727954643085664,0.863977321542832,0.004918999498210773,0.004918999498210773,0.001343
hcas_state_variables.csv,density_clustered,0.7373737373737375,1343,270768,727889,0,0.729232,0.0049354858862743515,1.0,0.009822492996994009,0.728867869548804,0.864433934774402,0.0049354858862743515,0.0049354858862743515,0.001343
hcas_state_variables.csv,density_clustered,0.7474747474747475,1343,269870,728787,0,0.73013,0.004951827530391242,1.0,0.00985485551593067,0.729767077184659,0.8648835385923295,0.004951827530391242,0.004951827530391242,0.001343
hcas_state_variables.csv,density_clustered,0.7575757575757577,1343,268863,729794,0,0.731137,0.004970281933043678,1.0,0.009891400815322464,0.7307754314043761,0.8653877157021881,0.004970281933043678,0.004970281933043678,0.001343
hcas_state_variables.csv,density_clustered,0.7676767676767677,1343,267911,730746,0,0.732089,0.004987855333625499,1.0,0.009926200216558203,0.7317287116597591,0.8658643558298795,0.004987855333625499,0.004987855333625499,0.001343
hcas_state_variables.csv,density_clustered,0.7777777777777778,1343,266849,731808,0,0.733151,0.005007606490872211,1.0,0.009965310627562285,0.7327921398438102,0.8663960699219051,0.005007606490872211,0.005007606490872211,0.001343
hcas_state_variables.csv,density_clustered,0.787878787878788,1343,265858,732799,0,0.734142,0.005026178794241039,1.0,0.010002085319351765,0.7337844725466302,0.8668922362733151,0.005026178794241039,0.005026178794241039,0.001343
hcas_state_variables.csv,density_clustered,0.797979797979798,1343,264769,733888,0,0.735231,0.005046747234247234,1.0,0.010042810940158157,0.7348749370404453,0.8674374685202226,0.005046747234247234,0.005046747234247234,0.001343
hcas_state_variables.csv,density_clustered,0.8080808080808082,1343,263719,734938,0,0.736281,0.005066739102549592,1.0,0.010082393348473188,0.7359263490868236,0.8679631745434118,0.005066739102549592,0.005066739102549592,0.001343
hcas_state_variables.csv,density_clustered,0.8181818181818182,1343,262677,735980,0,0.737323,0.005086735853344444,1.0,0.010121983848539549,0.7369697503747533,0.8684848751873766,0.005086735853344444,0.005086735853344444,0.001343
hcas_state_variables.csv,density_clustered,0.8282828282828284,1343,261634,737023,0,0.738366,0.005106910490271012,1.0,0.010161924939467312,0.7380141530074891,0.8690070765037445,0.005106910490271012,0.005106910490271012,0.001343
hcas_state_variables.csv,density_clustered,0.8383838383838385,1343,260474,738183,0,0.739526,0.005129537043049153,1.0,0.010206718346253231,0.7391757129825356,0.8695878564912678,0.005129537043049153,0.005129537043049153,0.001343
hcas_state_variables.csv,density_clustered,0.8484848484848485,1343,259309,739348,0,0.740691,0.005152463821493793,1.0,0.010252104047787173,0.7403422796816124,0.8701711398408062,0.005152463821493793,0.005152463821493793,0.001343
hcas_state_variables.csv,density_clustered,0.8585858585858587,1343,258122,740535,0,0.741878,0.005176035303412792,1.0,0.010298763841599952,0.7415308759664229,0.8707654379832115,0.005176035303412792,0.005176035303412792,0.001343
hcas_state_variables.csv,density_clustered,0.8686868686868687,1343,256827,741830,0,0.743173,0.005201998683038308,1.0,0.010350155868877475,0.7428276174902895,0.8714138087451447,0.005201998683038308,0.005201998683038308,0.001343
hcas_state_variables.csv,density_clustered,0.8787878787878789,1343,255535,743122,0,0.744465,0.005228162785446788,1.0,0.01040194252210316,0.7441213549797377,0.8720606774898689,0.005228162785446788,0.005228162785446788,0.001343
hcas_state_variables.csv,density_clustered,0.888888888888889,1343,254181,744476,0,0.745819,0.005255866376543886,1.0,0.0104567733496323,0.7454771758471628,0.8727385879235814,0.005255866376543886,0.005255866376543886,0.001343
hcas_state_variables.csv,density_clustered,0.8989898989898991,1343,252683,745974,0,0.747317,0.005286860400116523,1.0,0.01051811300510242,0.7469771903666624,0.8734885951833312,0.005286860400116523,0.005286860400116523,0.001343
hcas_state_variables.csv,density_clustered,0.9090909090909092,1343,251193,747464,0,0.748807,0.0053180536636360754,1.0,0.010579843153628303,0.7484691941277135,0.8742345970638568,0.0053180536636360754,0.0053180536636360754,0.001343
hcas_state_variables.csv,density_clustered,0.9191919191919192,1343,249587,749070,0,0.750413,0.005352090224365361,1.0,0.010647195696725373,0.7500773538862693,0.8750386769431346,0.005352090224365361,0.005352090224365361,0.001343
hcas_state_variables.csv,density_clustered,0.9292929292929294,1343,247745,750912,0,0.752255,0.005391668807810894,1.0,0.010725509222101099,0.7519218310190586,0.8759609155095294,0.005391668807810894,0.005391668807810894,0.001343
hcas_state_variables.csv,density_clustered,0.9393939393939394,1343,245752,752905,0,0.754248,0.00543515651874785,1.0,0.010811550567948544,0.7539175112175652,0.8769587556087826,0.00543515651874785,0.00543515651874785,0.001343
hcas_state_variables.csv,density_clustered,0.9494949494949496,1343,243524,755133,0,0.756476,0.00548461001278245,1.0,0.010909386296251168,0.7561485074454993,0.8780742537227497,0.00548461001278245,0.00548461001278245,0.001343
hcas_state_variables.csv,density_clustered,0.9595959595959597,1343,240892,757765,0,0.759108,0.0055442029434227096,1.0,0.01102726847252215,0.7587840469750875,0.8793920234875438,0.0055442029434227096,0.0055442029434227096,0.001343
hcas_state_variables.csv,density_clustered,0.9696969696969697,1343,237795,760862,0,0.762205,0.005616004148232401,1.0,0.011169281564863751,0.7618852118395004,0.8809426059197503,0.005616004148232401,0.005616004148232401,0.001343
hcas_state_variables.csv,density_clustered,0.9797979797979799,1343,233719,764938,0,0.766281,0.005713386255541091,1.0,0.011361857828726125,0.7659666932690603,0.8829833466345302,0.005713386255541091,0.005713386255541091,0.001343
hcas_state_variables.csv,density_clustered,0.98989898989899,1343,227540,771117,0,0.77246,0.005867626691366331,1.0,0.011666796973408736,0.772154002825795,0.8860770014128976,0.005867626691366331,0.005867626691366331,0.001343
hcas_state_variables.csv,density_clustered,1.0,1343,131783,866874,0,0.868217,0.010088187130988687,1.0,0.019974864095070242,0.8680397774210765,0.9340198887105382,0.010088187130988687,0.010088187130988687,0.001343
hcas_state_variables.csv,density_single,0.0,998,999002,0,0,0.000998,0.000998,1.0,0.001994009978041914,0.0,0.5,0.000998,0.000998,0.000998
hcas_state_variables.csv,density_single,0.010101010101010102,998,381421,617581,0,0.618579,0.002609702969779221,1.0,0.005205820294874771,0.6181979615656426,0.8090989807828213,0.002609702969779221,0.002609702969779221,0.000998
hcas_state_variables.csv,density_single,0.020202020202020204,998,370317,628685,0,0.629683,0.002687744906615677,1.0,0.0053610805961650555,0.6293130544283194,0.8146565272141597,0.002687744906615677,0.002687744906615677,0.000998
hcas_state_variables.csv,density_single,0.030303030303030304,998,363237,635765,0,0.636763,0.002739989292627013,1.0,0.005465004531353958,0.6364001273270724,0.8182000636635363,0.002739989292627013,0.002739989292627013,0.000998
hcas_state_variables.csv,density_single,0.04040404040404041,998,357919,641083,0,0.642081,0.002780587155247592,1.0,0.005545753858549936,0.6417234399931131,0.8208617199965565,0.002780587155247592,0.002780587155247592,0.000998
hcas_state_variables.csv,density_single,0.05050505050505051,998,353699,645303,0,0.646301,0.002813669131681407,1.0,0.00561154922054007,0.6459476557604489,0.8229738278802244,0.002813669131681407,0.002813669131681407,0.000998
hcas_state_variables.csv,density_single,0.06060606060606061,998,350090,648912,0,0.64991,0.0028425921706238893,1.0,0.005669069488704465,0.6495602611406184,0.8247801305703092,0.0028425921706238893,0.0028425921706238893,0.000998
hcas_state_variables.csv,density_single,0.07070707070707072,998,346925,652077,0,0.653075,0.002868450777902007,1.0,0.005720492604343103,0.6527284229661202,0.82636421148306,0.002868450777902007,0.002868450777902007,0.000998
hcas_state_variables.csv,density_single,0.08080808080808081,998,344155,654847,0,0.655845,0.0028914713185167157,1.0,0.005766269633772545,0.6555011901878074,0.8277505950939037,0.0028914713185167157,0.0028914713185167157,0.000998
hcas_state_variables.csv,density_single,0.09090909090909091,998,341551,657451,0,0.658449,0.002913451798136909,1.0,0.005809976509764312,0.6581077915759929,0.8290538957879965,0.002913451798136909,0.002913451798136909,0.000998
hcas_state_variables.csv,density_single,0.10101010101010102,998,339198,659804,0,0.660802,0.0029336029818104858,1.0,0.005850044256346829,0.6604631422159315,0.8302315711079657,0.0029336029818104858,0.0029336029818104858,0.000998
hcas_state_variables.csv,density_single,0.11111111111111112,998,337065,661937,0,0.662935,0.002952112476076944,1.0,0.005886846319688787,0.6625982730765304,0.8312991365382651,0.002952112476076944,0.002952112476076944,0.000998
hcas_state_variables.csv,density_single,0.12121212121212122,998,335002,664000,0,0.664998,0.0029702380952380952,1.0,0.005922883815334215,0.6646633340073393,0.8323316670036697,0.0029702380952380952,0.0029702380952380952,0.000998
hcas_state_variables.csv,density_single,0.13131313131313133,998,333048,665954,0,0.666952,0.0029876124845081217,1.0,0.005957426487267345,0.6666192860474753,0.8333096430237377,0.0029876124845081217,0.0029876124845081217,0.000998
hcas_state_variables.csv,density_single,0.14141414141414144,998,331257,667745,0,0.668743,0.0030037170245744986,1.0,0.005989443455872866,0.6684120752511006,0.8342060376255502,0.0030037170245744986,0.0030037170245744986,0.000998
hcas_state_variables.csv,density_single,0.15151515151515152,998,329577,669425,0,0.670423,0.003018982076684565,1.0,0.006019790513702865,0.6700937535660589,0.8350468767830295,0.003018982076684565,0.003018982076684565,0.000998
hcas_state_variables.csv,density_single,0.16161616161616163,998,327849,671153,0,0.672151,0.003034845992209143,1.0,0.006051327138504449,0.6718234798328732,0.8359117399164366,0.003034845992209143,0.003034845992209143,0.000998
hcas_state_variables.csv,density_single,0.17171717171717174,998,326373,672629,0,0.673627,0.003048529038919147,1.0,0.006078527510209552,0.6733009543524437,0.8366504771762219,0.003048529038919147,0.003048529038919147,0.000998
hcas_state_variables.csv,density_single,0.18181818181818182,998,324800,674202,0,0.6752,0.0030632477792988293,1.0,0.0061077858970122025,0.6748755257747232,0.8374377628873616,0.0030632477792988293,0.0030632477792988293,0.000998
hcas_state_variables.csv,density_single,0.19191919191919193,998,323313,675689,0,0.676687,0.0030772930921245346,1.0,0.006135704822184446,0.6763640112832607,0.8381820056416304,0.0030772930921245346,0.0030772930921245346,0.000998
hcas_state_variables.csv,density_single,0.20202020202020204,998,321970,677032,0,0.67803,0.003090089420623715,1.0,0.006161140366581679,0.6777083529362303,0.8388541764681152,0.003090089420623715,0.003090089420623715,0.000998
hcas_state_variables.csv,density_single,0.21212121212121213,998,320655,678347,0,0.679345,0.0031027224990906347,1.0,0.006186250778705164,0.679024666617284,0.8395123333086421,0.0031027224990906347,0.0031027224990906347,0.000998
hcas_state_variables.csv,density_single,0.22222222222222224,998,319313,679689,0,0.680687,0.003115721907770885,1.0,0.00621208867476479,0.6803680072712567,0.8401840036356283,0.003115721907770885,0.003115721907770885,0.000998
hcas_state_variables.csv,density_single,0.23232323232323235,998,318030,680972,0,0.68197,0.00312825206564941,1.0,0.0062369932442989,0.6816522889844064,0.8408261444922032,0.00312825206564941,0.00312825206564941,0.000998
hcas_state_variables.csv,density_single,0.24242424242424243,998,316862,682140,0,0.683138,0.003139747058453407,1.0,0.00625983980329802,0.6828214558129013,0.8414107279064507,0.003139747058453407,0.003139747058453407,0.000998
hcas_state_variables.csv,density_single,0.25252525252525254,998,315638,683364,0,0.684362,0.003151884182468197,1.0,0.0062839620443655275,0.684046678585228,0.842023339292614,0.003151884182468197,0.003151884182468197,0.000998
hcas_state_variables.csv,density_single,0.26262626262626265,998,314464,684538,0,0.685536,0.0031636140010524246,1.0,0.006307274221070593,0.6852218514077049,0.8426109257038524,0.0031636140010524246,0.0031636140010524246,0.000998
hcas_state_variables.csv,density_single,0.27272727272727276,998,313290,685712,0,0.68671,0.003175431451407626,1.0,0.006330760008373349,0.6863970242301817,0.8431985121150909,0.003175431451407626,0.003175431451407626,0.000998
hcas_state_variables.csv,density_single,0.2828282828282829,998,312131,686871,0,0.687869,0.0031871848343653893,1.0,0.006354117920458922,0.6875571820677036,0.8437785910338518,0.0031871848343653893,0.0031871848343653893,0.000998
hcas_state_variables.csv,density_single,0.29292929292929293,998,311033,687969,0,0.688967,0.003198400158958565,1.0,0.00637640601988953,0.6886562789664085,0.8443281394832043,0.003198400158958565,0.003198400158958565,0.000998
hcas_state_variables.csv,density_single,0.30303030303030304,998,309960,689042,0,0.69004,0.0032094366441770272,1.0,0.0063983382271858855,0.6897303508901884,0.8448651754450942,0.0032094366441770272,0.0032094366441770272,0.000998
hcas_state_variables.csv,density_single,0.31313131313131315,998,308853,690149,0,0.691147,0.003220902950127642,1.0,0.006421124082754006,0.6908384567798663,0.8454192283899331,0.003220902950127642,0.003220902950127642,0.000998
hcas_state_variables.csv,density_single,0.32323232323232326,998,307811,691191,0,0.692189,0.003231771094754363,1.0,0.006442720790685815,0.6918814977347393,0.8459407488673696,0.003231771094754363,0.003231771094754363,0.000998
hcas_state_variables.csv,density_single,0.33333333333333337,998,306781,692221,0,0.693219,0.003242586401281439,1.0,0.006464212036518264,0.6929125267016483,0.8464562633508241,0.003242586401281439,0.003242586401281439,0.000998
hcas_state_variables.csv,density_single,0.3434343434343435,998,305731,693271,0,0.694269,0.003253686478943954,1.0,0.006486268673207097,0.6939635756484972,0.8469817878242486,0.003253686478943954,0.003253686478943954,0.000998
hcas_state_variables.csv,density_single,0.3535353535353536,998,304730,694272,0,0.69527,0.00326433954364664,1.0,0.0065074366046569245,0.6949655756444932,0.8474827878222466,0.00326433954364664,0.00326433954364664,0.000998
hcas_state_variables.csv,density_single,0.36363636363636365,998,303736,695266,0,0.696264,0.0032749873660307023,1.0,0.006528593670273312,0.6959605686475102,0.8479802843237552,0.0032749873660307023,0.0032749873660307023,0.000998
hcas_state_variables.csv,density_single,0.37373737373737376,998,302865,696137,0,0.697135,0.0032843748663048808,1.0,0.006547246122003142,0.6968324387738963,0.8484162193869482,0.0032843748663048808,0.0032843748663048808,0.000998
hcas_state_variables.csv,density_single,0.38383838383838387,998,301875,697127,0,0.698125,0.0032951104918563226,1.0,0.006568576797390997,0.6978234277809253,0.8489117138904627,0.0032951104918563226,0.0032951104918563226,0.000998
hcas_state_variables.csv,density_single,0.393939393939394,998,300950,698052,0,0.69905,0.0033052048697126656,1.0,0.006588632957688829,0.6987493518531495,0.8493746759265748,0.0033052048697126656,0.0033052048697126656,0.000998
hcas_state_variables.csv,density_single,0.4040404040404041,998,299984,699018,0,0.700016,0.0033158129057551614,1.0,0.0066097092522683625,0.6997163168842505,0.8498581584421252,0.0033158129057551614,0.0033158129057551614,0.000998
hcas_state_variables.csv,density_single,0.4141414141414142,998,299090,699912,0,0.70091,0.00332569113060169,1.0,0.006629335140126077,0.7006112099875675,0.8503056049937838,0.00332569113060169,0.00332569113060169,0.000998
hcas_state_variables.csv,density_single,0.42424242424242425,998,298158,700844,0,0.701842,0.0033360520932222654,1.0,0.006649919707883287,0.7015441410527706,0.8507720705263853,0.0033360520932222654,0.0033360520932222654,0.000998
hcas_state_variables.csv,density_single,0.43434343434343436,998,297223,701779,0,0.702777,0.0033465114797415338,1.0,0.006670699387405212,0.7024800751149647,0.8512400375574823,0.0033465114797415338,0.0033465114797415338,0.000998
hcas_state_variables.csv,density_single,0.4444444444444445,998,296359,702643,0,0.703641,0.0033562350978789805,1.0,0.006690016926145028,0.7033449382483719,0.8516724691241859,0.0033562350978789805,0.0033562350978789805,0.000998
hcas_state_variables.csv,density_single,0.4545454545454546,998,295517,703485,0,0.704483,0.00336576564423385,1.0,0.0067089505332540095,0.704187779403845,0.8520938897019226,0.00336576564423385,0.00336576564423385,0.000998
hcas_state_variables.csv,density_single,0.4646464646464647,998,294619,704383,0,0.705381,0.0033759898787958744,1.0,0.006729261837735785,0.7050866765031502,0.852543338251575,0.0033759898787958744,0.0033759898787958744,0.000998
hcas_state_variables.csv,density_single,0.4747474747474748,998,293739,705263,0,0.706261,0.0033860696146055637,1.0,0.006749285678056369,0.7059675556205093,0.8529837778102547,0.0033860696146055637,0.0033860696146055637,0.000998
hcas_state_variables.csv,density_single,0.48484848484848486,998,292788,706214,0,0.707212,0.0033970304915823084,1.0,0.006771059487624838,0.7069195056666553,0.8534597528333276,0.0033970304915823084,0.0033970304915823084,0.000998
hcas_state_variables.csv,density_single,0.494949494949495,998,291918,707084,0,0.708082,0.0034071201300031407,1.0,0.006791102159134984,0.7077903747940445,0.8538951873970222,0.0034071201300031407,0.0034071201300031407,0.000998
hcas_state_variables.csv,density_single,0.5050505050505051,998,291043,707959,0,0.708957,0.0034173283888221176,1.0,0.006811380055214494,0.7086662489164186,0.8543331244582093,0.0034173283888221176,0.0034173283888221176,0.000998
hcas_state_variables.csv,density_single,0.5151515151515152,998,290190,708812,0,0.70981,0.00342733903869665,1.0,0.006831265016119869,0.7095201010608587,0.8547600505304294,0.00342733903869665,0.00342733903869665,0.000998
hcas_state_variables.csv,density_single,0.5252525252525253,998,289284,709718,0,0.710716,0.0034380361166038544,1.0,0.006852513045866521,0.7104270061521398,0.8552135030760699,0.0034380361166038544,0.0034380361166038544,0.000998
hcas_state_variables.csv,density_single,0.5353535353535354,998,288426,710576,0,0.711574,0.003448228204986456,1.0,0.006872757573462066,0.711285863291565,0.8556429316457825,0.003448228204986456,0.003448228204986456,0.000998
hcas_state_variables.csv,density_single,0.5454545454545455,998,287626,711376,0,0.712374,0.0034577859083097734,1.0,0.006891741649460331,0.7120866624891642,0.8560433312445821,0.0034577859083097734,0.0034577859083097734,0.000998
hcas_state_variables.csv,density_single,0.5555555555555556,998,286794,712208,0,0.713206,0.0034677822872074275,1.0,0.006911596661934278,0.7129194936546673,0.8564597468273336,0.0034677822872074275,0.0034677822872074275,0.000998
hcas_state_variables.csv,density_single,0.5656565656565657,998,285943,713059,0,0.714057,0.0034780669196803524,1.0,0.006932023796706942,0.7137713438011135,0.8568856719005568,0.0034780669196803524,0.0034780669196803524,0.000998
hcas_state_variables.csv,density_single,0.5757575757575758,998,285072,713930,0,0.714928,0.0034886566225049813,1.0,0.006953056418688255,0.7146432139274996,0.8573216069637498,0.0034886566225049813,0.0034886566225049813,0.000998
hcas_state_variables.csv,density_single,0.5858585858585859,998,284218,714784,0,0.715782,0.0034991024346460228,1.0,0.006973802818869797,0.7154980670709368,0.8577490335354684,0.0034991024346460228,0.0034991024346460228,0.000998
hcas_state_variables.csv,density_single,0.595959595959596,998,283375,715627,0,0.716625,0.0035094752314741556,1.0,0.0069944037761370285,0.716341909225407,0.8581709546127034,0.0035094752314741556,0.0035094752314741556,0.000998
hcas_state_variables.csv,density_single,0.6060606060606061,998,282513,716489,0,0.717487,0.0035201456028161166,1.0,0.007015595288725488,0.7172047703608201,0.8586023851804101,0.0035201456028161166,0.0035201456028161166,0.000998
hcas_state_variables.csv,density_single,0.6161616161616162,998,281702,717300,0,0.718298,0.0035302440749911566,1.0,0.00703565058618672,0.7180165805473863,0.8590082902736931,0.0035302440749911566,0.0035302440749911566,0.000998
hcas_state_variables.csv,density_single,0.6262626262626263,998,280828,718174,0,0.719172,0.003541192083058341,1.0,0.007057392583373405,0.7188914536707635,0.8594457268353817,0.003541192083058341,0.003541192083058341,0.000998
hcas_state_variables.csv,density_single,0.6363636363636365,998,279969,719033,0,0.720031,0.0035520185644577476,1.0,0.007078892770379302,0.7197513118091856,0.8598756559045928,0.0035520185644577476,0.0035520185644577476,0.000998
hcas_state_variables.csv,density_single,0.6464646464646465,998,279165,719837,0,0.720835,0.003562211998015441,1.0,0.00709913537083735,0.7205561150027727,0.8602780575013864,0.003562211998015441,0.003562211998015441,0.000998
hcas_state_variables.csv,density_single,0.6565656565656566,998,278297,720705,0,0.721703,0.0035732827297302134,1.0,0.007121119685471989,0.7214249821321679,0.8607124910660839,0.0035732827297302134,0.0035732827297302134,0.000998
hcas_state_variables.csv,density_single,0.6666666666666667,998,277452,721550,0,0.722548,0.003584126414077931,1.0,0.007142652658097392,0.722270826284632,0.861135413142316,0.003584126414077931,0.003584126414077931,0.000998
hcas_state_variables.csv,density_single,0.6767676767676768,998,276564,722438,0,0.723436,0.003595593056686434,1.0,0.007165422171165997,0.7231597133939672,0.8615798566969837,0.003595593056686434,0.003595593056686434,0.000998
hcas_state_variables.csv,density_single,0.686868686868687,998,275704,723298,0,0.724296,0.0036067682922421955,1.0,0.007187612531508822,0.7240205725313863,0.8620102862656931,0.0036067682922421955,0.0036067682922421955,0.000998
hcas_state_variables.csv,density_single,0.696969696969697,998,274771,724231,0,0.725229,0.0036189709503243656,1.0,0.007211842452315486,0.7249545045955864,0.8624772522977933,0.0036189709503243656,0.0036189709503243656,0.000998
hcas_state_variables.csv,density_single,0.7070707070707072,998,273902,725100,0,0.726098,0.0036304110585667513,1.0,0.007234557698859723,0.7258243727239785,0.8629121863619893,0.0036304110585667513,0.0036304110585667513,0.000998
hcas_state_variables.csv,density_single,0.7171717171717172,998,272982,726020,0,0.727018,0.0036426016497554566,1.0,0.007258762519183353,0.7267452918012176,0.8633726459006088,0.0036426016497554566,0.0036426016497554566,0.000998
hcas_state_variables.csv,density_single,0.7272727272727273,998,272025,726977,0,0.727975,0.0036553696941283337,1.0,0.007284113261392375,0.7277032478413457,0.8638516239206728,0.0036553696941283337,0.0036553696941283337,0.000998
hcas_state_variables.csv,density_single,0.7373737373737375,998,271113,727889,0,0.728887,0.0036676209341040974,1.0,0.007308437290605583,0.7286161589266088,0.8643080794633045,0.0036676209341040974,0.0036676209341040974,0.000998
hcas_state_variables.csv,density_single,0.7474747474747475,998,270215,728787,0,0.729785,0.003679764613053209,1.0,0.00733254717847552,0.7295150560259138,0.8647575280129569,0.003679764613053209,0.003679764613053209,0.000998
hcas_state_variables.csv,density_single,0.7575757575757577,998,269208,729794,0,0.730792,0.003693478309141914,1.0,0.0073597734546688096,0.7305230620158919,0.8652615310079459,0.003693478309141914,0.003693478309141914,0.000998
hcas_state_variables.csv,density_single,0.7676767676767677,998,268256,730746,0,0.731744,0.003706537321636819,1.0,0.007385699273270874,0.7314760130610349,0.8657380065305175,0.003706537321636819,0.003706537321636819,0.000998
hcas_state_variables.csv,density_single,0.7777777777777778,998,267194,731808,0,0.732806,0.003721214652189476,1.0,0.007414837103904306,0.7325390739958478,0.8662695369979239,0.003721214652189476,0.003721214652189476,0.000998
hcas_state_variables.csv,density_single,0.787878787878788,998,266203,732799,0,0.733797,0.0037350159617666103,1.0,0.007442235056804835,0.7335310640018738,0.8667655320009369,0.0037350159617666103,0.0037350159617666103,0.000998
hcas_state_variables.csv,density_single,0.797979797979798,998,265114,733888,0,0.734886,0.0037503006253006253,1.0,0.007472576841001835,0.7346211519096058,0.8673105759548029,0.0037503006253006253,0.0037503006253006253,0.000998
hcas_state_variables.csv,density_single,0.8080808080808082,998,264064,734938,0,0.735936,0.0037651568312319383,1.0,0.007502067202886566,0.7356722008564548,0.8678361004282273,0.0037651568312319383,0.0037651568312319383,0.000998
hcas_state_variables.csv,density_single,0.8181818181818182,998,263022,735980,0,0.736978,0.003780016665404136,1.0,0.007531563893773254,0.7367152418113277,0.8683576209056638,0.003780016665404136,0.003780016665404136,0.000998
hcas_state_variables.csv,density_single,0.8282828282828284,998,261979,737023,0,0.738021,0.0037950086889727997,1.0,0.007561322094895349,0.7377592837651976,0.8688796418825988,0.0037950086889727997,0.0037950086889727997,0.000998
hcas_state_variables.csv,density_single,0.8383838383838385,998,260819,738183,0,0.739181,0.003811822761699966,1.0,0.0075946958887430326,0.7389204426017165,0.8694602213008582,0.003811822761699966,0.003811822761699966,0.000998
hcas_state_variables.csv,density_single,0.8484848484848485,998,259654,739348,0,0.740346,0.0038288599358531684,1.0,0.007628511370150966,0.7400866064332203,0.8700433032166102,0.0038288599358531684,0.0038288599358531684,0.000998
hcas_state_variables.csv,density_single,0.8585858585858587,998,258467,740535,0,0.741533,0.0038463761971749564,1.0,0.007663276549836253,0.7412747922426581,0.8706373961213291,0.0038463761971749564,0.0038463761971749564,0.000998
hcas_state_variables.csv,density_single,0.8686868686868687,998,257172,741830,0,0.742828,0.0038656699074253397,1.0,0.007701568094826521,0.7425710859437719,0.871285542971886,0.0038656699074253397,0.0038656699074253397,0.000998
hcas_state_variables.csv,density_single,0.8787878787878789,998,255880,743122,0,0.74412,0.003885112777271701,1.0,0.007740154182630412,0.7438643766478946,0.8719321883239473,0.003885112777271701,0.003885112777271701,0.000998
hcas_state_variables.csv,density_single,0.888888888888889,998,254526,744476,0,0.745474,0.003905699660305881,1.0,0.007781009036261996,0.7452197292898313,0.8726098646449156,0.003905699660305881,0.003905699660305881,0.000998
hcas_state_variables.csv,density_single,0.8989898989898991,998,253028,745974,0,0.746972,0.00392873170462866,1.0,0.007826714348453478,0.7467192257873357,0.8733596128936678,0.00392873170462866,0.00392873170462866,0.000998
hcas_state_variables.csv,density_single,0.9090909090909092,998,251538,747464,0,0.748462,0.00395191180663351,1.0,0.007872711352323553,0.7482107142928642,0.8741053571464321,0.00395191180663351,0.00395191180663351,0.000998
hcas_state_variables.csv,density_single,0.9191919191919192,998,249932,749070,0,0.750068,0.0039772047981508785,1.0,0.007922898605950907,0.7498183186820446,0.8749091593410223,0.0039772047981508785,0.0039772047981508785,0.000998
hcas_state_variables.csv,density_single,0.9292929292929294,998,248090,750912,0,0.75191,0.004006616135662899,1.0,0.007981254448469727,0.7516621588345168,0.8758310794172584,0.004006616135662899,0.004006616135662899,0.000998
hcas_state_variables.csv,density_single,0.9393939393939394,998,246097,752905,0,0.753903,0.0040389323944231975,1.0,0.00804537008299307,0.7536571498355359,0.876828574917768,0.0040389323944231975,0.0040389323944231975,0.000998
hcas_state_variables.csv,density_single,0.9494949494949496,998,243869,755133,0,0.756131,0.0040756819007869574,1.0,0.00811827628983385,0.7558873756008496,0.8779436878004248,0.0040756819007869574,0.0040756819007869574,0.000998
hcas_state_variables.csv,density_single,0.9595959595959597,998,241237,757765,0,0.758763,0.004119966148574731,1.0,0.008206123346749824,0.758522004960951,0.8792610024804755,0.004119966148574731,0.004119966148574731,0.000998
hcas_state_variables.csv,density_single,0.9696969696969697,998,238140,760862,0,0.76186,0.004173322516705835,1.0,0.008311956557950495,0.7616220988546569,0.8808110494273285,0.004173322516705835,0.004173322516705835,0.000998
hcas_state_variables.csv,density_single,0.9797979797979799,998,234064,764938,0,0.765936,0.004245688371578562,1.0,0.008455477420994664,0.7657021707664249,0.8828510853832124,0.004245688371578562,0.004245688371578562,0.000998
hcas_state_variables.csv,density_single,0.98989898989899,998,227885,771117,0,0.772115,0.004360306357396574,1.0,0.008682753250594874,0.7718873435688818,0.8859436717844409,0.004360306357396574,0.004360306357396574,0.000998
hcas_state_variables.csv,density_single,1.0,998,132128,866874,0,0.867872,0.007496657302104773,1.0,0.014881751215293311,0.8677400045245155,0.9338700022622577,0.007496657302104773,0.007496657302104773,0.000998
hcas_state_variables.csv,ground_truth,0.0,0,1000000,0,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
hcas_state_variables.csv,ground_truth,0.010101010101010102,0,382419,617581,0,0.617581,0.0,0.0,0.0,0.617581,0.3087905,0.0,0.0,0.0
hcas_state_variables.csv,ground_truth,0.020202020202020204,0,371315,628685,0,0.628685,0.0,0.0,0.0,0.628685,0.3143425,0.0,0.0,0.0
hcas_state_variables.csv,ground_truth,0.030303030303030304,0,364235,635765,0,0.635765,0.0,0.0,0.0,0.635765,0.3178825,0.0,0.0,0.0
hcas_state_variables.csv,ground_truth,0.04040404040404041,0,358917,641083,0,0.641083,0.0,0.0,0.0,0.641083,0.3205415,0.0,0.0,0.0
hcas_state_variables.csv,ground_truth,0.05050505050505051,0,354697,645303,0,0.645303,0.0,0.0,0.0,0.645303,0.3226515,0.0,0.0,0.0
hcas_state_variables.csv,ground_truth,0.06060606060606061,0,351088,648912,0,0.648912,0.0,0.0,0.0,0.648912,0.324456,0.0,0.0,0.0
hcas_state_variables.csv,ground_truth,0.07070707070707072,0,347923,652077,0,0.652077,0.0,0.0,0.0,0.652077,0.3260385,0.0,0.0,0.0
hcas_state_variables.csv,ground_truth,0.08080808080808081,0,345153,654847,0,0.654847,0.0,0.0,0.0,0.654847,0.3274235,0.0,0.0,0.0
hcas_state_variables.csv,ground_truth,0.09090909090909091,0,342549,657451,0,0.657451,0.0,0.0,0.0,0.657451,0.3287255,0.0,0.0,0.0
hcas_state_variables.csv,ground_truth,0.10101010101010102,0,340196,659804,0,0.659804,0.0,0.0,0.0,0.659804,0.329902,0.0,0.0,0.0
hcas_state_variables.csv,ground_truth,0.11111111111111112,0,338063,661937,0,0.661937,0.0,0.0,0.0,0.661937,0.3309685,0.0,0.0,0.0
hcas_state_variables.csv,ground_truth,0.12121212121212122,0,336000,664000,0,0.664,0.0,0.0,0.0,0.664,0.332,0.0,0.0,0.0
hcas_state_variables.csv,ground_truth,0.13131313131313133,0,334046,665954,0,0.665954,0.0,0.0,0.0,0.665954,0.332977,0.0,0.0,0.0
hcas_state_variables.csv,ground_truth,0.14141414141414144,0,332255,667745,0,0.667745,0.0,0.0,0.0,0.667745,0.3338725,0.0,0.0,0.0
hcas_state_variables.csv,ground_truth,0.15151515151515152,0,330575,669425,0,0.669425,0.0,0.0,0.0,0.669425,0.3347125,0.0,0.0,0.0
hcas_state_variables.csv,ground_truth,0.16161616161616163,0,328847,671153,0,0.671153,0.0,0.0,0.0,0.671153,0.3355765,0.0,0.0,0.0
hcas_state_variables.csv,ground_truth,0.17171717171717174,0,327371,672629,0,0.672629,0.0,0.0,0.0,0.672629,0.3363145,0.0,0.0,0.0
hcas_state_variables.csv,ground_truth,0.18181818181818182,0,325798,674202,0,0.674202,0.0,0.0,0.0,0.674202,0.337101,0.0,0.0,0.0
hcas_state_variables.csv,ground_truth,0.19191919191919193,0,324311,675689,0,0.675689,0.0,0.0,0.0,0.675689,0.3378445,0.0,0.0,0.0
hcas_state_variables.csv,ground_truth,0.20202020202020204,0,322968,677032,0,0.677032,0.0,0.0,0.0,0.677032,0.338516,0.0,0.0,0.0
hcas_state_variables.csv,ground_truth,0.21212121212121213,0,321653,678347,0,0.678347,0.0,0.0,0.0,0.678347,0.3391735,0.0,0.0,0.0
hcas_state_variables.csv,ground_truth,0.22222222222222224,0,320311,679689,0,0.679689,0.0,0.0,0.0,0.679689,0.3398445,0.0,0.0,0.0
hcas_state_variables.csv,ground_truth,0.23232323232323235,0,319028,680972,0,0.680972,0.0,0.0,0.0,0.680972,0.340486,0.0,0.0,0.0
hcas_state_variables.csv,ground_truth,0.24242424242424243,0,317860,682140,0,0.68214,0.0,0.0,0.0,0.68214,0.34107,0.0,0.0,0.0
hcas_state_variables.csv,ground_truth,0.25252525252525254,0,316636,683364,0,0.683364,0.0,0.0,0.0,0.683364,0.341682,0.0,0.0,0.0
hcas_state_variables.csv,ground_truth,0.26262626262626265,0,315462,684538,0,0.684538,0.0,0.0,0.0,0.684538,0.342269,0.0,0.0,0.0
hcas_state_variables.csv,ground_truth,0.27272727272727276,0,314288,685712,0,0.685712,0.0,0.0,0.0,0.685712,0.342856,0.0,0.0,0.0
hcas_state_variables.csv,ground_truth,0.2828282828282829,0,313129,686871,0,0.686871,0.0,0.0,0.0,0.686871,0.3434355,0.0,0.0,0.0
hcas_state_variables.csv,ground_truth,0.29292929292929293,0,312031,687969,0,0.687969,0.0,0.0,0.0,0.687969,0.3439845,0.0,0.0,0.0
hcas_state_variables.csv,ground_truth,0.30303030303030304,0,310958,689042,0,0.689042,0.0,0.0,0.0,0.689042,0.344521,0.0,0.0,0.0
hcas_state_variables.csv,ground_truth,0.31313131313131315,0,309851,690149,0,0.690149,0.0,0.0,0.0,0.690149,0.3450745,0.0,0.0,0.0
hcas_state_variables.csv,ground_truth,0.32323232323232326,0,308809,691191,0,0.691191,0.0,0.0,0.0,0.691191,0.3455955,0.0,0.0,0.0
hcas_state_variables.csv,ground_truth,0.33333333333333337,0,307779,692221,0,0.692221,0.0,0.0,0.0,0.692221,0.3461105,0.0,0.0,0.0
hcas_state_variables.csv,ground_truth,0.3434343434343435,0,306729,693271,0,0.693271,0.0,0.0,0.0,0.693271,0.3466355,0.0,0.0,0.0
hcas_state_variables.csv,ground_truth,0.3535353535353536,0,305728,694272,0,0.694272,0.0,0.0,0.0,0.694272,0.347136,0.0,0.0,0.0
hcas_state_variables.csv,ground_truth,0.36363636363636365,0,304734,695266,0,0.695266,0.0,0.0,0.0,0.695266,0.347633,0.0,0.0,0.0
hcas_state_variables.csv,ground_truth,0.37373737373737376,0,303863,696137,0,0.696137,0.0,0.0,0.0,0.696137,0.3480685,0.0,0.0,0.0
hcas_state_variables.csv,ground_truth,0.38383838383838387,0,302873,697127,0,0.697127,0.0,0.0,0.0,0.697127,0.3485635,0.0,0.0,0.0
hcas_state_variables.csv,ground_truth,0.393939393939394,0,301948,698052,0,0.698052,0.0,0.0,0.0,0.698052,0.349026,0.0,0.0,0.0
hcas_state_variables.csv,ground_truth,0.4040404040404041,0,300982,699018,0,0.699018,0.0,0.0,0.0,0.699018,0.349509,0.0,0.0,0.0
hcas_state_variables.csv,ground_truth,0.4141414141414142,0,300088,699912,0,0.699912,0.0,0.0,0.0,0.699912,0.349956,0.0,0.0,0.0
hcas_state_variables.csv,ground_truth,0.42424242424242425,0,299156,700844,0,0.700844,0.0,0.0,0.0,0.700844,0.350422,0.0,0.0,0.0
hcas_state_variables.csv,ground_truth,0.43434343434343436,0,298221,701779,0,0.701779,0.0,0.0,0.0,0.701779,0.3508895,0.0,0.0,0.0
hcas_state_variables.csv,ground_truth,0.4444444444444445,0,297357,702643,0,0.702643,0.0,0.0,0.0,0.702643,0.3513215,0.0,0.0,0.0
hcas_state_variables.csv,ground_truth,0.4545454545454546,0,296515,703485,0,0.703485,0.0,0.0,0.0,0.703485,0.3517425,0.0,0.0,0.0
hcas_state_variables.csv,ground_truth,0.4646464646464647,0,295617,704383,0,0.704383,0.0,0.0,0.0,0.704383,0.3521915,0.0,0.0,0.0
hcas_state_variables.csv,ground_truth,0.4747474747474748,0,294737,705263,0,0.705263,0.0,0.0,0.0,0.705263,0.3526315,0.0,0.0,0.0
hcas_state_variables.csv,ground_truth,0.48484848484848486,0,293786,706214,0,0.706214,0.0,0.0,0.0,0.706214,0.353107,0.0,0.0,0.0
hcas_state_variables.csv,ground_truth,0.494949494949495,0,292916,707084,0,0.707084,0.0,0.0,0.0,0.707084,0.353542,0.0,0.0,0.0
hcas_state_variables.csv,ground_truth,0.5050505050505051,0,292041,707959,0,0.707959,0.0,0.0,0.0,0.707959,0.3539795,0.0,0.0,0.0
hcas_state_variables.csv,ground_truth,0.5151515151515152,0,291188,708812,0,0.708812,0.0,0.0,0.0,0.708812,0.354406,0.0,0.0,0.0
hcas_state_variables.csv,ground_truth,0.5252525252525253,0,290282,709718,0,0.709718,0.0,0.0,0.0,0.709718,0.354859,0.0,0.0,0.0
hcas_state_variables.csv,ground_truth,0.5353535353535354,0,289424,710576,0,0.710576,0.0,0.0,0.0,0.710576,0.355288,0.0,0.0,0.0
hcas_state_variables.csv,ground_truth,0.5454545454545455,0,288624,711376,0,0.711376,0.0,0.0,0.0,0.711376,0.355688,0.0,0.0,0.0
hcas_state_variables.csv,ground_truth,0.5555555555555556,0,287792,712208,0,0.712208,0.0,0.0,0.0,0.712208,0.356104,0.0,0.0,0.0
hcas_state_variables.csv,ground_truth,0.5656565656565657,0,286941,713059,0,0.713059,0.0,0.0,0.0,0.713059,0.3565295,0.0,0.0,0.0
hcas_state_variables.csv,ground_truth,0.5757575757575758,0,286070,713930,0,0.71393,0.0,0.0,0.0,0.71393,0.356965,0.0,0.0,0.0
hcas_state_variables.csv,ground_truth,0.5858585858585859,0,285216,714784,0,0.714784,0.0,0.0,0.0,0.714784,0.357392,0.0,0.0,0.0
hcas_state_variables.csv,ground_truth,0.595959595959596,0,284373,715627,0,0.715627,0.0,0.0,0.0,0.715627,0.3578135,0.0,0.0,0.0
hcas_state_variables.csv,ground_truth,0.6060606060606061,0,283511,716489,0,0.716489,0.0,0.0,0.0,0.716489,0.3582445,0.0,0.0,0.0
hcas_state_variables.csv,ground_truth,0.6161616161616162,0,282700,717300,0,0.7173,0.0,0.0,0.0,0.7173,0.35865,0.0,0.0,0.0
hcas_state_variables.csv,ground_truth,0.6262626262626263,0,281826,718174,0,0.718174,0.0,0.0,0.0,0.718174,0.359087,0.0,0.0,0.0
hcas_state_variables.csv,ground_truth,0.6363636363636365,0,280967,719033,0,0.719033,0.0,0.0,0.0,0.719033,0.3595165,0.0,0.0,0.0
hcas_state_variables.csv,ground_truth,0.6464646464646465,0,280163,719837,0,0.719837,0.0,0.0,0.0,0.719837,0.3599185,0.0,0.0,0.0
hcas_state_variables.csv,ground_truth,0.6565656565656566,0,279295,720705,0,0.720705,0.0,0.0,0.0,0.720705,0.3603525,0.0,0.0,0.0
hcas_state_variables.csv,ground_truth,0.6666666666666667,0,278450,721550,0,0.72155,0.0,0.0,0.0,0.72155,0.360775,0.0,0.0,0.0
hcas_state_variables.csv,ground_truth,0.6767676767676768,0,277562,722438,0,0.722438,0.0,0.0,0.0,0.722438,0.361219,0.0,0.0,0.0
hcas_state_variables.csv,ground_truth,0.686868686868687,0,276702,723298,0,0.723298,0.0,0.0,0.0,0.723298,0.361649,0.0,0.0,0.0
hcas_state_variables.csv,ground_truth,0.696969696969697,0,275769,724231,0,0.724231,0.0,0.0,0.0,0.724231,0.3621155,0.0,0.0,0.0
hcas_state_variables.csv,ground_truth,0.7070707070707072,0,274900,725100,0,0.7251,0.0,0.0,0.0,0.7251,0.36255,0.0,0.0,0.0
hcas_state_variables.csv,ground_truth,0.7171717171717172,0,273980,726020,0,0.72602,0.0,0.0,0.0,0.72602,0.36301,0.0,0.0,0.0
hcas_state_variables.csv,ground_truth,0.7272727272727273,0,273023,726977,0,0.726977,0.0,0.0,0.0,0.726977,0.3634885,0.0,0.0,0.0
hcas_state_variables.csv,ground_truth,0.7373737373737375,0,272111,727889,0,0.727889,0.0,0.0,0.0,0.727889,0.3639445,0.0,0.0,0.0
hcas_state_variables.csv,ground_truth,0.7474747474747475,0,271213,728787,0,0.728787,0.0,0.0,0.0,0.728787,0.3643935,0.0,0.0,0.0
hcas_state_variables.csv,ground_truth,0.7575757575757577,0,270206,729794,0,0.729794,0.0,0.0,0.0,0.729794,0.364897,0.0,0.0,0.0
hcas_state_variables.csv,ground_truth,0.7676767676767677,0,269254,730746,0,0.730746,0.0,0.0,0.0,0.730746,0.365373,0.0,0.0,0.0
hcas_state_variables.csv,ground_truth,0.7777777777777778,0,268192,731808,0,0.731808,0.0,0.0,0.0,0.731808,0.365904,0.0,0.0,0.0
hcas_state_variables.csv,ground_truth,0.787878787878788,0,267201,732799,0,0.732799,0.0,0.0,0.0,0.732799,0.3663995,0.0,0.0,0.0
hcas_state_variables.csv,ground_truth,0.797979797979798,0,266112,733888,0,0.733888,0.0,0.0,0.0,0.733888,0.366944,0.0,0.0,0.0
hcas_state_variables.csv,ground_truth,0.8080808080808082,0,265062,734938,0,0.734938,0.0,0.0,0.0,0.734938,0.367469,0.0,0.0,0.0
hcas_state_variables.csv,ground_truth,0.8181818181818182,0,264020,735980,0,0.73598,0.0,0.0,0.0,0.73598,0.36799,0.0,0.0,0.0
hcas_state_variables.csv,ground_truth,0.8282828282828284,0,262977,737023,0,0.737023,0.0,0.0,0.0,0.737023,0.3685115,0.0,0.0,0.0
hcas_state_variables.csv,ground_truth,0.8383838383838385,0,261817,738183,0,0.738183,0.0,0.0,0.0,0.738183,0.3690915,0.0,0.0,0.0
hcas_state_variables.csv,ground_truth,0.8484848484848485,0,260652,739348,0,0.739348,0.0,0.0,0.0,0.739348,0.369674,0.0,0.0,0.0
hcas_state_variables.csv,ground_truth,0.8585858585858587,0,259465,740535,0,0.740535,0.0,0.0,0.0,0.740535,0.3702675,0.0,0.0,0.0
hcas_state_variables.csv,ground_truth,0.8686868686868687,0,258170,741830,0,0.74183,0.0,0.0,0.0,0.74183,0.370915,0.0,0.0,0.0
hcas_state_variables.csv,ground_truth,0.8787878787878789,0,256878,743122,0,0.743122,0.0,0.0,0.0,0.743122,0.371561,0.0,0.0,0.0
hcas_state_variables.csv,ground_truth,0.888888888888889,0,255524,744476,0,0.744476,0.0,0.0,0.0,0.744476,0.372238,0.0,0.0,0.0
hcas_state_variables.csv,ground_truth,0.8989898989898991,0,254026,745974,0,0.745974,0.0,0.0,0.0,0.745974,0.372987,0.0,0.0,0.0
hcas_state_variables.csv,ground_truth,0.9090909090909092,0,252536,747464,0,0.747464,0.0,0.0,0.0,0.747464,0.373732,0.0,0.0,0.0
hcas_state_variables.csv,ground_truth,0.9191919191919192,0,250930,749070,0,0.74907,0.0,0.0,0.0,0.74907,0.374535,0.0,0.0,0.0
hcas_state_variables.csv,ground_truth,0.9292929292929294,0,249088,750912,0,0.750912,0.0,0.0,0.0,0.750912,0.375456,0.0,0.0,0.0
hcas_state_variables.csv,ground_truth,0.9393939393939394,0,247095,752905,0,0.752905,0.0,0.0,0.0,0.752905,0.3764525,0.0,0.0,0.0
hcas_state_variables.csv,ground_truth,0.9494949494949496,0,244867,755133,0,0.755133,0.0,0.0,0.0,0.755133,0.3775665,0.0,0.0,0.0
hcas_state_variables.csv,ground_truth,0.9595959595959597,0,242235,757765,0,0.757765,0.0,0.0,0.0,0.757765,0.3788825,0.0,0.0,0.0
hcas_state_variables.csv,ground_truth,0.9696969696969697,0,239138,760862,0,0.760862,0.0,0.0,0.0,0.760862,0.380431,0.0,0.0,0.0
hcas_state_variables.csv,ground_truth,0.9797979797979799,0,235062,764938,0,0.764938,0.0,0.0,0.0,0.764938,0.382469,0.0,0.0,0.0
hcas_state_variables.csv,ground_truth,0.98989898989899,0,228883,771117,0,0.771117,0.0,0.0,0.0,0.771117,0.3855585,0.0,0.0,0.0
hcas_state_variables.csv,ground_truth,1.0,0,133126,866874,0,0.866874,0.0,0.0,0.0,0.866874,0.433437,0.0,0.0,0.0
hcas_state_variables.csv,hull_clustered,0.0,27321,972679,0,0,0.027321,0.027321,1.0,0.05318882802940854,0.0,0.5,0.027321,0.027321,0.027321
hcas_state_variables.csv,hull_clustered,0.010101010101010102,23705,358714,613965,3616,0.63767,0.061986982864345126,0.8676475970864902,0.11570752184312003,0.6312102965109764,0.7494289467987333,0.06140634916523113,0.053782856732890495,0.027321
hcas_state_variables.csv,hull_clustered,0.020202020202020204,23203,348112,624567,4118,0.64777,0.062488722513230004,0.8492734526554665,0.11641196479996789,0.6421100897623985,0.7456917712089325,0.0618033044511271,0.053070013120840226,0.027321
hcas_state_variables.csv,hull_clustered,0.030303030303030304,22888,341347,631332,4433,0.65422,0.0628385520337145,0.8377438600344058,0.11690792632471472,0.6490651078104904,0.7434044839224481,0.0620829581086506,0.05264261113969684,0.027321
hcas_state_variables.csv,hull_clustered,0.04040404040404041,22633,336284,636395,4688,0.659028,0.06305914737947771,0.8284103802935471,0.11719716858517289,0.6542703193962243,0.7413403498448856,0.06224611872774027,0.052238852261619964,0.027321
hcas_state_variables.csv,hull_clustered,0.05050505050505051,22448,332249,640430,4873,0.662878,0.06328782030860143,0.8216390322462575,0.11752325806637383,0.658418656103401,0.7400288441748293,0.06243012487137414,0.05199974343133432,0.027321
hcas_state_variables.csv,hull_clustered,0.06060606060606061,22289,328799,643880,5032,0.666169,0.06348550790684956,0.815819333113722,0.1178037520249254,0.6619655610946674,0.7388924471041947,0.06258845333033809,0.051792704722951936,0.027321
hcas_state_variables.csv,hull_clustered,0.07070707070707072,22125,325798,646881,5196,0.669006,0.06359165677463118,0.8098166245745031,0.11792327125816802,0.6650508543928675,0.7374337394836853,0.06265593185300139,0.05149758084033215,0.027321
hcas_state_variables.csv,hull_clustered,0.08080808080808081,21992,323161,649518,5329,0.67151,0.06371667057797556,0.804948574356722,0.11808609459989153,0.6677619235122789,0.7363552489345004,0.06274787292928025,0.05128864314449832,0.027321
hcas_state_variables.csv,hull_clustered,0.09090909090909091,21865,320684,651995,5456,0.67386,0.06383028413453258,0.800300135426961,0.1182307297158461,0.6703084984871679,0.7353043169570644,0.06282955704659415,0.05108338503720782,0.027321
hcas_state_variables.csv,hull_clustered,0.10101010101010102,21761,318435,654244,5560,0.676005,0.06396606662041882,0.7964935397679441,0.11842173287222087,0.6726206693061123,0.7345571045370283,0.06293744721711264,0.050948558827529515,0.027321
hcas_state_variables.csv,hull_clustered,0.11111111111111112,21657,316406,656273,5664,0.67793,0.06406202394228294,0.7926869441089271,0.11854377860004815,0.6747066606763382,0.7336968023926327,0.06300639751896127,0.05078112999224119,0.027321
hcas_state_variables.csv,hull_clustered,0.12121212121212122,21555,314445,658234,5766,0.679789,0.06415178571428572,0.7889535522125837,0.11865540389903144,0.6767227420351422,0.732838147123863,0.06306946858376784,0.0506127792200662,0.027321
hcas_state_variables.csv,hull_clustered,0.13131313131313133,21463,312583,660096,5858,0.681559,0.06425163001502787,0.7855861791296073,0.11878782511961523,0.6786370426420227,0.732111610885815,0.06314429956693654,0.050475192526354934,0.027321
hcas_state_variables.csv,hull_clustered,0.14141414141414144,21396,310859,661820,5925,0.683216,0.06439632210199997,0.7831338530800483,0.11900683026675864,0.6804094670492526,0.7317716600646504,0.06326808208646283,0.050430939851923116,0.027321
hcas_state_variables.csv,hull_clustered,0.15151515151515152,21318,309257,663422,6003,0.68474,0.0644876351811238,0.7802789063357857,0.11912957954266043,0.6820564646712841,0.731167685503535,0.06333747303745343,0.05031834145130841,0.027321
hcas_state_variables.csv,hull_clustered,0.16161616161616163,21232,307615,665064,6089,0.686296,0.06456498006671796,0.7771311445408294,0.11922463556523888,0.6837445858294463,0.7304378651851379,0.06339121503809683,0.05017545685650437,0.027321
hcas_state_variables.csv,hull_clustered,0.17171717171717174,21144,306227,666452,6177,0.687596,0.06458727254399443,0.7739101789831997,0.11922456666629076,0.685171572533179,0.7295408757581894,0.06339117608260281,0.04998474765455943,0.027321
hcas_state_variables.csv,hull_clustered,0.18181818181818182,21087,304711,667968,6234,0.689055,0.06472415423053549,0.7718238717470078,0.11943282576128728,0.6867301545525296,0.7292770131497688,0.06350893889745567,0.049955647313762376,0.027321
hcas_state_variables.csv,hull_clustered,0.19191919191919193,21013,303298,669381,6308,0.690394,0.06479274523528342,0.7691153325280919,0.11951699504026936,0.688182843466344,0.728649087997218,0.06355654091265173,0.04983309379704295,0.027321
hcas_state_variables.csv,hull_clustered,0.20202020202020204,20943,302025,670654,6378,0.691597,0.06484543360332912,0.7665532008345229,0.11957555047403713,0.6894916000037011,0.728022400419112,0.06358965950702301,0.04970747468813447,0.027321
hcas_state_variables.csv,hull_clustered,0.21212121212121213,20880,300773,671906,6441,0.692786,0.06491467513127501,0.7642472823103108,0.11966507533512526,0.6907787666845897,0.7275130244974503,0.0636402982072211,0.049610864051133644,0.027321
hcas_state_variables.csv,hull_clustered,0.22222222222222224,20817,299494,673185,6504,0.694002,0.06498996287982617,0.7619413637860986,0.11976457863487827,0.6920936917523665,0.7270175277692326,0.06369658675397397,0.049518540949062675,0.027321
hcas_state_variables.csv,hull_clustered,0.23232323232323235,20760,298268,674411,6561,0.695171,0.06507265819928032,0.7598550565499067,0.11987908150449403,0.69335412813477,0.7266045923423383,0.06376136785947928,0.0494457883758669,0.027321
hcas_state_variables.csv,hull_clustered,0.24242424242424243,20704,297156,675523,6617,0.696227,0.06513559428679293,0.7578053511950514,0.11996025273696988,0.6944973624392015,0.7261513568171265,0.0638072960487184,0.0493601019038015,0.027321
hcas_state_variables.csv,hull_clustered,0.25252525252525254,20654,295982,676697,6667,0.697351,0.06522947485440696,0.7559752571282163,0.12009640739976218,0.6957043382246353,0.7258397976764258,0.0638843437889534,0.04931186902539882,0.027321
hcas_state_variables.csv,hull_clustered,0.26262626262626265,20590,294872,677807,6731,0.698397,0.0652693509836367,0.7536327367226675,0.12013431237838516,0.6968455163522601,0.7252391265374638,0.063905795594566,0.04918911960591046,0.027321
hcas_state_variables.csv,hull_clustered,0.27272727272727276,20524,293764,678915,6797,0.699439,0.06530316143155322,0.7512170125544453,0.12016076859801703,0.6979846383030784,0.7246008254287619,0.06392076864381706,0.049056845840972085,0.027321
hcas_state_variables.csv,hull_clustered,0.2828282828282829,20473,292656,680023,6848,0.700496,0.06538199911218699,0.7493503166062736,0.12027023057717727,0.6991237602538967,0.7242370384300851,0.06398272375827013,0.04899402173506842,0.027321
hcas_state_variables.csv,hull_clustered,0.29292929292929293,20419,291612,681067,6902,0.701486,0.06543901086750996,0.7473738150140917,0.12034112072420379,0.700197084546906,0.7237854497804989,0.0640228511944515,0.04890740320279953,0.027321
hcas_state_variables.csv,hull_clustered,0.30303030303030304,20369,290589,682090,6952,0.702459,0.06550402305134455,0.7455437209472567,0.120427221317315,0.7012488189834467,0.7233962699653518,0.06407159258909755,0.048836113082714294,0.027321
hcas_state_variables.csv,hull_clustered,0.31313131313131315,20321,289530,683149,7000,0.70347,0.06558313511978338,0.743786830643095,0.12053788570818454,0.7023375646025051,0.7230621976228,0.06413424606518521,0.048779872214381535,0.027321
hcas_state_variables.csv,hull_clustered,0.32323232323232326,20259,288550,684129,7062,0.704388,0.06560365792447759,0.7415175140002196,0.12054264719007528,0.7033450912377054,0.7224313026189625,0.06413694197947896,0.04864626133347943,0.027321
hcas_state_variables.csv,hull_clustered,0.33333333333333337,20205,287574,685105,7116,0.70531,0.06564775374538225,0.7395410124080378,0.1205908683974933,0.7043485055192926,0.7219447589636652,0.06416424522459868,0.048549206267173545,0.027321
hcas_state_variables.csv,hull_clustered,0.3434343434343435,20146,286583,686096,7175,0.706242,0.06568012806092674,0.7373815014091725,0.12061667415057625,0.7053673411269288,0.7213744212680506,0.06417885723023599,0.04843131144231288,0.027321
hcas_state_variables.csv,hull_clustered,0.3535353535353536,20087,285641,687038,7234,0.707125,0.06570219279882772,0.7352219904103071,0.1206248930337578,0.7063358004028051,0.7207788954065562,0.0641835110971939,0.04830569696387586,0.027321
hcas_state_variables.csv,hull_clustered,0.36363636363636365,20036,284698,687981,7285,0.708017,0.06574914515610336,0.7333552944621353,0.12067880321031153,0.7073052877670846,0.7203302911146099,0.06421403824767082,0.048217483706587856,0.027321
hcas_state_variables.csv,hull_clustered,0.37373737373737376,19999,283864,688815,7322,0.708814,0.06581584464051234,0.7320010248526774,0.12077274264457219,0.708162713495408,0.7200818691740427,0.06426723653132381,0.04817726572839962,0.027321
hcas_state_variables.csv,hull_clustered,0.38383838383838387,19958,282915,689764,7363,0.709722,0.06589560640928706,0.7305003477178726,0.1208865091431098,0.7091383693901071,0.7198193585539898,0.06433167008342036,0.04813676339506427,0.027321
hcas_state_variables.csv,hull_clustered,0.393939393939394,19912,282036,690643,7409,0.710555,0.06594512962496854,0.7288166611763844,0.12094670315152656,0.7100420590965776,0.719429360136481,0.06436576511926351,0.04806190919411345,0.027321
hcas_state_variables.csv,hull_clustered,0.4040404040404041,19854,281128,691551,7467,0.711405,0.06596407758603505,0.7266937520588558,0.12094924505715758,0.7109755633667427,0.7188346577127993,0.06436720495122371,0.047935683042097284,0.027321
hcas_state_variables.csv,hull_clustered,0.4141414141414142,19809,280279,692400,7512,0.712209,0.06601063687984858,0.7250466673987043,0.12100461502280023,0.7118484104211152,0.7184475389099098,0.06439856957087126,0.04786079228260021,0.027321
hcas_state_variables.csv,hull_clustered,0.42424242424242425,19755,279401,693278,7566,0.713033,0.06603578066293171,0.7230701658065225,0.12101924484726337,0.7127510720391825,0.7179106189228526,0.064406857023624,0.04774850287310919,0.027321
hcas_state_variables.csv,hull_clustered,0.43434343434343436,19712,278509,694170,7609,0.713882,0.06609863155176865,0.7214962849090443,0.12110265342106394,0.7136681268948954,0.7175822059019699,0.06445410849164569,0.04768991710217282,0.027321
hcas_state_variables.csv,hull_clustered,0.4444444444444445,19650,277707,694972,7671,0.714622,0.06608218404140477,0.7192269682661688,0.12104300260565852,0.7144926537943145,0.7168598110302417,0.06442031551201857,0.047528088884506554,0.027321
hcas_state_variables.csv,hull_clustered,0.4545454545454546,19595,276920,695759,7726,0.715354,0.06608434649174579,0.7172138647926504,0.12101804617151894,0.7153017593676845,0.7162578120801675,0.0644061779970484,0.04739660954964162,0.027321
hcas_state_variables.csv,hull_clustered,0.4646464646464647,19562,276055,696624,7759,0.716186,0.06617346093086662,0.7160060027085392,0.1211501898197177,0.7161910558365092,0.7160985292725242,0.06448104002953431,0.0473805952464995,0.027321
hcas_state_variables.csv,hull_clustered,0.4747474747474748,19521,275216,697463,7800,0.716984,0.06623192880432385,0.7145053255737345,0.12122661135571854,0.7170536220068491,0.7157794737902918,0.06452433917173767,0.047323065853709816,0.027321
hcas_state_variables.csv,hull_clustered,0.48484848484848486,19469,274317,698362,7852,0.717831,0.06626932529119836,0.7126020277442261,0.1212617600986587,0.7179778734813849,0.7152899506128054,0.06454425503418004,0.047223655579749675,0.027321
hcas_state_variables.csv,hull_clustered,0.494949494949495,19429,273487,699192,7892,0.718621,0.06632959619822748,0.7111379524907581,0.12134138153929748,0.7188311868560954,0.7149845696734267,0.06458937262306853,0.04716949322994626,0.027321
hcas_state_variables.csv,hull_clustered,0.5050505050505051,19384,272657,700022,7937,0.719406,0.06637424197287367,0.7094908678306064,0.12139202535054264,0.7196845002308059,0.7145876840307062,0.06461807199194608,0.047091918538932805,0.027321
hcas_state_variables.csv,hull_clustered,0.5151515151515152,19341,271847,700832,7980,0.720173,0.0664210063601522,0.7079169869331283,0.12144711766386507,0.720517251837451,0.7142171193852896,0.06464929404214355,0.0470205586915451,0.027321
hcas_state_variables.csv,hull_clustered,0.5252525252525253,19287,270995,701684,8034,0.720971,0.06644228715524904,0.7059404853409466,0.12145351271870858,0.7213931831570333,0.7136668342489899,0.06465291838185012,0.046904300441539044,0.027321
hcas_state_variables.csv,hull_clustered,0.5353535353535354,19244,270180,702499,8077,0.721743,0.06649068494665267,0.7043666044434684,0.12151099464869217,0.7222310752056947,0.7132988398245816,0.06468549685547276,0.04683381798299418,0.027321
hcas_state_variables.csv,hull_clustered,0.5454545454545455,19197,269427,703252,8124,0.722449,0.06651214036254781,0.7026463160206434,0.12152115083321463,0.7230052257733538,0.7128257708969986,0.0646912531845202,0.04673451039639216,0.027321
hcas_state_variables.csv,hull_clustered,0.5555555555555556,19153,268639,704040,8168,0.723193,0.06655153722132652,0.7010358332418286,0.12156274098497999,0.7238153594351271,0.7124255963384778,0.06471482632788214,0.04665501234947721,0.027321
hcas_state_variables.csv,hull_clustered,0.5656565656565657,19102,267839,704840,8219,0.723942,0.06657117665304017,0.6991691372936569,0.12156735462766736,0.7246378301577396,0.7119034837256983,0.06471744138772191,0.04654451214912973,0.027321
hcas_state_variables.csv,hull_clustered,0.5757575757575758,19069,267001,705678,8252,0.724747,0.0666585101548572,0.6979612752095458,0.12169462428723224,0.7254993682396762,0.7117303217246109,0.0647895841969,0.04652505875125259,0.027321
hcas_state_variables.csv,hull_clustered,0.5858585858585859,19026,266190,706489,8295,0.725515,0.06670733759676876,0.6963873943120676,0.1217519845650275,0.7263331479347246,0.7113602711233962,0.06482210206772489,0.046454149010509226,0.027321
hcas_state_variables.csv,hull_clustered,0.595959595959596,18966,265407,707272,8355,0.726238,0.06669409543100083,0.6941912814318656,0.12169627904290747,0.7271381411544816,0.7106647112931737,0.06479052225957202,0.0462984595711856,0.027321
hcas_state_variables.csv,hull_clustered,0.6060606060606061,18918,264593,708086,8403,0.727004,0.06672756965338206,0.692434391127704,0.1217249189272662,0.7279750051147398,0.7102046981212219,0.06480675815479901,0.046204464064371065,0.027321
hcas_state_variables.csv,hull_clustered,0.6161616161616162,18868,263832,708847,8453,0.727715,0.06674212946586487,0.6906042970608689,0.12172078665638779,0.7287573803896249,0.7096808387252469,0.06480441554783911,0.04609240140411912,0.027321
hcas_state_variables.csv,hull_clustered,0.6262626262626263,18815,263011,709668,8506,0.728483,0.06676105114503275,0.6886643973500238,0.12172202867891327,0.729601440968706,0.7091329191593649,0.06480511965611782,0.0459759590532481,0.027321
hcas_state_variables.csv,hull_clustered,0.6363636363636365,18769,262198,710481,8552,0.72925,0.06680143931493734,0.6869807108085355,0.12176276728254101,0.7304372768405609,0.7087089938245482,0.06482821507396751,0.04589130026360891,0.027321
hcas_state_variables.csv,hull_clustered,0.6464646464646465,18720,261443,711236,8601,0.729956,0.06681824509303512,0.6851872186230372,0.12176243316725421,0.7312134835850265,0.7082003511040318,0.06482802565416741,0.04578300750856914,0.027321
hcas_state_variables.csv,hull_clustered,0.6565656565656566,18676,260619,712060,8645,0.730736,0.06686836499042231,0.6835767358442224,0.12182012680355886,0.7320606284293174,0.7078186821367699,0.06486073487532125,0.04570965867139296,0.027321
hcas_state_variables.csv,hull_clustered,0.6666666666666667,18627,259823,712856,8694,0.731483,0.06689531334171306,0.681783243658724,0.12183627616745867,0.7328789867983169,0.7073311152285204,0.0648698910651102,0.045608103715679846,0.027321
hcas_state_variables.csv,hull_clustered,0.6767676767676768,18579,258983,713696,8742,0.732275,0.06693639619256238,0.6800263533545624,0.12187626072952575,0.7337425810570599,0.7068844672058112,0.06489256175254275,0.04551851340952441,0.027321
hcas_state_variables.csv,hull_clustered,0.686868686868687,18528,258174,714505,8793,0.733033,0.06696012316499339,0.6781596574063907,0.12188551524062326,0.7345743045753018,0.7063669809908463,0.06489780906846004,0.04540965418546165,0.027321
hcas_state_variables.csv,hull_clustered,0.696969696969697,18468,257301,715378,8853,0.733846,0.06696909369798636,0.6759635445261887,0.12186479263585075,0.7354718257513527,0.7057176851387708,0.06488605940510572,0.0452686659497973,0.027321
hcas_state_variables.csv,hull_clustered,0.7070707070707072,18417,256483,716196,8904,0.734613,0.06699527100763915,0.6740968485780169,0.12187769877010533,0.736312802065224,0.7052048253216204,0.06489337711942045,0.04516130105587973,0.027321
hcas_state_variables.csv,hull_clustered,0.7171717171717172,18378,255602,717077,8943,0.735455,0.06707788889699978,0.6726693752058855,0.12199096584478646,0.737218547948501,0.7049439615771933,0.06495760330549301,0.04512124161447465,0.027321
hcas_state_variables.csv,hull_clustered,0.7272727272727273,18331,254692,717987,8990,0.736318,0.06714086359024697,0.6709490867830606,0.12206669685427377,0.7381541083954727,0.7045515975892667,0.06500054962005297,0.04504810111170225,0.027321
hcas_state_variables.csv,hull_clustered,0.7373737373737375,18287,253824,718855,9034,0.737142,0.06720419240677518,0.6693386040042458,0.12214459376419354,0.7390464891295073,0.7041925465668766,0.06504472780949332,0.04498236032878364,0.027321
hcas_state_variables.csv,hull_clustered,0.7474747474747475,18239,252974,719705,9082,0.737944,0.06724972622993736,0.6675817137000842,0.1221904372701267,0.739920364272283,0.7037510389861836,0.06507072905331883,0.04489468748244309,0.027321
hcas_state_variables.csv,hull_clustered,0.7575757575757577,18194,252012,720667,9127,0.738861,0.06733381198048896,0.6659346290399326,0.12230150540959309,0.7409093853162245,0.7034220071780786,0.06513372927652658,0.04483991710307149,0.027321
hcas_state_variables.csv,hull_clustered,0.7676767676767677,18156,251098,721581,9165,0.739737,0.06743075311787383,0.6645437575491381,0.12243783191435556,0.7418490581168093,0.7031964078329738,0.06521106677346014,0.04481068605132013,0.027321
hcas_state_variables.csv,hull_clustered,0.7777777777777778,18103,250089,722590,9218,0.740693,0.06750014914687985,0.6626038578382929,0.12251914467383837,0.7428863993157043,0.7027451285769986,0.06525720053350637,0.04472585922938274,0.027321
hcas_state_variables.csv,hull_clustered,0.787878787878788,18041,249160,723519,9280,0.74156,0.06751845988600343,0.6603345411954175,0.12251037273955766,0.7438414934423381,0.7020880173188777,0.06525222348009448,0.04458477123104527,0.027321
hcas_state_variables.csv,hull_clustered,0.797979797979798,17961,248151,724528,9360,0.742489,0.06749413780663781,0.6574063906884814,0.12241976873766755,0.7448788346412332,0.7011426126648572,0.06520081895800663,0.04437107752809274,0.027321
hcas_state_variables.csv,hull_clustered,0.8080808080808082,17894,247168,725511,9427,0.743405,0.06750873380567565,0.6549540646389225,0.12240109719101315,0.7458894455416433,0.7004217550902829,0.06519022620214289,0.0442151196046543,0.027321
hcas_state_variables.csv,hull_clustered,0.8181818181818182,17829,246191,726488,9492,0.744317,0.06752897507764563,0.652574942352037,0.12239266014738741,0.7468938879116337,0.6997344151318353,0.06518543976132675,0.044067717018386736,0.027321
hcas_state_variables.csv,hull_clustered,0.8282828282828284,17785,245192,727487,9536,0.745272,0.06762948851040206,0.650964459573222,0.12252926303315903,0.7479209482264961,0.6994427038998591,0.06526294158443817,0.0440243934393873,0.027321
hcas_state_variables.csv,hull_clustered,0.8383838383838385,17727,244090,728589,9594,0.746316,0.06770759729123778,0.6488415504556935,0.12261964874904026,0.7490539016468948,0.6989477260512942,0.0653142282368806,0.04393150240407643,0.027321
hcas_state_variables.csv,hull_clustered,0.8484848484848485,17660,242992,729687,9661,0.747347,0.06775317281279254,0.6463892244061344,0.12265038736270416,0.7501827427136805,0.6982859835599075,0.06533167106280498,0.04379492082551577,0.027321
hcas_state_variables.csv,hull_clustered,0.8585858585858587,17595,241870,730809,9726,0.748404,0.06781261441812961,0.6440101021192489,0.1227047345407377,0.7513362579021445,0.6976731800106968,0.06536251211964739,0.0436720087363929,0.027321
hcas_state_variables.csv,hull_clustered,0.8686868686868687,17540,240630,732049,9781,0.749589,0.06793972963551148,0.6419969986457303,0.12287602761558156,0.7526110875221939,0.6973040430839621,0.06545972957742274,0.04361710251480075,0.027321
hcas_state_variables.csv,hull_clustered,0.8787878787878789,17475,239403,733276,9846,0.750751,0.06802840258799897,0.6396178763588448,0.12297720963127948,0.7538725519930007,0.6967452141759227,0.0655171638097809,0.04351218239542044,0.027321
hcas_state_variables.csv,hull_clustered,0.888888888888889,17393,238131,734548,9928,0.751941,0.06806797013196413,0.6366165220892354,0.1229860877865969,0.7551802804419546,0.695898401265595,0.06552220363756912,0.04333319441108495,0.027321
hcas_state_variables.csv,hull_clustered,0.8989898989898991,17320,236706,735973,10001,0.753293,0.0681819971184052,0.6339445847516563,0.12312198104120532,0.7566453064166081,0.6952949455841322,0.06559935158146704,0.043223607850766003,0.027321
hcas_state_variables.csv,hull_clustered,0.9090909090909092,17235,235301,737378,10086,0.754613,0.06824769537808471,0.6308334248380367,0.12317004756000387,0.7580897706231964,0.6944615977306166,0.06562664209396014,0.04305292741266023,0.027321
hcas_state_variables.csv,hull_clustered,0.9191919191919192,17138,233792,738887,10183,0.756025,0.06829793169409795,0.6272830423483767,0.12318374417342616,0.7596411560237242,0.6934620991860505,0.06563441881484261,0.04284213437917539,0.027321
hcas_state_variables.csv,hull_clustered,0.9292929292929294,17044,232044,740635,10277,0.757679,0.06842561664953752,0.6238424655027268,0.1233244937755283,0.7614382545526325,0.6926403600276796,0.06571434079386193,0.042686805394191916,0.027321
hcas_state_variables.csv,hull_clustered,0.9393939393939394,16929,230166,742513,10392,0.759442,0.0685121107266436,0.6196332491490063,0.12338201854119292,0.7633690045739653,0.6915011268614858,0.06574700858684128,0.04245238177560666,0.027321
hcas_state_variables.csv,hull_clustered,0.9494949494949496,16787,228080,744599,10534,0.761386,0.06855558323498062,0.6144357819991948,0.12334856790159741,0.7655135969831773,0.689974689491186,0.06572801202814398,0.04212300339539621,0.027321
hcas_state_variables.csv,hull_clustered,0.9595959595959597,16638,225597,747082,10683,0.76372,0.06868536751501642,0.6089821016800263,0.12344744691270089,0.7680663404884859,0.6885242210842561,0.0657841672004365,0.0418281594639597,0.027321
hcas_state_variables.csv,hull_clustered,0.9696969696969697,16474,222664,750015,10847,0.766489,0.06888909332686566,0.6029793931408074,0.12365129344477012,0.771081723775264,0.6870305584580356,0.06589995399723983,0.0415387036882539,0.027321
hcas_state_variables.csv,hull_clustered,0.9797979797979799,16209,218853,753826,11112,0.770035,0.06895627536564822,0.5932798945865817,0.12355221184299289,0.7749997686801092,0.6841398316333455,0.0658436715493919,0.040910371780015074,0.027321
hcas_state_variables.csv,hull_clustered,0.98989898989899,15869,213014,759665,11452,0.775534,0.06933236631816256,0.5808352549321035,0.12387784734040062,0.7810027768667772,0.6809190158994404,0.06602866831714066,0.040270682665455936,0.027321
hcas_state_variables.csv,hull_clustered,1.0,9559,123567,849112,17762,0.858671,0.07180415546174301,0.349877383697522,0.11915461180327461,0.8729622002736771,0.6114197919855996,0.06335162504639202,0.025122650051564784,0.027321
hcas_state_variables.csv,hull_single,0.0,919882,80118,0,0,0.919882,0.919882,1.0,0.9582693103013623,0.0,0.5,0.919882,0.919882,0.919882
hcas_state_variables.csv,hull_single,0.010101010101010102,382419,0,80118,537463,0.462537,1.0,0.41572614748413383,0.5872974066671223,1.0,0.7078630737420669,0.41572614748413383,0.41572614748413383,0.919882
hcas_state_variables.csv,hull_single,0.020202020202020204,371315,0,80118,548567,0.451433,1.0,0.4036550340152324,0.5751484862495808,1.0,0.7018275170076163,0.4036550340152324,0.4036550340152324,0.919882
hcas_state_variables.csv,hull_single,0.030303030303030304,364235,0,80118,555647,0.444353,1.0,0.3959583946636634,0.5672925442152078,1.0,0.6979791973318317,0.3959583946636634,0.3959583946636634,0.919882
hcas_state_variables.csv,hull_single,0.04040404040404041,358917,0,80118,560965,0.439035,1.0,0.39017721838235775,0.5613345021383345,1.0,0.6950886091911789,0.39017721838235775,0.39017721838235775,0.919882
hcas_state_variables.csv,hull_single,0.05050505050505051,354697,0,80118,565185,0.434815,1.0,0.38558967345811745,0.5565712286174493,1.0,0.6927948367290587,0.38558967345811745,0.38558967345811745,0.919882
hcas_state_variables.csv,hull_single,0.06060606060606061,351088,0,80118,568794,0.431206,1.0,0.3816663441615338,0.5524725209879069,1.0,0.6908331720807669,0.3816663441615338,0.3816663441615338,0.919882
hcas_state_variables.csv,hull_single,0.07070707070707072,347923,0,80118,571959,0.428041,1.0,0.37822568546835356,0.5488588544768319,1.0,0.6891128427341768,0.37822568546835356,0.37822568546835356,0.919882
hcas_state_variables.csv,hull_single,0.08080808080808081,345153,0,80118,574729,0.425271,1.0,0.37521442967684987,0.5456813447849269,1.0,0.6876072148384249,0.37521442967684987,0.37521442967684987,0.919882
hcas_state_variables.csv,hull_single,0.09090909090909091,342549,0,80118,577333,0.422667,1.0,0.37238363181364564,0.542681540614893,1.0,0.6861918159068228,0.37238363181364564,0.37238363181364564,0.919882
hcas_state_variables.csv,hull_single,0.10101010101010102,340196,0,80118,579686,0.420314,1.0,0.36982569503479795,0.5399602246845037,1.0,0.684912847517399,0.36982569503479795,0.36982569503479795,0.919882
hcas_state_variables.csv,hull_single,0.11111111111111112,338063,0,80118,581819,0.418181,1.0,0.36750691936574476,0.5374845482115673,1.0,0.6837534596828724,0.36750691936574476,0.36750691936574476,0.919882
hcas_state_variables.csv,hull_single,0.12121212121212122,336000,0,80118,583882,0.416118,1.0,0.36526424041344435,0.5350821175874804,1.0,0.6826321202067221,0.36526424041344435,0.36526424041344435,0.919882
hcas_state_variables.csv,hull_single,0.13131313131313133,334046,0,80118,585836,0.414164,1.0,0.36314005492008755,0.532799331381068,1.0,0.6815700274600438,0.36314005492008755,0.36314005492008755,0.919882
hcas_state_variables.csv,hull_single,0.14141414141414144,332255,0,80118,587627,0.412373,1.0,0.3611930660671695,0.5307007140592442,1.0,0.6805965330335848,0.3611930660671695,0.3611930660671695,0.919882
hcas_state_variables.csv,hull_single,0.15151515151515152,330575,0,80118,589307,0.410693,1.0,0.3593667448651023,0.528726697519387,1.0,0.6796833724325512,0.3593667448651023,0.3593667448651023,0.919882
hcas_state_variables.csv,hull_single,0.16161616161616163,328847,0,80118,591035,0.408965,1.0,0.3574882430572617,0.5266907391435611,1.0,0.6787441215286308,0.3574882430572617,0.3574882430572617,0.919882
hcas_state_variables.csv,hull_single,0.17171717171717174,327371,0,80118,592511,0.407489,1.0,0.3558836894297312,0.5249472240195052,1.0,0.6779418447148656,0.3558836894297312,0.3558836894297312,0.919882
hcas_state_variables.csv,hull_single,0.18181818181818182,325798,0,80118,594084,0.405916,1.0,0.3541736874947004,0.5230845803095499,1.0,0.6770868437473502,0.3541736874947004,0.3541736874947004,0.919882
hcas_state_variables.csv,hull_single,0.19191919191919193,324311,0,80118,595571,0.404429,1.0,0.35255717581168017,0.5213194415978871,1.0,0.6762785879058401,0.35255717581168017,0.35255717581168017,0.919882
hcas_state_variables.csv,hull_single,0.20202020202020204,322968,0,80118,596914,0.403086,1.0,0.35109720594598004,0.519721607595446,1.0,0.67554860297299,0.35109720594598004,0.35109720594598004,0.919882
hcas_state_variables.csv,hull_single,0.21212121212121213,321653,0,80118,598229,0.401771,1.0,0.34966767476698096,0.5181537371076933,1.0,0.6748338373834905,0.34966767476698096,0.34966767476698096,0.919882
hcas_state_variables.csv,hull_single,0.22222222222222224,320311,0,80118,599571,0.400429,1.0,0.3482087919972344,0.5165502466148414,1.0,0.6741043959986173,0.3482087919972344,0.3482087919972344,0.919882
hcas_state_variables.csv,hull_single,0.23232323232323235,319028,0,80118,600854,0.399146,1.0,0.346814047888751,0.5150140042456676,1.0,0.6734070239443755,0.346814047888751,0.346814047888751,0.919882
hcas_state_variables.csv,hull_single,0.24242424242424243,317860,0,80118,602022,0.397978,1.0,0.3455443198149328,0.513612691497905,1.0,0.6727721599074664,0.3455443198149328,0.3455443198149328,0.919882
hcas_state_variables.csv,hull_single,0.25252525252525254,316636,0,80118,603246,0.396754,1.0,0.34421371436771236,0.5121413517635812,1.0,0.6721068571838562,0.34421371436771236,0.34421371436771236,0.919882
hcas_state_variables.csv,hull_single,0.26262626262626265,315462,0,80118,604420,0.39558,1.0,0.3429374637181726,0.5107273763421363,1.0,0.6714687318590863,0.3429374637181726,0.3429374637181726,0.919882
hcas_state_variables.csv,hull_single,0.27272727272727276,314288,0,80118,605594,0.394406,1.0,0.34166121306863273,0.5093107108421044,1.0,0.6708306065343164,0.34166121306863273,0.34166121306863273,0.919882
hcas_state_variables.csv,hull_single,0.2828282828282829,313129,0,80118,606753,0.393247,1.0,0.34040126885839705,0.507909499590839,1.0,0.6702006344291985,0.34040126885839705,0.34040126885839705,0.919882
hcas_state_variables.csv,hull_single,0.29292929292929293,312031,0,80118,607851,0.392149,1.0,0.3392076375013317,0.5065796042415333,1.0,0.6696038187506659,0.3392076375013317,0.3392076375013317,0.919882
hcas_state_variables.csv,hull_single,0.30303030303030304,310958,0,80118,608924,0.391076,1.0,0.33804118354310664,0.5052776965324495,1.0,0.6690205917715533,0.33804118354310664,0.33804118354310664,0.919882
hcas_state_variables.csv,hull_single,0.31313131313131315,309851,0,80118,610031,0.389969,1.0,0.33683776832245876,0.5039321543782268,1.0,0.6684188841612294,0.33683776832245876,0.33683776832245876,0.919882
hcas_state_variables.csv,hull_single,0.32323232323232326,308809,0,80118,611073,0.388927,1.0,0.3357050143387956,0.5026634035733965,1.0,0.6678525071693978,0.3357050143387956,0.3357050143387956,0.919882
hcas_state_variables.csv,hull_single,0.33333333333333337,307779,0,80118,612103,0.387897,1.0,0.33458530550657584,0.5014071474128444,1.0,0.6672926527532879,0.33458530550657584,0.33458530550657584,0.919882
hcas_state_variables.csv,hull_single,0.3434343434343435,306729,0,80118,613153,0.386847,1.0,0.3334438547552838,0.5001243262941552,1.0,0.6667219273776419,0.3334438547552838,0.3334438547552838,0.919882
hcas_state_variables.csv,hull_single,0.3535353535353536,305728,0,80118,614154,0.385846,1.0,0.3323556717057188,0.49889932360212463,1.0,0.6661778358528594,0.3323556717057188,0.3323556717057188,0.919882
hcas_state_variables.csv,hull_single,0.36363636363636365,304734,0,80118,615148,0.384852,1.0,0.33127509832782903,0.4976809056879871,1.0,0.6656375491639145,0.33127509832782903,0.33127509832782903,0.919882
hcas_state_variables.csv,hull_single,0.37373737373737376,303863,0,80118,616019,0.383981,1.0,0.3303282377522334,0.4966116306910345,1.0,0.6651641188761167,0.3303282377522334,0.3303282377522334,0.919882
hcas_state_variables.csv,hull_single,0.38383838383838387,302873,0,80118,617009,0.382991,1.0,0.32925201275815813,0.49539441670653567,1.0,0.6646260063790791,0.32925201275815813,0.32925201275815813,0.919882
hcas_state_variables.csv,hull_single,0.393939393939394,301948,0,80118,617934,0.382066,1.0,0.32824644900106753,0.4942553383040194,1.0,0.6641232245005337,0.32824644900106753,0.32824644900106753,0.919882
hcas_state_variables.csv,hull_single,0.4040404040404041,300982,0,80118,618900,0.3811,1.0,0.3271963143098789,0.4930639284965402,1.0,0.6635981571549394,0.3271963143098789,0.3271963143098789,0.919882
hcas_state_variables.csv,hull_single,0.4141414141414142,300088,0,80118,619794,0.380206,1.0,0.3262244505273503,0.49195963835176276,1.0,0.6631122252636752,0.3262244505273503,0.3262244505273503,0.919882
hcas_state_variables.csv,hull_single,0.42424242424242425,299156,0,80118,620726,0.379274,1.0,0.3252112770985844,0.49080668527150095,1.0,0.6626056385492922,0.3252112770985844,0.3252112770985844,0.919882
hcas_state_variables.csv,hull_single,0.43434343434343436,298221,0,80118,621661,0.378339,1.0,0.32419484238195767,0.4896482481366518,1.0,0.6620974211909788,0.32419484238195767,0.32419484238195767,0.919882
hcas_state_variables.csv,hull_single,0.4444444444444445,297357,0,80118,622525,0.377475,1.0,0.3232555914780374,0.48857619580049605,1.0,0.6616277957390186,0.3232555914780374,0.3232555914780374,0.919882
hcas_state_variables.csv,hull_single,0.4545454545454546,296515,0,80118,623367,0.376633,1.0,0.3223402566850966,0.4875299758220384,1.0,0.6611701283425483,0.3223402566850966,0.3223402566850966,0.919882
hcas_state_variables.csv,hull_single,0.4646464646464647,295617,0,80118,624265,0.375735,1.0,0.3213640445187535,0.48641257623412276,1.0,0.6606820222593768,0.3213640445187535,0.3213640445187535,0.919882
hcas_state_variables.csv,hull_single,0.4747474747474748,294737,0,80118,625145,0.374855,1.0,0.3204074000795754,0.4853159715104078,1.0,0.6602037000397877,0.3204074000795754,0.3204074000795754,0.919882
hcas_state_variables.csv,hull_single,0.48484848484848486,293786,0,80118,626096,0.373904,1.0,0.31937357182769094,0.4841291028518508,1.0,0.6596867859138454,0.31937357182769094,0.31937357182769094,0.919882
hcas_state_variables.csv,hull_single,0.494949494949495,292916,0,80118,626966,0.373034,1.0,0.31842779834804896,0.4830416936703391,1.0,0.6592138991740245,0.31842779834804896,0.31842779834804896,0.919882
hcas_state_variables.csv,hull_single,0.5050505050505051,292041,0,80118,627841,0.372159,1.0,0.317476589388639,0.4819464602949198,1.0,0.6587382946943194,0.317476589388639,0.317476589388639,0.919882
hcas_state_variables.csv,hull_single,0.5151515151515152,291188,0,80118,628694,0.371306,1.0,0.3165492965402084,0.4808772407870726,1.0,0.6582746482701042,0.3165492965402084,0.3165492965402084,0.919882
hcas_state_variables.csv,hull_single,0.5252525252525253,290282,0,80118,629600,0.3704,1.0,0.31556438760623645,0.47973993607478,1.0,0.6577821938031182,0.31556438760623645,0.31556438760623645,0.919882
hcas_state_variables.csv,hull_single,0.5353535353535354,289424,0,80118,630458,0.369542,1.0,0.3146316592780378,0.47866131483677415,1.0,0.6573158296390189,0.3146316592780378,0.3146316592780378,0.919882
hcas_state_variables.csv,hull_single,0.5454545454545455,288624,0,80118,631258,0.368742,1.0,0.3137619825151487,0.47765422761657783,1.0,0.6568809912575744,0.3137619825151487,0.3137619825151487,0.919882
hcas_state_variables.csv,hull_single,0.5555555555555556,287792,0,80118,632090,0.36791,1.0,0.31285751868174394,0.4766054415347188,1.0,0.656428759340872,0.31285751868174394,0.31285751868174394,0.919882
hcas_state_variables.csv,hull_single,0.5656565656565657,286941,0,80118,632941,0.367059,1.0,0.3119324000252206,0.47553120880195354,1.0,0.6559662000126103,0.3119324000252206,0.3119324000252206,0.919882
hcas_state_variables.csv,hull_single,0.5757575757575758,286070,0,80118,633812,0.366188,1.0,0.31098553944962504,0.4744301597410179,1.0,0.6554927697248125,0.31098553944962504,0.31098553944962504,0.919882
hcas_state_variables.csv,hull_single,0.5858585858585859,285216,0,80118,634666,0.365334,1.0,0.3100571595052409,0.47334905542951694,1.0,0.6550285797526204,0.3100571595052409,0.3100571595052409,0.919882
hcas_state_variables.csv,hull_single,0.595959595959596,284373,0,80118,635509,0.364491,1.0,0.3091407376163464,0.4722803725124662,1.0,0.6545703688081732,0.3091407376163464,0.3091407376163464,0.919882
hcas_state_variables.csv,hull_single,0.6060606060606061,283511,0,80118,636371,0.363629,1.0,0.3082036609043334,0.4711860547634896,1.0,0.6541018304521666,0.3082036609043334,0.3082036609043334,0.919882
hcas_state_variables.csv,hull_single,0.6161616161616162,282700,0,80118,637182,0.362818,1.0,0.3073220260859545,0.4701550497180234,1.0,0.6536610130429772,0.3073220260859545,0.3073220260859545,0.919882
hcas_state_variables.csv,hull_single,0.6262626262626263,281826,0,80118,638056,0.361944,1.0,0.3063719042224981,0.4690423963225675,1.0,0.6531859521112491,0.3063719042224981,0.3063719042224981,0.919882
hcas_state_variables.csv,hull_single,0.6363636363636365,280967,0,80118,638915,0.361085,1.0,0.3054380887983459,0.467947260646426,1.0,0.6527190443991729,0.3054380887983459,0.3054380887983459,0.919882
hcas_state_variables.csv,hull_single,0.6464646464646465,280163,0,80118,639719,0.360281,1.0,0.3045640636516423,0.46692082380244077,1.0,0.6522820318258211,0.3045640636516423,0.3045640636516423,0.919882
hcas_state_variables.csv,hull_single,0.6565656565656566,279295,0,80118,640587,0.359413,1.0,0.30362046436390755,0.46581113547041014,1.0,0.6518102321819538,0.30362046436390755,0.30362046436390755,0.919882
hcas_state_variables.csv,hull_single,0.6666666666666667,278450,0,80118,641432,0.358568,1.0,0.30270186828310586,0.46472930707016086,1.0,0.6513509341415529,0.30270186828310586,0.30270186828310586,0.919882
hcas_state_variables.csv,hull_single,0.6767676767676768,277562,0,80118,642320,0.35768,1.0,0.30173652707629894,0.46359078169835083,1.0,0.6508682635381495,0.30173652707629894,0.30173652707629894,0.919882
hcas_state_variables.csv,hull_single,0.686868686868687,276702,0,80118,643180,0.35682,1.0,0.3008016245561931,0.4624865450315231,1.0,0.6504008122780965,0.3008016245561931,0.3008016245561931,0.919882
hcas_state_variables.csv,hull_single,0.696969696969697,275769,0,80118,644113,0.355887,1.0,0.2997873640314736,0.46128678017247504,1.0,0.6498936820157368,0.2997873640314736,0.2997873640314736,0.919882
hcas_state_variables.csv,hull_single,0.7070707070707072,274900,0,80118,644982,0.355018,1.0,0.29884267764778527,0.46016762890636115,1.0,0.6494213388238926,0.29884267764778527,0.29884267764778527,0.919882
hcas_state_variables.csv,hull_single,0.7171717171717172,273980,0,80118,645902,0.354098,1.0,0.29784254937046273,0.45898102125706325,1.0,0.6489212746852313,0.29784254937046273,0.29784254937046273,0.919882
hcas_state_variables.csv,hull_single,0.7272727272727273,273023,0,80118,646859,0.353141,1.0,0.2968021985428566,0.45774474916275815,1.0,0.6484010992714283,0.2968021985428566,0.2968021985428566,0.919882
hcas_state_variables.csv,hull_single,0.7373737373737375,272111,0,80118,647771,0.352229,1.0,0.29581076703316295,0.4565647617058154,1.0,0.6479053835165814,0.29581076703316295,0.29581076703316295,0.919882
hcas_state_variables.csv,hull_single,0.7474747474747475,271213,0,80118,648669,0.351331,1.0,0.29483455486681986,0.4554011224965263,1.0,0.6474172774334099,0.29483455486681986,0.29483455486681986,0.919882
hcas_state_variables.csv,hull_single,0.7575757575757577,270206,0,80118,649676,0.350324,1.0,0.2937398492415332,0.45409415102076495,1.0,0.6468699246207665,0.2937398492415332,0.2937398492415332,0.919882
hcas_state_variables.csv,hull_single,0.7676767676767677,269254,0,80118,650628,0.349372,1.0,0.29270493389369506,0.45285652776469637,1.0,0.6463524669468476,0.29270493389369506,0.29270493389369506,0.919882
hcas_state_variables.csv,hull_single,0.7777777777777778,268192,0,80118,651690,0.34831,1.0,0.2915504379909597,0.45147356141115785,1.0,0.6457752189954798,0.2915504379909597,0.2915504379909597,0.919882
hcas_state_variables.csv,hull_single,0.787878787878788,267201,0,80118,652681,0.347319,1.0,0.2904731259009308,0.45018082139159604,1.0,0.6452365629504654,0.2904731259009308,0.2904731259009308,0.919882
hcas_state_variables.csv,hull_single,0.797979797979798,266112,0,80118,653770,0.34623,1.0,0.2892892784074479,0.4487577508823822,1.0,0.644644639203724,0.2892892784074479,0.2892892784074479,0.919882
hcas_state_variables.csv,hull_single,0.8080808080808082,265062,0,80118,654820,0.34518,1.0,0.2881478276561559,0.447383167474581,1.0,0.644073913828078,0.2881478276561559,0.2881478276561559,0.919882
hcas_state_variables.csv,hull_single,0.8181818181818182,264020,0,80118,655862,0.344138,1.0,0.2870150736724928,0.44601664664811785,1.0,0.6435075368362464,0.2870150736724928,0.2870150736724928,0.919882
hcas_state_variables.csv,hull_single,0.8282828282828284,262977,0,80118,656905,0.343095,1.0,0.28588123259287607,0.44464640333294164,1.0,0.6429406162964381,0.28588123259287607,0.28588123259287607,0.919882
hcas_state_variables.csv,hull_single,0.8383838383838385,261817,0,80118,658065,0.341935,1.0,0.28462020128668675,0.4431196099852839,1.0,0.6423101006433434,0.28462020128668675,0.28462020128668675,0.919882
hcas_state_variables.csv,hull_single,0.8484848484848485,260652,0,80118,659230,0.34077,1.0,0.2833537345007294,0.441583215731186,1.0,0.6416768672503648,0.2833537345007294,0.2833537345007294,0.919882
hcas_state_variables.csv,hull_single,0.8585858585858587,259465,0,80118,660417,0.339583,1.0,0.28206335160379264,0.4400146860932363,1.0,0.6410316758018964,0.28206335160379264,0.28206335160379264,0.919882
hcas_state_variables.csv,hull_single,0.8686868686868687,258170,0,80118,661712,0.338288,1.0,0.28065556234386585,0.43829983735862255,1.0,0.6403277811719329,0.28065556234386585,0.28065556234386585,0.919882
hcas_state_variables.csv,hull_single,0.8787878787878789,256878,0,80118,663004,0.336996,1.0,0.2792510343717999,0.43658520004078993,1.0,0.6396255171859,0.2792510343717999,0.2792510343717999,0.919882
hcas_state_variables.csv,hull_single,0.888888888888889,255524,0,80118,664358,0.335642,1.0,0.27777910645061,0.4347842362553876,1.0,0.6388895532253049,0.27777910645061,0.27777910645061,0.919882
hcas_state_variables.csv,hull_single,0.8989898989898991,254026,0,80118,665856,0.334144,1.0,0.27615063671210005,0.43278689641777723,1.0,0.63807531835605,0.27615063671210005,0.27615063671210005,0.919882
hcas_state_variables.csv,hull_single,0.9090909090909092,252536,0,80118,667346,0.332654,1.0,0.274530863741219,0.430795160087955,1.0,0.6372654318706095,0.274530863741219,0.274530863741219,0.919882
hcas_state_variables.csv,hull_single,0.9191919191919192,250930,0,80118,668952,0.331048,1.0,0.27278498763971903,0.4286426855891467,1.0,0.6363924938198595,0.27278498763971903,0.27278498763971903,0.919882
hcas_state_variables.csv,hull_single,0.9292929292929294,249088,0,80118,670794,0.329206,1.0,0.2707825568931667,0.4261666253197259,1.0,0.6353912784465834,0.2707825568931667,0.2707825568931667,0.919882
hcas_state_variables.csv,hull_single,0.9393939393939394,247095,0,80118,672787,0.327213,1.0,0.2686159746576191,0.4234787832150933,1.0,0.6343079873288096,0.2686159746576191,0.2686159746576191,0.919882
hcas_state_variables.csv,hull_single,0.9494949494949496,244867,0,80118,675015,0.324985,1.0,0.26619392487297283,0.42046312123899654,1.0,0.6330969624364864,0.26619392487297283,0.26619392487297283,0.919882
hcas_state_variables.csv,hull_single,0.9595959595959597,242235,0,80118,677647,0.322353,1.0,0.2633326883230675,0.41688573525729333,1.0,0.6316663441615338,0.2633326883230675,0.2633326883230675,0.919882
hcas_state_variables.csv,hull_single,0.9696969696969697,239138,0,80118,680744,0.319256,1.0,0.2599659521547329,0.41265551931804456,1.0,0.6299829760773664,0.2599659521547329,0.2599659521547329,0.919882
hcas_state_variables.csv,hull_single,0.9797979797979799,235062,0,80118,684820,0.31518,1.0,0.25553494904781265,0.4070535021611437,1.0,0.6277674745239064,0.25553494904781265,0.25553494904781265,0.919882
hcas_state_variables.csv,hull_single,0.98989898989899,228883,0,80118,690999,0.309001,1.0,0.24881778315044756,0.3984853298977598,1.0,0.6244088915752237,0.24881778315044756,0.24881778315044756,0.919882
hcas_state_variables.csv,hull_single,1.0,133126,0,80118,786756,0.213244,1.0,0.14472073592047677,0.25284898120432137,1.0,0.5723603679602384,0.14472073592047677,0.14472073592047677,0.919882
hcas_state_variables.csv,kmeans,0.0,27321,972679,0,0,0.027321,0.027321,1.0,0.05318882802940854,0.0,0.5,0.027321,0.027321,0.027321
hcas_state_variables.csv,kmeans,0.010101010101010102,23705,358714,613965,3616,0.63767,0.061986982864345126,0.8676475970864902,0.11570752184312003,0.6312102965109764,0.7494289467987333,0.06140634916523113,0.053782856732890495,0.027321
hcas_state_variables.csv,kmeans,0.020202020202020204,23203,348112,624567,4118,0.64777,0.062488722513230004,0.8492734526554665,0.11641196479996789,0.6421100897623985,0.7456917712089325,0.0618033044511271,0.053070013120840226,0.027321
hcas_state_variables.csv,kmeans,0.030303030303030304,22888,341347,631332,4433,0.65422,0.0628385520337145,0.8377438600344058,0.11690792632471472,0.6490651078104904,0.7434044839224481,0.0620829581086506,0.05264261113969684,0.027321
hcas_state_variables.csv,kmeans,0.04040404040404041,22633,336284,636395,4688,0.659028,0.06305914737947771,0.8284103802935471,0.11719716858517289,0.6542703193962243,0.7413403498448856,0.06224611872774027,0.052238852261619964,0.027321
hcas_state_variables.csv,kmeans,0.05050505050505051,22448,332249,640430,4873,0.662878,0.06328782030860143,0.8216390322462575,0.11752325806637383,0.658418656103401,0.7400288441748293,0.06243012487137414,0.05199974343133432,0.027321
hcas_state_variables.csv,kmeans,0.06060606060606061,22289,328799,643880,5032,0.666169,0.06348550790684956,0.815819333113722,0.1178037520249254,0.6619655610946674,0.7388924471041947,0.06258845333033809,0.051792704722951936,0.027321
hcas_state_variables.csv,kmeans,0.07070707070707072,22125,325798,646881,5196,0.669006,0.06359165677463118,0.8098166245745031,0.11792327125816802,0.6650508543928675,0.7374337394836853,0.06265593185300139,0.05149758084033215,0.027321
hcas_state_variables.csv,kmeans,0.08080808080808081,21992,323161,649518,5329,0.67151,0.06371667057797556,0.804948574356722,0.11808609459989153,0.6677619235122789,0.7363552489345004,0.06274787292928025,0.05128864314449832,0.027321
hcas_state_variables.csv,kmeans,0.09090909090909091,21865,320684,651995,5456,0.67386,0.06383028413453258,0.800300135426961,0.1182307297158461,0.6703084984871679,0.7353043169570644,0.06282955704659415,0.05108338503720782,0.027321
hcas_state_variables.csv,kmeans,0.10101010101010102,21761,318435,654244,5560,0.676005,0.06396606662041882,0.7964935397679441,0.11842173287222087,0.6726206693061123,0.7345571045370283,0.06293744721711264,0.050948558827529515,0.027321
hcas_state_variables.csv,kmeans,0.11111111111111112,21657,316406,656273,5664,0.67793,0.06406202394228294,0.7926869441089271,0.11854377860004815,0.6747066606763382,0.7336968023926327,0.06300639751896127,0.05078112999224119,0.027321
hcas_state_variables.csv,kmeans,0.12121212121212122,21555,314445,658234,5766,0.679789,0.06415178571428572,0.7889535522125837,0.11865540389903144,0.6767227420351422,0.732838147123863,0.06306946858376784,0.0506127792200662,0.027321
hcas_state_variables.csv,kmeans,0.13131313131313133,21463,312583,660096,5858,0.681559,0.06425163001502787,0.7855861791296073,0.11878782511961523,0.6786370426420227,0.732111610885815,0.06314429956693654,0.050475192526354934,0.027321
hcas_state_variables.csv,kmeans,0.14141414141414144,21396,310859,661820,5925,0.683216,0.06439632210199997,0.7831338530800483,0.11900683026675864,0.6804094670492526,0.7317716600646504,0.06326808208646283,0.050430939851923116,0.027321
hcas_state_variables.csv,kmeans,0.15151515151515152,21318,309257,663422,6003,0.68474,0.0644876351811238,0.7802789063357857,0.11912957954266043,0.6820564646712841,0.731167685503535,0.06333747303745343,0.05031834145130841,0.027321
hcas_state_variables.csv,kmeans,0.16161616161616163,21232,307615,665064,6089,0.686296,0.06456498006671796,0.7771311445408294,0.11922463556523888,0.6837445858294463,0.7304378651851379,0.06339121503809683,0.05017545685650437,0.027321
hcas_state_variables.csv,kmeans,0.17171717171717174,21144,306227,666452,6177,0.687596,0.06458727254399443,0.7739101789831997,0.11922456666629076,0.685171572533179,0.7295408757581894,0.06339117608260281,0.04998474765455943,0.027321
hcas_state_variables.csv,kmeans,0.18181818181818182,21087,304711,667968,6234,0.689055,0.06472415423053549,0.7718238717470078,0.11943282576128728,0.6867301545525296,0.7292770131497688,0.06350893889745567,0.049955647313762376,0.027321
hcas_state_variables.csv,kmeans,0.19191919191919193,21013,303298,669381,6308,0.690394,0.06479274523528342,0.7691153325280919,0.11951699504026936,0.688182843466344,0.728649087997218,0.06355654091265173,0.04983309379704295,0.027321
hcas_state_variables.csv,kmeans,0.20202020202020204,20943,302025,670654,6378,0.691597,0.06484543360332912,0.7665532008345229,0.11957555047403713,0.6894916000037011,0.728022400419112,0.06358965950702301,0.04970747468813447,0.027321
hcas_state_variables.csv,kmeans,0.21212121212121213,20880,300773,671906,6441,0.692786,0.06491467513127501,0.7642472823103108,0.11966507533512526,0.6907787666845897,0.7275130244974503,0.0636402982072211,0.049610864051133644,0.027321
hcas_state_variables.csv,kmeans,0.22222222222222224,20817,299494,673185,6504,0.694002,0.06498996287982617,0.7619413637860986,0.11976457863487827,0.6920936917523665,0.7270175277692326,0.06369658675397397,0.049518540949062675,0.027321
hcas_state_variables.csv,kmeans,0.23232323232323235,20760,298268,674411,6561,0.695171,0.06507265819928032,0.7598550565499067,0.11987908150449403,0.69335412813477,0.7266045923423383,0.06376136785947928,0.0494457883758669,0.027321
hcas_state_variables.csv,kmeans,0.24242424242424243,20704,297156,675523,6617,0.696227,0.06513559428679293,0.7578053511950514,0.11996025273696988,0.6944973624392015,0.7261513568171265,0.0638072960487184,0.0493601019038015,0.027321
hcas_state_variables.csv,kmeans,0.25252525252525254,20654,295982,676697,6667,0.697351,0.06522947485440696,0.7559752571282163,0.12009640739976218,0.6957043382246353,0.7258397976764258,0.0638843437889534,0.04931186902539882,0.027321
hcas_state_variables.csv,kmeans,0.26262626262626265,20590,294872,677807,6731,0.698397,0.0652693509836367,0.7536327367226675,0.12013431237838516,0.6968455163522601,0.7252391265374638,0.063905795594566,0.04918911960591046,0.027321
hcas_state_variables.csv,kmeans,0.27272727272727276,20524,293764,678915,6797,0.699439,0.06530316143155322,0.7512170125544453,0.12016076859801703,0.6979846383030784,0.7246008254287619,0.06392076864381706,0.049056845840972085,0.027321
hcas_state_variables.csv,kmeans,0.2828282828282829,20473,292656,680023,6848,0.700496,0.06538199911218699,0.7493503166062736,0.12027023057717727,0.6991237602538967,0.7242370384300851,0.06398272375827013,0.04899402173506842,0.027321
hcas_state_variables.csv,kmeans,0.29292929292929293,20419,291612,681067,6902,0.701486,0.06543901086750996,0.7473738150140917,0.12034112072420379,0.700197084546906,0.7237854497804989,0.0640228511944515,0.04890740320279953,0.027321
hcas_state_variables.csv,kmeans,0.30303030303030304,20369,290589,682090,6952,0.702459,0.06550402305134455,0.7455437209472567,0.120427221317315,0.7012488189834467,0.7233962699653518,0.06407159258909755,0.048836113082714294,0.027321
hcas_state_variables.csv,kmeans,0.31313131313131315,20321,289530,683149,7000,0.70347,0.06558313511978338,0.743786830643095,0.12053788570818454,0.7023375646025051,0.7230621976228,0.06413424606518521,0.048779872214381535,0.027321
hcas_state_variables.csv,kmeans,0.32323232323232326,20259,288550,684129,7062,0.704388,0.06560365792447759,0.7415175140002196,0.12054264719007528,0.7033450912377054,0.7224313026189625,0.06413694197947896,0.04864626133347943,0.027321
hcas_state_variables.csv,kmeans,0.33333333333333337,20205,287574,685105,7116,0.70531,0.06564775374538225,0.7395410124080378,0.1205908683974933,0.7043485055192926,0.7219447589636652,0.06416424522459868,0.048549206267173545,0.027321
hcas_state_variables.csv,kmeans,0.3434343434343435,20146,286583,686096,7175,0.706242,0.06568012806092674,0.7373815014091725,0.12061667415057625,0.7053673411269288,0.7213744212680506,0.06417885723023599,0.04843131144231288,0.027321
hcas_state_variables.csv,kmeans,0.3535353535353536,20087,285641,687038,7234,0.707125,0.06570219279882772,0.7352219904103071,0.1206248930337578,0.7063358004028051,0.7207788954065562,0.0641835110971939,0.04830569696387586,0.027321
hcas_state_variables.csv,kmeans,0.36363636363636365,20036,284698,687981,7285,0.708017,0.06574914515610336,0.7333552944621353,0.12067880321031153,0.7073052877670846,0.7203302911146099,0.06421403824767082,0.048217483706587856,0.027321
hcas_state_variables.csv,kmeans,0.37373737373737376,19999,283864,688815,7322,0.708814,0.06581584464051234,0.7320010248526774,0.12077274264457219,0.708162713495408,0.7200818691740427,0.06426723653132381,0.04817726572839962,0.027321
hcas_state_variables.csv,kmeans,0.38383838383838387,19958,282915,689764,7363,0.709722,0.06589560640928706,0.7305003477178726,0.1208865091431098,0.7091383693901071,0.7198193585539898,0.06433167008342036,0.04813676339506427,0.027321
hcas_state_variables.csv,kmeans,0.393939393939394,19912,282036,690643,7409,0.710555,0.06594512962496854,0.7288166611763844,0.12094670315152656,0.7100420590965776,0.719429360136481,0.06436576511926351,0.04806190919411345,0.027321
hcas_state_variables.csv,kmeans,0.4040404040404041,19854,281128,691551,7467,0.711405,0.06596407758603505,0.7266937520588558,0.12094924505715758,0.7109755633667427,0.7188346577127993,0.06436720495122371,0.047935683042097284,0.027321
hcas_state_variables.csv,kmeans,0.4141414141414142,19809,280279,692400,7512,0.712209,0.06601063687984858,0.7250466673987043,0.12100461502280023,0.7118484104211152,0.7184475389099098,0.06439856957087126,0.04786079228260021,0.027321
hcas_state_variables.csv,kmeans,0.42424242424242425,19755,279401,693278,7566,0.713033,0.06603578066293171,0.7230701658065225,0.12101924484726337,0.7127510720391825,0.7179106189228526,0.064406857023624,0.04774850287310919,0.027321
hcas_state_variables.csv,kmeans,0.43434343434343436,19712,278509,694170,7609,0.713882,0.06609863155176865,0.7214962849090443,0.12110265342106394,0.7136681268948954,0.7175822059019699,0.06445410849164569,0.04768991710217282,0.027321
hcas_state_variables.csv,kmeans,0.4444444444444445,19650,277707,694972,7671,0.714622,0.06608218404140477,0.7192269682661688,0.12104300260565852,0.7144926537943145,0.7168598110302417,0.06442031551201857,0.047528088884506554,0.027321
hcas_state_variables.csv,kmeans,0.4545454545454546,19595,276920,695759,7726,0.715354,0.06608434649174579,0.7172138647926504,0.12101804617151894,0.7153017593676845,0.7162578120801675,0.0644061779970484,0.04739660954964162,0.027321
hcas_state_variables.csv,kmeans,0.4646464646464647,19562,276055,696624,7759,0.716186,0.06617346093086662,0.7160060027085392,0.1211501898197177,0.7161910558365092,0.7160985292725242,0.06448104002953431,0.0473805952464995,0.027321
hcas_state_variables.csv,kmeans,0.4747474747474748,19521,275216,697463,7800,0.716984,0.06623192880432385,0.7145053255737345,0.12122661135571854,0.7170536220068491,0.7157794737902918,0.06452433917173767,0.047323065853709816,0.027321
hcas_state_variables.csv,kmeans,0.48484848484848486,19469,274317,698362,7852,0.717831,0.06626932529119836,0.7126020277442261,0.1212617600986587,0.7179778734813849,0.7152899506128054,0.06454425503418004,0.047223655579749675,0.027321
hcas_state_variables.csv,kmeans,0.494949494949495,19429,273487,699192,7892,0.718621,0.06632959619822748,0.7111379524907581,0.12134138153929748,0.7188311868560954,0.7149845696734267,0.06458937262306853,0.04716949322994626,0.027321
hcas_state_variables.csv,kmeans,0.5050505050505051,19384,272657,700022,7937,0.719406,0.06637424197287367,0.7094908678306064,0.12139202535054264,0.7196845002308059,0.7145876840307062,0.06461807199194608,0.047091918538932805,0.027321
hcas_state_variables.csv,kmeans,0.5151515151515152,19341,271847,700832,7980,0.720173,0.0664210063601522,0.7079169869331283,0.12144711766386507,0.720517251837451,0.7142171193852896,0.06464929404214355,0.0470205586915451,0.027321
hcas_state_variables.csv,kmeans,0.5252525252525253,19287,270995,701684,8034,0.720971,0.06644228715524904,0.7059404853409466,0.12145351271870858,0.7213931831570333,0.7136668342489899,0.06465291838185012,0.046904300441539044,0.027321
hcas_state_variables.csv,kmeans,0.5353535353535354,19244,270180,702499,8077,0.721743,0.06649068494665267,0.7043666044434684,0.12151099464869217,0.7222310752056947,0.7132988398245816,0.06468549685547276,0.04683381798299418,0.027321
hcas_state_variables.csv,kmeans,0.5454545454545455,19197,269427,703252,8124,0.722449,0.06651214036254781,0.7026463160206434,0.12152115083321463,0.7230052257733538,0.7128257708969986,0.0646912531845202,0.04673451039639216,0.027321
hcas_state_variables.csv,kmeans,0.5555555555555556,19153,268639,704040,8168,0.723193,0.06655153722132652,0.7010358332418286,0.12156274098497999,0.7238153594351271,0.7124255963384778,0.06471482632788214,0.04665501234947721,0.027321
hcas_state_variables.csv,kmeans,0.5656565656565657,19102,267839,704840,8219,0.723942,0.06657117665304017,0.6991691372936569,0.12156735462766736,0.7246378301577396,0.7119034837256983,0.06471744138772191,0.04654451214912973,0.027321
hcas_state_variables.csv,kmeans,0.5757575757575758,19069,267001,705678,8252,0.724747,0.0666585101548572,0.6979612752095458,0.12169462428723224,0.7254993682396762,0.7117303217246109,0.0647895841969,0.04652505875125259,0.027321
hcas_state_variables.csv,kmeans,0.5858585858585859,19026,266190,706489,8295,0.725515,0.06670733759676876,0.6963873943120676,0.1217519845650275,0.7263331479347246,0.7113602711233962,0.06482210206772489,0.046454149010509226,0.027321
hcas_state_variables.csv,kmeans,0.595959595959596,18966,265407,707272,8355,0.726238,0.06669409543100083,0.6941912814318656,0.12169627904290747,0.7271381411544816,0.7106647112931737,0.06479052225957202,0.0462984595711856,0.027321
hcas_state_variables.csv,kmeans,0.6060606060606061,18918,264593,708086,8403,0.727004,0.06672756965338206,0.692434391127704,0.1217249189272662,0.7279750051147398,0.7102046981212219,0.06480675815479901,0.046204464064371065,0.027321
hcas_state_variables.csv,kmeans,0.6161616161616162,18868,263832,708847,8453,0.727715,0.06674212946586487,0.6906042970608689,0.12172078665638779,0.7287573803896249,0.7096808387252469,0.06480441554783911,0.04609240140411912,0.027321
hcas_state_variables.csv,kmeans,0.6262626262626263,18815,263011,709668,8506,0.728483,0.06676105114503275,0.6886643973500238,0.12172202867891327,0.729601440968706,0.7091329191593649,0.06480511965611782,0.0459759590532481,0.027321
hcas_state_variables.csv,kmeans,0.6363636363636365,18769,262198,710481,8552,0.72925,0.06680143931493734,0.6869807108085355,0.12176276728254101,0.7304372768405609,0.7087089938245482,0.06482821507396751,0.04589130026360891,0.027321
hcas_state_variables.csv,kmeans,0.6464646464646465,18720,261443,711236,8601,0.729956,0.06681824509303512,0.6851872186230372,0.12176243316725421,0.7312134835850265,0.7082003511040318,0.06482802565416741,0.04578300750856914,0.027321
hcas_state_variables.csv,kmeans,0.6565656565656566,18676,260619,712060,8645,0.730736,0.06686836499042231,0.6835767358442224,0.12182012680355886,0.7320606284293174,0.7078186821367699,0.06486073487532125,0.04570965867139296,0.027321
hcas_state_variables.csv,kmeans,0.6666666666666667,18627,259823,712856,8694,0.731483,0.06689531334171306,0.681783243658724,0.12183627616745867,0.7328789867983169,0.7073311152285204,0.0648698910651102,0.045608103715679846,0.027321
hcas_state_variables.csv,kmeans,0.6767676767676768,18579,258983,713696,8742,0.732275,0.06693639619256238,0.6800263533545624,0.12187626072952575,0.7337425810570599,0.7068844672058112,0.06489256175254275,0.04551851340952441,0.027321
hcas_state_variables.csv,kmeans,0.686868686868687,18528,258174,714505,8793,0.733033,0.06696012316499339,0.6781596574063907,0.12188551524062326,0.7345743045753018,0.7063669809908463,0.06489780906846004,0.04540965418546165,0.027321
hcas_state_variables.csv,kmeans,0.696969696969697,18468,257301,715378,8853,0.733846,0.06696909369798636,0.6759635445261887,0.12186479263585075,0.7354718257513527,0.7057176851387708,0.06488605940510572,0.0452686659497973,0.027321
hcas_state_variables.csv,kmeans,0.7070707070707072,18417,256483,716196,8904,0.734613,0.06699527100763915,0.6740968485780169,0.12187769877010533,0.736312802065224,0.7052048253216204,0.06489337711942045,0.04516130105587973,0.027321
hcas_state_variables.csv,kmeans,0.7171717171717172,18378,255602,717077,8943,0.735455,0.06707788889699978,0.6726693752058855,0.12199096584478646,0.737218547948501,0.7049439615771933,0.06495760330549301,0.04512124161447465,0.027321
hcas_state_variables.csv,kmeans,0.7272727272727273,18331,254692,717987,8990,0.736318,0.06714086359024697,0.6709490867830606,0.12206669685427377,0.7381541083954727,0.7045515975892667,0.06500054962005297,0.04504810111170225,0.027321
hcas_state_variables.csv,kmeans,0.7373737373737375,18287,253824,718855,9034,0.737142,0.06720419240677518,0.6693386040042458,0.12214459376419354,0.7390464891295073,0.7041925465668766,0.06504472780949332,0.04498236032878364,0.027321
hcas_state_variables.csv,kmeans,0.7474747474747475,18239,252974,719705,9082,0.737944,0.06724972622993736,0.6675817137000842,0.1221904372701267,0.739920364272283,0.7037510389861836,0.06507072905331883,0.04489468748244309,0.027321
hcas_state_variables.csv,kmeans,0.7575757575757577,18194,252012,720667,9127,0.738861,0.06733381198048896,0.6659346290399326,0.12230150540959309,0.7409093853162245,0.7034220071780786,0.06513372927652658,0.04483991710307149,0.027321
hcas_state_variables.csv,kmeans,0.7676767676767677,18156,251098,721581,9165,0.739737,0.06743075311787383,0.6645437575491381,0.12243783191435556,0.7418490581168093,0.7031964078329738,0.06521106677346014,0.04481068605132013,0.027321
hcas_state_variables.csv,kmeans,0.7777777777777778,18103,250089,722590,9218,0.740693,0.06750014914687985,0.6626038578382929,0.12251914467383837,0.7428863993157043,0.7027451285769986,0.06525720053350637,0.04472585922938274,0.027321
hcas_state_variables.csv,kmeans,0.787878787878788,18041,249160,723519,9280,0.74156,0.06751845988600343,0.6603345411954175,0.12251037273955766,0.7438414934423381,0.7020880173188777,0.06525222348009448,0.04458477123104527,0.027321
hcas_state_variables.csv,kmeans,0.797979797979798,17961,248151,724528,9360,0.742489,0.06749413780663781,0.6574063906884814,0.12241976873766755,0.7448788346412332,0.7011426126648572,0.06520081895800663,0.04437107752809274,0.027321
hcas_state_variables.csv,kmeans,0.8080808080808082,17894,247168,725511,9427,0.743405,0.06750873380567565,0.6549540646389225,0.12240109719101315,0.7458894455416433,0.7004217550902829,0.06519022620214289,0.0442151196046543,0.027321
hcas_state_variables.csv,kmeans,0.8181818181818182,17829,246191,726488,9492,0.744317,0.06752897507764563,0.652574942352037,0.12239266014738741,0.7468938879116337,0.6997344151318353,0.06518543976132675,0.044067717018386736,0.027321
hcas_state_variables.csv,kmeans,0.8282828282828284,17785,245192,727487,9536,0.745272,0.06762948851040206,0.650964459573222,0.12252926303315903,0.7479209482264961,0.6994427038998591,0.06526294158443817,0.0440243934393873,0.027321
hcas_state_variables.csv,kmeans,0.8383838383838385,17727,244090,728589,9594,0.746316,0.06770759729123778,0.6488415504556935,0.12261964874904026,0.7490539016468948,0.6989477260512942,0.0653142282368806,0.04393150240407643,0.027321
hcas_state_variables.csv,kmeans,0.8484848484848485,17660,242992,729687,9661,0.747347,0.06775317281279254,0.6463892244061344,0.12265038736270416,0.7501827427136805,0.6982859835599075,0.06533167106280498,0.04379492082551577,0.027321
hcas_state_variables.csv,kmeans,0.8585858585858587,17595,241870,730809,9726,0.748404,0.06781261441812961,0.6440101021192489,0.1227047345407377,0.7513362579021445,0.6976731800106968,0.06536251211964739,0.0436720087363929,0.027321
hcas_state_variables.csv,kmeans,0.8686868686868687,17540,240630,732049,9781,0.749589,0.06793972963551148,0.6419969986457303,0.12287602761558156,0.7526110875221939,0.6973040430839621,0.06545972957742274,0.04361710251480075,0.027321
hcas_state_variables.csv,kmeans,0.8787878787878789,17475,239403,733276,9846,0.750751,0.06802840258799897,0.6396178763588448,0.12297720963127948,0.7538725519930007,0.6967452141759227,0.0655171638097809,0.04351218239542044,0.027321
hcas_state_variables.csv,kmeans,0.888888888888889,17393,238131,734548,9928,0.751941,0.06806797013196413,0.6366165220892354,0.1229860877865969,0.7551802804419546,0.695898401265595,0.06552220363756912,0.04333319441108495,0.027321
hcas_state_variables.csv,kmeans,0.8989898989898991,17320,236706,735973,10001,0.753293,0.0681819971184052,0.6339445847516563,0.12312198104120532,0.7566453064166081,0.6952949455841322,0.06559935158146704,0.043223607850766003,0.027321
hcas_state_variables.csv,kmeans,0.9090909090909092,17235,235301,737378,10086,0.754613,0.06824769537808471,0.6308334248380367,0.12317004756000387,0.7580897706231964,0.6944615977306166,0.06562664209396014,0.04305292741266023,0.027321
hcas_state_variables.csv,kmeans,0.9191919191919192,17138,233792,738887,10183,0.756025,0.06829793169409795,0.6272830423483767,0.12318374417342616,0.7596411560237242,0.6934620991860505,0.06563441881484261,0.04284213437917539,0.027321
hcas_state_variables.csv,kmeans,0.9292929292929294,17044,232044,740635,10277,0.757679,0.06842561664953752,0.6238424655027268,0.1233244937755283,0.7614382545526325,0.6926403600276796,0.06571434079386193,0.042686805394191916,0.027321
hcas_state_variables.csv,kmeans,0.9393939393939394,16929,230166,742513,10392,0.759442,0.0685121107266436,0.6196332491490063,0.12338201854119292,0.7633690045739653,0.6915011268614858,0.06574700858684128,0.04245238177560666,0.027321
hcas_state_variables.csv,kmeans,0.9494949494949496,16787,228080,744599,10534,0.761386,0.06855558323498062,0.6144357819991948,0.12334856790159741,0.7655135969831773,0.689974689491186,0.06572801202814398,0.04212300339539621,0.027321
hcas_state_variables.csv,kmeans,0.9595959595959597,16638,225597,747082,10683,0.76372,0.06868536751501642,0.6089821016800263,0.12344744691270089,0.7680663404884859,0.6885242210842561,0.0657841672004365,0.0418281594639597,0.027321
hcas_state_variables.csv,kmeans,0.9696969696969697,16474,222664,750015,10847,0.766489,0.06888909332686566,0.6029793931408074,0.12365129344477012,0.771081723775264,0.6870305584580356,0.06589995399723983,0.0415387036882539,0.027321
hcas_state_variables.csv,kmeans,0.9797979797979799,16209,218853,753826,11112,0.770035,0.06895627536564822,0.5932798945865817,0.12355221184299289,0.7749997686801092,0.6841398316333455,0.0658436715493919,0.040910371780015074,0.027321
hcas_state_variables.csv,kmeans,0.98989898989899,15869,213014,759665,11452,0.775534,0.06933236631816256,0.5808352549321035,0.12387784734040062,0.7810027768667772,0.6809190158994404,0.06602866831714066,0.040270682665455936,0.027321
hcas_state_variables.csv,kmeans,1.0,9559,123567,849112,17762,0.858671,0.07180415546174301,0.349877383697522,0.11915461180327461,0.8729622002736771,0.6114197919855996,0.06335162504639202,0.025122650051564784,0.027321
hcas_state_variables.csv,knn,0.0,48085,951915,0,0,0.048085,0.048085,1.0,0.09175782498556893,0.0,0.5,0.048085,0.048085,0.048085
hcas_state_variables.csv,knn,0.010101010101010102,46799,335620,616295,1286,0.663094,0.12237624176623023,0.9732556930435686,0.21741493691115527,0.6474265034167966,0.8103410982301826,0.12196609374389179,0.1191033739922597,0.048085
hcas_state_variables.csv,knn,0.020202020202020204,46693,324622,627293,1392,0.673986,0.1257503736719497,0.9710512633877508,0.22266571292322365,0.6589800559923943,0.8150156596900726,0.12528071648775044,0.12211005922562851,0.048085
hcas_state_variables.csv,knn,0.030303030303030304,46642,317593,634322,1443,0.680964,0.1280546899666424,0.9699906415722158,0.22624175397749316,0.6663641186450471,0.8181773801086314,0.1275493740394555,0.12421185087707465,0.048085
hcas_state_variables.csv,knn,0.04040404040404041,46584,312333,639582,1501,0.686166,0.1297904529459457,0.9687844442133722,0.2289128800349875,0.6718898220954602,0.8203371331544163,0.12924992647426045,0.12573897182143984,0.048085
hcas_state_variables.csv,knn,0.05050505050505051,46537,308160,643755,1548,0.690292,0.13120212463031827,0.967807008422585,0.23107785352870788,0.6762736168670522,0.8220403126448186,0.13063200887029994,0.1269783357371555,0.048085
hcas_state_variables.csv,knn,0.06060606060606061,46489,304599,647316,1596,0.693805,0.1324140956113567,0.9668087761256109,0.2329265756952499,0.6800144970927026,0.8234116366091567,0.1318148824443411,0.12801910971979538,0.048085
hcas_state_variables.csv,knn,0.07070707070707072,46438,301485,650430,1647,0.696868,0.13347206134690723,0.9657481543100759,0.23453061554312038,0.6832857975764642,0.82451697594327,0.13284320736905342,0.12890039689773689,0.048085
hcas_state_variables.csv,knn,0.08080808080808081,46411,298742,653173,1674,0.699584,0.13446500537442815,0.965186648643028,0.23604534658400256,0.686167357379598,0.825677003011313,0.13381599471782762,0.12978382789711104,0.048085
hcas_state_variables.csv,knn,0.09090909090909091,46358,296191,655724,1727,0.702082,0.13533246338480043,0.9640844338151191,0.23734749151379556,0.688847218501652,0.8264658261583855,0.13465359188558018,0.13047192133914065,0.048085
hcas_state_variables.csv,knn,0.10101010101010102,46327,293869,658046,1758,0.704373,0.13617738009853145,0.9634397421233233,0.23862614961844647,0.6912865119259598,0.8273631270246415,0.1354772864186411,0.13119869996515893,0.048085
hcas_state_variables.csv,knn,0.11111111111111112,46296,291767,660148,1789,0.706444,0.136944888970399,0.9627950504315275,0.23978370987289846,0.6934946922781972,0.8281448713548623,0.1362240033897108,0.13184986128259524,0.048085
hcas_state_variables.csv,knn,0.12121212121212122,46269,289731,662184,1816,0.708453,0.13770535714285714,0.9622335447644795,0.24093104390955128,0.6956335387088133,0.8289335417366464,0.1369650934236389,0.13250471393663008,0.048085
hcas_state_variables.csv,knn,0.13131313131313133,46234,287812,664103,1851,0.710337,0.13840608778431712,0.9615056670479359,0.2419798446082626,0.6976494750056466,0.8295775710267912,0.1376433847280565,0.133078237758555,0.048085
hcas_state_variables.csv,knn,0.14141414141414144,46211,286044,665871,1874,0.712082,0.13908293328919052,0.9610273474056359,0.2429983698795814,0.6995067836939223,0.830267065549779,0.13830287104681127,0.13366250244830577,0.048085
hcas_state_variables.csv,knn,0.15151515151515152,46180,284395,667520,1905,0.7137,0.13969598426983287,0.9603826557138401,0.24391274494269263,0.7012390812204872,0.8308108684671636,0.13889557266602504,0.13416160036562091,0.048085
hcas_state_variables.csv,knn,0.16161616161616163,46156,282691,669224,1929,0.71538,0.140357065747901,0.959883539565353,0.2449035900374603,0.7030291570150696,0.8314563482902113,0.13953853967639732,0.13472643707310217,0.048085
hcas_state_variables.csv,knn,0.17171717171717174,46125,281246,670669,1960,0.716794,0.14089519230475517,0.9592388478735573,0.24570122730759397,0.7045471496929873,0.8318929987832723,0.14005666032046785,0.13515214193733663,0.048085
hcas_state_variables.csv,knn,0.18181818181818182,46104,279694,672221,1981,0.718325,0.14151099761201727,0.9588021212436311,0.24662260653733925,0.7061775473650483,0.8324898343043396,0.14065574670738515,0.13568104468970457,0.048085
hcas_state_variables.csv,knn,0.19191919191919193,46083,278228,673687,2002,0.71977,0.14209508773985466,0.9583653946137048,0.24749460251989816,0.7077176008362092,0.833041497724957,0.14122330400566327,0.1361790148344748,0.048085
hcas_state_variables.csv,knn,0.20202020202020204,46061,276907,675008,2024,0.721069,0.1426178444923336,0.9579078714775917,0.24827181022657138,0.7091053297825961,0.833506600630094,0.14172964257581724,0.13661475585237345,0.048085
hcas_state_variables.csv,knn,0.21212121212121213,46039,275614,676301,2046,0.72234,0.1431325061479296,0.9574503483414787,0.2490358037312908,0.7104636443379924,0.8339569963397355,0.14222781040410998,0.13704226787032403,0.048085
hcas_state_variables.csv,knn,0.22222222222222224,46017,274294,677621,2068,0.723638,0.14366350203396075,0.9569928252053655,0.24982355943061268,0.7118503227704154,0.8344215739878904,0.14274192797917978,0.13748494069037687,0.048085
hcas_state_variables.csv,knn,0.23232323232323235,45995,273033,678882,2090,0.724877,0.14417229835625714,0.9565353020692524,0.2505767978796719,0.713175020878965,0.8348551614741087,0.1432339513823579,0.1379058929582208,0.048085
hcas_state_variables.csv,knn,0.24242424242424243,45972,271888,680027,2113,0.725999,0.14462971119360724,0.9560569824269523,0.2512508710325322,0.7143778593676956,0.835217420897324,0.14367462254627733,0.13827424525304174,0.048085
hcas_state_variables.csv,knn,0.25252525252525254,45947,270689,681226,2138,0.727173,0.14510984221629883,0.9555370697722783,0.251956975331829,0.7156374256104799,0.835587247691379,0.1441365983423993,0.13865783342647983,0.048085
hcas_state_variables.csv,knn,0.26262626262626265,45926,269536,682379,2159,0.728305,0.1455833032187712,0.955100343142352,0.2526550899883646,0.7168486682109222,0.8359745056766371,0.14459371389171372,0.13904666286004544,0.048085
hcas_state_variables.csv,knn,0.27272727272727276,45898,268390,683525,2187,0.729423,0.1460380288143359,0.9545180409691172,0.25331909386184953,0.7180525572136167,0.836285299091367,0.1450288332411723,0.1393959331708514,0.048085
hcas_state_variables.csv,knn,0.2828282828282829,45881,267248,684667,2204,0.730548,0.14652427593739323,0.9541645003639389,0.25403777262232363,0.7192522441604555,0.8367083722621972,0.14550015380565942,0.1398082625409907,0.048085
hcas_state_variables.csv,knn,0.29292929292929293,45862,266169,685746,2223,0.731608,0.14697898606228227,0.9537693667463866,0.25470681669239914,0.720385748727565,0.8370775577369758,0.14593927205381635,0.14018405446164894,0.048085
hcas_state_variables.csv,knn,0.30303030303030304,45839,265119,686796,2246,0.732635,0.14741219071385847,0.9532910471040865,0.25533988965110027,0.7214887883897196,0.8373899177469031,0.14635509125043103,0.14052672164152144,0.048085
hcas_state_variables.csv,knn,0.31313131313131315,45817,264034,687881,2268,0.733698,0.1478678461583148,0.9528335239679734,0.2560066604085646,0.7226285960406129,0.8377310600042931,0.1467933704772859,0.14089344093658124,0.048085
hcas_state_variables.csv,knn,0.32323232323232326,45796,263013,688902,2289,0.734698,0.14829878662862805,0.9523967973380472,0.25663642426042466,0.7237011707978128,0.8380489840679299,0.14720763232164785,0.14123928943422376,0.048085
hcas_state_variables.csv,knn,0.33333333333333337,45778,262001,689914,2307,0.735692,0.1487365934647913,0.9520224602266819,0.257278061281838,0.7247642909293371,0.8383933755780095,0.14763001231916306,0.1416005776360864,0.048085
hcas_state_variables.csv,knn,0.3434343434343435,45758,260971,690944,2327,0.736702,0.14918054699751246,0.9516065301029427,0.2579266883493887,0.7258463203122127,0.8387264252075777,0.1480573100020708,0.1419611826871618,0.048085
hcas_state_variables.csv,knn,0.3535353535353536,45734,259994,691921,2351,0.737655,0.14959048566045635,0.9511074139544556,0.25852074400884084,0.7268726724549986,0.8389900432047271,0.14844893679867827,0.14227661996870772,0.048085
hcas_state_variables.csv,knn,0.36363636363636365,45710,259024,692891,2375,0.738601,0.1499996718449533,0.9506082978059686,0.25911302962708926,0.7278916710000368,0.8392499844030027,0.14883966279073554,0.14259093272398493,0.048085
hcas_state_variables.csv,knn,0.37373737373737376,45689,258174,693741,2396,0.73943,0.15036052431523417,0.9501715711760425,0.2596349460715788,0.7287846078694001,0.8394780895227213,0.1491841872402117,0.14286829563145959,0.048085
hcas_state_variables.csv,knn,0.38383838383838387,45675,257198,694717,2410,0.740392,0.15080578328210173,0.949880420089425,0.2602875557759048,0.729809909498222,0.8398451647938234,0.14961527500712454,0.14324746077591757,0.048085
hcas_state_variables.csv,knn,0.393939393939394,45641,256307,695608,2444,0.741249,0.15115516579013605,0.9491733388790683,0.260781126350944,0.7307459174401075,0.8399596281595879,0.14994152277326606,0.14347245340184256,0.048085
hcas_state_variables.csv,knn,0.4040404040404041,45616,255366,696549,2469,0.742165,0.15155723598088922,0.9486534262243943,0.26135956707451574,0.731734451080191,0.8401939386522926,0.15032410504496607,0.14377529118236962,0.048085
hcas_state_variables.csv,knn,0.4141414141414142,45595,254493,697422,2490,0.743017,0.15193876462904216,0.9482166995944681,0.26191002748633585,0.7326515497707253,0.8404341246825967,0.15068841753200826,0.14407087393701107,0.048085
hcas_state_variables.csv,knn,0.42424242424242425,45565,253591,698324,2520,0.743889,0.15231183730227707,0.9475928044088593,0.2624402072335928,0.7335991133662144,0.8405959588875369,0.15103952584892402,0.14432960105393064,0.048085
hcas_state_variables.csv,knn,0.43434343434343436,45534,252687,699228,2551,0.744762,0.15268542456768638,0.9469481127170636,0.2629697435216254,0.7345487779896315,0.8407484453533476,0.1513904219807695,0.14458517463377418,0.048085
hcas_state_variables.csv,knn,0.4444444444444445,45515,251842,700073,2570,0.745588,0.153065170821605,0.9465529790995113,0.26351746458160846,0.735436462289175,0.8409947206943431,0.15175359337438776,0.14488429343756581,0.048085
hcas_state_variables.csv,knn,0.4545454545454546,45493,251022,700893,2592,0.746386,0.15342562770854762,0.9460954559633982,0.26403366221706326,0.7362978837396196,0.8411966698515089,0.15209607264290037,0.14515528920338894,0.048085
hcas_state_variables.csv,knn,0.4646464646464647,45464,250153,701762,2621,0.747226,0.15379359103163892,0.9454923572839763,0.26455475964643793,0.7372107803742981,0.8413515688291372,0.1524420094018871,0.14541066491967208,0.048085
hcas_state_variables.csv,knn,0.4747474747474748,45442,249295,702620,2643,0.748062,0.1541781316902866,0.9450348341478632,0.2651055066477647,0.7381121213553731,0.8415734777516182,0.15280785526935234,0.1457037051111574,0.048085
hcas_state_variables.csv,knn,0.48484848484848486,45411,248375,703540,2674,0.748951,0.15457169504333085,0.9443901424560673,0.2656616092034715,0.7390785942022134,0.8417343683291404,0.15317749443432505,0.14597598510164703,0.048085
hcas_state_variables.csv,knn,0.494949494949495,45390,247526,704389,2695,0.749779,0.15495910090264786,0.9439534158261412,0.2662162281049029,0.7399704805576128,0.841961948191877,0.15354638359195022,0.14627417261040213,0.048085
hcas_state_variables.csv,knn,0.5050505050505051,45371,246670,705245,2714,0.750616,0.1553583229751987,0.943558282208589,0.2667893662936677,0.7408697205107599,0.8422140013596744,0.153927838374243,0.14658963235328565,0.048085
hcas_state_variables.csv,knn,0.5151515151515152,45355,245833,706082,2730,0.751437,0.15575847905820295,0.9432255381095976,0.2673658086555664,0.7417490006985917,0.8424872694040947,0.15431174681373716,0.14691537522480597,0.048085
hcas_state_variables.csv,knn,0.5252525252525253,45332,244950,706965,2753,0.752297,0.15616538400589772,0.9427472184672975,0.26794575121096326,0.7426766045287657,0.8427119114980316,0.15469824423703654,0.14722448139243746,0.048085
hcas_state_variables.csv,knn,0.5353535353535354,45310,244114,707801,2775,0.753111,0.15655232461717067,0.9422896953311843,0.2684965437958692,0.7435548342026337,0.842922264766909,0.1550655546391329,0.14751764226690242,0.048085
hcas_state_variables.csv,knn,0.5454545454545455,45284,243340,708575,2801,0.753859,0.1568961694107212,0.9417489861703234,0.26898003914359286,0.7443679320107363,0.8430584590905299,0.1553881787767007,0.147756808476554,0.048085
hcas_state_variables.csv,knn,0.5555555555555556,45266,242526,709389,2819,0.754655,0.1572872074275866,0.9413746490589581,0.26953914677099056,0.7452230503773971,0.8432988497181776,0.15576148184342645,0.14806618969360788,0.048085
hcas_state_variables.csv,knn,0.5656565656565657,45238,241703,710212,2847,0.75545,0.15765610351953885,0.9407923468857232,0.2700566523195215,0.7460876233697337,0.8434399851277284,0.15610722321145112,0.1483216556310055,0.048085
hcas_state_variables.csv,knn,0.5757575757575758,45201,240869,711046,2884,0.756247,0.15800678155696157,0.9400228761568057,0.27053912106657085,0.7469637520156737,0.8434933140862397,0.1564297431425071,0.14852998925145514,0.048085
hcas_state_variables.csv,knn,0.5858585858585859,45180,240036,711879,2905,0.757059,0.158406260518344,0.9395861495268795,0.2711062973108392,0.7478388301476497,0.8437124898372645,0.15680911839123146,0.14883632838138258,0.048085
hcas_state_variables.csv,knn,0.595959595959596,45158,239215,712700,2927,0.757858,0.1587984794618336,0.9391286263907663,0.2716613827912097,0.7487013021120583,0.8439149642514123,0.15718064740689175,0.1491321978899341,0.048085
hcas_state_variables.csv,knn,0.6060606060606061,45137,238374,713541,2948,0.758678,0.15920722652736577,0.9386918997608402,0.2722409196733374,0.749584784355746,0.8441383420582931,0.15756879693079986,0.14944653392462742,0.048085
hcas_state_variables.csv,knn,0.6161616161616162,45113,237587,714328,2972,0.759441,0.1595790590732225,0.9381927836123531,0.27276327523920374,0.7504115388453801,0.8443021612288666,0.15791887199305496,0.14971592163814676,0.048085
hcas_state_variables.csv,knn,0.6262626262626263,45082,236744,715171,3003,0.760253,0.15996394938721054,0.9375480919205573,0.2732979500531961,0.7512971221169957,0.8444226070187766,0.15827742259390723,0.14997389552405585,0.048085
hcas_state_variables.csv,knn,0.6363636363636365,45062,235905,716010,3023,0.761072,0.16038182419999503,0.9371321617968181,0.27388984111933673,0.7521785033327556,0.8446553325647869,0.15867460121835275,0.15029896562545858,0.048085
hcas_state_variables.csv,knn,0.6464646464646465,45037,235126,716789,3048,0.761826,0.16075284744952045,0.9366122491421441,0.27440837415612584,0.7529968537106779,0.8448045514264111,0.15902277807006085,0.15056308600569934,0.048085
hcas_state_variables.csv,knn,0.6565656565656566,45004,234291,717624,3081,0.762628,0.16113428453785425,0.9359259644379744,0.2749343270816788,0.753874032870582,0.8448999986542782,0.1593761509476726,0.15080976066011423,0.048085
hcas_state_variables.csv,knn,0.6666666666666667,44969,233481,718434,3116,0.763403,0.16149757586640331,0.9351980867214308,0.2754314238902415,0.754724949181387,0.844961517951409,0.15971033434434556,0.1510322239604095,0.048085
hcas_state_variables.csv,knn,0.6767676767676768,44939,232623,719292,3146,0.764231,0.16190616871185537,0.934574191535822,0.2759982434967926,0.755626290162462,0.8451002408491419,0.1600916254613335,0.15131332672854464,0.048085
hcas_state_variables.csv,knn,0.686868686868687,44906,231796,720119,3179,0.765025,0.16229011716575956,0.9338879068316522,0.2765258461699514,0.7564950652106543,0.8451914860211533,0.16044676130212482,0.15156077781939478,0.048085
hcas_state_variables.csv,knn,0.696969696969697,44861,230908,721007,3224,0.765868,0.16267600781813765,0.932952064053239,0.2770445941689774,0.757427921610648,0.8451899928319435,0.16079614900732275,0.15176891726587238,0.048085
hcas_state_variables.csv,knn,0.7070707070707072,44833,230067,721848,3252,0.766681,0.16308839578028375,0.9323697618800042,0.2776166075823955,0.7583114038543357,0.84534058286717,0.16118165607293855,0.15205868873905504,0.048085
hcas_state_variables.csv,knn,0.7171717171717172,44800,229180,722735,3285,0.767535,0.16351558507920286,0.9316834771758344,0.2782047102293015,0.7592432097403655,0.8454633434581,0.16157827349286782,0.1523447688790327,0.048085
hcas_state_variables.csv,knn,0.7272727272727273,44772,228251,723664,3313,0.768436,0.16398618431414203,0.9311011750025996,0.2788594491572929,0.7602191372128814,0.8456601561077405,0.1620201493833594,0.15268772889909052,0.048085
hcas_state_variables.csv,knn,0.7373737373737375,44736,227375,724540,3349,0.769276,0.16440349710228547,0.930352500779869,0.27942884982947946,0.7611393874453076,0.8457459441125883,0.16240470485732955,0.15295320466606724,0.048085
hcas_state_variables.csv,knn,0.7474747474747475,44705,226508,725407,3380,0.770112,0.16483354411477327,0.9297078090880732,0.28002054507074897,0.7620501830520582,0.8458789960700657,0.16280458715262225,0.15324703316316812,0.048085
hcas_state_variables.csv,knn,0.7575757575757577,44678,225528,726387,3407,0.771065,0.16534791973531307,0.9291463034210252,0.28073681002604534,0.763079686736736,0.8461129950788806,0.16328902500977657,0.15363240840042253,0.048085
hcas_state_variables.csv,knn,0.7676767676767677,44642,224612,727303,3443,0.771945,0.16579883678608304,0.9283976291982947,0.28135211871216587,0.7640419575277204,0.8462197933630076,0.16370550464434885,0.1539272469960345,0.048085
hcas_state_variables.csv,knn,0.7777777777777778,44596,223596,728319,3489,0.772915,0.16628385634172532,0.9274409899136945,0.2820059631272587,0.7651092797151006,0.8462751348143975,0.1641483946245781,0.1542184643322363,0.048085
hcas_state_variables.csv,knn,0.787878787878788,44550,222651,729264,3535,0.773814,0.16672841793256762,0.9264843506290943,0.28260055949201673,0.7661020154110398,0.8462931830200671,0.16455144495006205,0.15447127001967115,0.048085
hcas_state_variables.csv,knn,0.797979797979798,44508,221604,730311,3577,0.774819,0.16725288600288601,0.925610897369242,0.28331269872086623,0.7672019035313027,0.8464064004502723,0.165034539784715,0.15481109390072686,0.048085
hcas_state_variables.csv,knn,0.8080808080808082,44469,220593,731322,3616,0.775791,0.16776829571949203,0.9247998336279505,0.2840135782875135,0.7682639731488631,0.8465319033884068,0.16551038789926975,0.15515209196943103,0.048085
hcas_state_variables.csv,knn,0.8181818181818182,44423,219597,732318,3662,0.776741,0.16825619271267328,0.9238431943433503,0.28466701911215775,0.7693102850569641,0.8465767397001571,0.165954378703088,0.1554423385437264,0.048085
hcas_state_variables.csv,knn,0.8282828282828284,44387,218590,733325,3698,0.777712,0.16878662392528623,0.9230945201206198,0.2853900508580283,0.7703681526186686,0.8467313363696443,0.16644604856098247,0.1558060076150916,0.048085
hcas_state_variables.csv,knn,0.8383838383838385,44332,217485,734430,3753,0.778762,0.16932437542252796,0.9219507122803369,0.28610334880058863,0.7715289705488411,0.846739841414589,0.16693150581767519,0.15610872852722282,0.048085
hcas_state_variables.csv,knn,0.8484848484848485,44283,216369,735546,3802,0.779829,0.16989319092122832,0.9209316834771758,0.2868655198437505,0.7727013441326169,0.8468165138048964,0.16745067195050936,0.15646002232639603,0.048085
hcas_state_variables.csv,knn,0.8585858585858587,44237,215228,736687,3848,0.780924,0.17049313009461778,0.9199750441925757,0.28767354901642006,0.7738999805654917,0.8469375123790337,0.1680015798688253,0.15684942489332654,0.048085
hcas_state_variables.csv,knn,0.8686868686868687,44179,213991,737924,3906,0.782103,0.17112367819653718,0.918768846833732,0.28851120798027785,0.7751994663389064,0.8469841565863192,0.16857323829728782,0.1572231044825791,0.048085
hcas_state_variables.csv,knn,0.8787878787878789,44128,212750,739165,3957,0.783293,0.17178582829202968,0.9177082250181969,0.28939904185097864,0.7765031541681768,0.8471056895931869,0.16917974965016197,0.15764926756515932,0.048085
hcas_state_variables.csv,knn,0.888888888888889,44073,211451,740464,4012,0.784537,0.17248086285436984,0.9165644171779141,0.2903273618370997,0.7778677718073568,0.8472160944926355,0.1698145921953024,0.15808982153645923,0.048085
hcas_state_variables.csv,knn,0.8989898989898991,44001,210025,741890,4084,0.785891,0.17321455284104775,0.9150670687324529,0.2912902873447176,0.7793658047199592,0.8472164367262061,0.17047382898764094,0.15850293313006014,0.048085
hcas_state_variables.csv,knn,0.9090909090909092,43958,208578,743337,4127,0.787295,0.17406627173947478,0.9141728189664137,0.29244796604362305,0.7808858984258048,0.8475293586961092,0.1712673817418171,0.15912665432304945,0.048085
hcas_state_variables.csv,knn,0.9191919191919192,43881,207049,744866,4204,0.788747,0.17487347068903678,0.9125714879900176,0.29350367038442887,0.7824921342766948,0.8475318111333563,0.1719919728456419,0.15958454335667302,0.048085
hcas_state_variables.csv,knn,0.9292929292929294,43799,205289,746626,4286,0.790425,0.17583745503597123,0.9108661744826869,0.2947710592819671,0.784341038853259,0.847603606667973,0.17286304040667155,0.1601643899993866,0.048085
hcas_state_variables.csv,knn,0.9393939393939394,43726,203369,748546,4359,0.792272,0.1769602784354196,0.9093480295310388,0.2962666847347381,0.7863580256640561,0.8478530275975474,0.17389264040341373,0.16091848050051277,0.048085
hcas_state_variables.csv,knn,0.9494949494949496,43616,201251,750664,4469,0.79428,0.17812118415303002,0.9070604138504731,0.2977689177749256,0.7885830142397168,0.847821714045095,0.1749286103891937,0.16156667501338373,0.048085
hcas_state_variables.csv,knn,0.9595959595959597,43485,198750,753165,4600,0.79665,0.17951575948975168,0.9043360715399813,0.29956599614218793,0.791210349663573,0.8477732106017771,0.17617031620313164,0.16234257671647814,0.048085
hcas_state_variables.csv,knn,0.9696969696969697,43344,195794,756121,4741,0.799465,0.18125099315039853,0.9014037641676198,0.3018142697485926,0.7943156689410295,0.8478597165543247,0.1777274796107906,0.1633803274848887,0.048085
hcas_state_variables.csv,knn,0.9797979797979799,43174,191888,760027,4911,0.803201,0.18367069113680645,0.8978683581158365,0.3049582019233825,0.7984189764842449,0.8481436673000406,0.17991190675617674,0.16491210188500535,0.048085
hcas_state_variables.csv,knn,0.98989898989899,42877,186006,765909,5208,0.808786,0.18733151872353998,0.8916917957783093,0.30961699546518007,0.8045980996202392,0.8481449476992742,0.18316381236356802,0.16704197833647133,0.048085
hcas_state_variables.csv,knn,1.0,34453,98673,853242,13632,0.887695,0.2587999338972102,0.7165020276593532,0.3802528544072932,0.8963426356344841,0.8064223316469187,0.23476062633723546,0.18543067739545768,0.048085


==> graphics/data/monte_carlo_results.csv <==
affinity,accuracy_odd,accuracy_odd_+std,accuracy_odd_-std,accuracy_hull,accuracy_hull_+std,accuracy_hull_-std,recall_odd,recall_odd_+std,recall_odd_-std,recall_hull,recall_hull_+std,recall_hull_-std,precision_odd,precision_odd_+std,precision_odd_-std,precision_hull,precision_hull_+std,precision_hull_-std,prevalence_odd,prevalence_odd_+std,prevalence_odd_-std,prevalence_hull,prevalence_hull_+std,prevalence_hull_-std
0.0,0.24973636363636365,0.250790440334688,0.24868228693803926,0.20027545454545456,0.26350870088766926,0.13704220820323987,1.0,1.0,1.0,1.0,1.0,1.0,0.24973636363636365,0.250790440334688,0.24868228693803926,0.20027545454545456,0.26350870088766926,0.13704220820323987,0.24973636363636365,0.250790440334688,0.24868228693803926,0.20027545454545456,0.26350870088766926,0.13704220820323987
0.010101010101010102,0.6916472727272727,0.8341083431411618,0.5491862023133836,0.6882063636363637,0.8323786837178757,0.5440340435548516,0.8884920255871116,1.1135484881358537,0.6634355630383694,0.9368971225049876,1.072523105775452,0.8012711392345231,0.5103915150495835,0.6861060293285208,0.3346770007706461,0.39992670844022626,0.4676916780608489,0.33216173881960365,0.24973636363636365,0.250790440334688,0.24868228693803926,0.20027545454545456,0.26350870088766926,0.13704220820323987
0.020202020202020204,0.7096318181818182,0.842686983830451,0.5765766525331854,0.7096272727272727,0.847482837793884,0.5717717076606613,0.8764208849896135,1.1167137021704852,0.6361280678087418,0.9228958173467631,1.0814169770526925,0.7643746576408337,0.529813869136395,0.7081326724162085,0.3514950658565817,0.4178799626693271,0.490968894440237,0.3447910308984172,0.24973636363636365,0.250790440334688,0.24868228693803926,0.20027545454545456,0.26350870088766926,0.13704220820323987
0.030303030303030304,0.7203427272727274,0.8478179943990434,0.5928674601464115,0.7225600000000001,0.8566240484653105,0.5884959515346897,0.869071812228089,1.11853320430198,0.6196104201541982,0.9151273935122846,1.0865397173959586,0.7437150696286106,0.5421978594400948,0.7220014612679947,0.3623942576121949,0.4299171853075951,0.5068393833915477,0.3529949872236426,0.24973636363636365,0.250790440334688,0.24868228693803926,0.20027545454545456,0.26350870088766926,0.13704220820323987
0.04040404040404041,0.7279272727272726,0.8515312770821558,0.6043232683723895,0.7318118181818182,0.8631931980593046,0.6004304383043317,0.863499713962394,1.1200399501611462,0.6069594777636418,0.9091178918334054,1.0906696583214182,0.7275661253453927,0.5514475050058455,0.7325843046307341,0.3703107053809569,0.43906288961878753,0.5192687427666095,0.35885703647096556,0.24973636363636365,0.250790440334688,0.24868228693803926,0.20027545454545456,0.26350870088766926,0.13704220820323987
0.05050505050505051,0.7339227272727272,0.8545221984830038,0.6133232560624506,0.7392072727272727,0.8685284065616091,0.6098861388929363,0.8589844366340059,1.1210274828260838,0.5969413904419281,0.9046214878393851,1.0935135995318963,0.7157293761468739,0.5592056675608205,0.7414438979128273,0.37696743720881365,0.44689274196111073,0.529834207473822,0.36395127644839936,0.24973636363636365,0.250790440334688,0.24868228693803926,0.20027545454545456,0.26350870088766926,0.13704220820323987
0.06060606060606061,0.73871,0.8567631011490553,0.6206568988509447,0.745229090909091,0.8728194581327355,0.6176387236854464,0.8549312647154909,1.1218678897412806,0.5879946396897011,0.9006008203182158,1.095753293334687,0.7054483473017445,0.5656295574765647,0.7486845157750222,0.3825745991781073,0.45358281752997504,0.5387869014559503,0.3683787336039998,0.24973636363636365,0.250790440334688,0.24868228693803926,0.20027545454545456,0.26350870088766926,0.13704220820323987
0.07070707070707072,0.7429372727272727,0.8588312564201217,0.6270432890344237,0.75048,0.8765082737397374,0.6244517262602627,0.8514977179416463,1.1225394225246625,0.5804560133586302,0.8970246704347634,1.097915062196891,0.6961342786726359,0.5715435505945705,0.7554706321449076,0.38761646904423336,0.4595262244295126,0.546896155073321,0.37215629378570414,0.24973636363636365,0.250790440334688,0.24868228693803926,0.20027545454545456,0.26350870088766926,0.13704220820323987
0.08080808080808081,0.7465027272727274,0.8605561220323676,0.6324493325130871,0.7549345454545453,0.8795753937393553,0.6302936971697353,0.8482939904253883,1.122991433870763,0.5735965469800137,0.8935042073766202,1.0996584144465138,0.6873500003067265,0.5766935734742048,0.7612905603096372,0.39209658663877245,0.4645951114897919,0.5538492493394269,0.3753409736401568,0.24973636363636365,0.250790440334688,0.24868228693803926,0.20027545454545456,0.26350870088766926,0.13704220820323987
0.09090909090909091,0.7496927272727271,0.8619623145162665,0.6374231400291877,0.7590063636363638,0.8823665974140522,0.6356461298586753,0.8452253405409821,1.1234074709691853,0.5670432101127788,0.8903302335342093,1.1011295633085216,0.6795309037598969,0.5816312368956068,0.7669217205907449,0.3963407532004687,0.46957720086076565,0.5600386466108854,0.3791157551106459,0.24973636363636365,0.250790440334688,0.24868228693803926,0.20027545454545456,0.26350870088766926,0.13704220820323987
0.10101010101010102,0.7525218181818183,0.863151737759594,0.6418918986040426,0.7626263636363636,0.8847431967603494,0.6405095305123778,0.8423714642899193,1.1236365817832819,0.5611063467965568,0.8872709743308043,1.1024873204178074,0.6720546282438012,0.5859301494256262,0.7717344175817791,0.40012588126947324,0.47390095221739675,0.5657714660250173,0.3820304384097763,0.24973636363636365,0.250790440334688,0.24868228693803926,0.20027545454545456,0.26350870088766926,0.13704220820323987
0.11111111111111112,0.7552072727272727,0.8643109956944074,0.6461035497601381,0.7660154545454545,0.8869162085369101,0.6451147005539989,0.8397350525378416,1.123710789933978,0.5557593151417053,0.8844046466334173,1.1035284856202898,0.6652808076465448,0.5900743459823402,0.7762532415383961,0.4038954504262843,0.4779859294592886,0.571100226214578,0.38487163270399916,0.24973636363636365,0.250790440334688,0.24868228693803926,0.20027545454545456,0.26350870088766926,0.13704220820323987
0.12121212121212122,0.7574945454545454,0.8653803895308936,0.6496087013781973,0.7689481818181818,0.8888956121834867,0.649000751452877,0.8372812122758123,1.1237469494550618,0.5508154750965629,0.8817183506994895,1.1044807180241203,0.6589559833748585,0.5938796828626439,0.7806160529704538,0.40714331275483406,0.48166754901686454,0.5761705713013449,0.3871645267323842,0.24973636363636365,0.250790440334688,0.24868228693803926,0.20027545454545456,0.26350870088766926,0.13704220820323987
0.13131313131313133,0.7594936363636364,0.8661550385391638,0.6528322341881091,0.7715927272727273,0.8905878653774498,0.6525975891680048,0.8347620994851404,1.1239627666412513,0.5455614323290294,0.8788500090788092,1.1056179069496674,0.6520821112079509,0.5971368554697849,0.7841297730578141,0.4101439378817558,0.48494813592967406,0.5806847450264248,0.38921152683292337,0.24973636363636365,0.250790440334688,0.24868228693803926,0.20027545454545456,0.26350870088766926,0.13704220820323987
0.14141414141414144,0.7613527272727272,0.8667601222255663,0.655945332319888,0.7740790909090909,0.8920984288818875,0.6560597529362943,0.8322935346856554,1.1240202286628422,0.5405668407084685,0.8760561553862624,1.1066324871448363,0.6454798236276884,0.6002069704292237,0.7874766534806005,0.41293728737784685,0.48802629969649336,0.5849892346946424,0.39106336469834435,0.24973636363636365,0.250790440334688,0.24868228693803926,0.20027545454545456,0.26350870088766926,0.13704220820323987
0.15151515151515152,0.7632954545454546,0.8677639065353114,0.6588270025555977,0.776549090909091,0.893763107481307,0.6593350743368749,0.8302555080627858,1.1241816662743276,0.536329349851244,0.8737735844916062,1.1075224374679098,0.6400247315153027,0.6036341010458858,0.7915444209322002,0.4157237811595713,0.4913109455752061,0.5894365292836832,0.39318536186672903,0.24973636363636365,0.250790440334688,0.24868228693803926,0.20027545454545456,0.26350870088766926,0.13704220820323987
0.16161616161616163,0.7650627272727274,0.8685753100907254,0.6615501444547294,0.77882,0.8952144323879329,0.6624255676120671,0.82821340570244,1.1242643459619837,0.5321624654428961,0.8713282634474901,1.1085951721428835,0.6340613547520968,0.6067274110002918,0.7951463132370925,0.4183085087634911,0.49416138510722535,0.5937547052686625,0.39456806494578817,0.24973636363636365,0.250790440334688,0.24868228693803926,0.20027545454545456,0.26350870088766926,0.13704220820323987
0.17171717171717174,0.7667445454545455,0.8693700083026779,0.6641190826064132,0.7809945454545454,0.8966387473972939,0.6653503435117969,0.8262698077921449,1.1243417863295675,0.5281978292547223,0.8692142745543957,1.1091889872503267,0.6292395618584647,0.6098186574867931,0.7987035909449443,0.4209337240286419,0.49721698122434005,0.5977739371741321,0.396660025274548,0.24973636363636365,0.250790440334688,0.24868228693803926,0.20027545454545456,0.26350870088766926,0.13704220820323987
0.18181818181818182,0.7683409090909091,0.8700734617120339,0.6666083564697843,0.7830363636363636,0.8978371434304152,0.6682355838423121,0.8243853029131849,1.1245734983824738,0.524197107443896,0.8669167857736174,1.1101037083060854,0.6237298632411494,0.6125376582983658,0.8016530878043385,0.4234222287923931,0.49981468581235755,0.6013632780476161,0.39826609357709897,0.24973636363636365,0.250790440334688,0.24868228693803926,0.20027545454545456,0.26350870088766926,0.13704220820323987
0.19191919191919193,0.7698400000000002,0.8708444187152228,0.6688355812847776,0.7849918181818182,0.8991264233889381,0.6708572129746982,0.8225697020245019,1.1247176637052796,0.520421740343724,0.8648852845468117,1.1108006400101698,0.6189699290834536,0.6152577492455218,0.8046880128576698,0.4258274856333738,0.5025430557708783,0.6051194480584283,0.3999666634833283,0.24973636363636365,0.250790440334688,0.24868228693803926,0.20027545454545456,0.26350870088766926,0.13704220820323987
0.20202020202020204,0.7712472727272726,0.8714314924147072,0.6710630530398379,0.7868372727272728,0.9002298876937053,0.6734446577608403,0.8206255357147612,1.1248403510766003,0.516410720352922,0.8625490155138572,1.1114426713551055,0.6136553596726089,0.6180907390062602,0.8080178059569915,0.42816367205552897,0.505156766531045,0.6086079217989314,0.4017056112631586,0.24973636363636365,0.250790440334688,0.24868228693803926,0.20027545454545456,0.26350870088766926,0.13704220820323987
0.21212121212121213,0.7725936363636364,0.871954768628515,0.6732325040987579,0.7886490909090909,0.9013342789697426,0.6759639028484391,0.8187025912229008,1.1248130365096083,0.5125921459361933,0.8604626977138552,1.1118312612429557,0.6090941341847546,0.6206705690558884,0.8109206741975583,0.43042046391421845,0.5078347776700661,0.6122150422288073,0.4034545131113249,0.24973636363636365,0.250790440334688,0.24868228693803926,0.20027545454545456,0.26350870088766926,0.13704220820323987
0.22222222222222224,0.7738436363636364,0.8724680745367316,0.6752191981905412,0.7903263636363637,0.9023317557364948,0.6783209715362325,0.8168424512214376,1.125004104361877,0.5086807980809981,0.858296141827481,1.1123918001604785,0.6042004834944835,0.62313863449646,0.8136798232683524,0.4325974457245676,0.5103366401052217,0.6154080072164783,0.4052652729939652,0.24973636363636365,0.250790440334688,0.24868228693803926,0.20027545454545456,0.26350870088766926,0.13704220820323987
0.23232323232323235,0.7750454545454545,0.8729936858964767,0.6770972231944322,0.7919281818181819,0.9032971561021262,0.6805592075342376,0.8150437766815578,1.1251402115025266,0.5049473418605889,0.8561845749454631,1.112871882794807,0.5994972670961192,0.6257241614415876,0.8166335278219465,0.43481479506122866,0.5127856868207605,0.6185873860243869,0.4069839876171342,0.24973636363636365,0.250790440334688,0.24868228693803926,0.20027545454545456,0.26350870088766926,0.13704220820323987
0.24242424242424243,0.7761854545454546,0.8734558726743761,0.6789150364165332,0.7935027272727272,0.9042666620078951,0.6827387925375593,0.813249377239922,1.1252425032991298,0.5012562511807142,0.8541722719601275,1.1134818474810029,0.5948626964392522,0.6280601040291474,0.8192145005205856,0.4369057075377091,0.515192881279555,0.6217932129165731,0.40859254964253694,0.24973636363636365,0.250790440334688,0.24868228693803926,0.20027545454545456,0.26350870088766926,0.13704220820323987
0.25252525252525254,0.7772827272727273,0.873999649557291,0.6805658049881635,0.7950127272727272,0.9052778224744034,0.684747632071051,0.8115897935838924,1.1252898359422363,0.4978897512255485,0.8524532145661881,1.113807543220211,0.5910988859121651,0.6303832069785467,0.821884695341308,0.4388817186157853,0.5177127938104631,0.6251694057033441,0.41025618191758206,0.24973636363636365,0.250790440334688,0.24868228693803926,0.20027545454545456,0.26350870088766926,0.13704220820323987
0.26262626262626265,0.7783709090909091,0.8744712139295653,0.6822706042522529,0.7965027272727272,0.9061957975843024,0.686809656961152,0.8099229300437973,1.1253989901799475,0.49444686990764714,0.8506479410132496,1.1142193837482561,0.5870764982782429,0.6327363468065028,0.824553173779818,0.44091951983318767,0.5202042087794202,0.6282045700772556,0.41220384748158484,0.24973636363636365,0.250790440334688,0.24868228693803926,0.20027545454545456,0.26350870088766926,0.13704220820323987
0.27272727272727276,0.7794645454545456,0.8750622653173917,0.6838668255916994,0.7979381818181818,0.9070780440316139,0.6887983196047497,0.8083875413806936,1.1255689562810385,0.4912061264803487,0.8488387707959475,1.1147117455941722,0.5829657959977228,0.6349983502010214,0.8271378690494181,0.4428588313526246,0.5224589621266447,0.6311866513193334,0.4137312729339559,0.24973636363636365,0.250790440334688,0.24868228693803926,0.20027545454545456,0.26350870088766926,0.13704220820323987
0.2828282828282829,0.7805009090909092,0.8755956255538839,0.6854061926279345,0.7993472727272727,0.9080017997292182,0.6906927457253271,0.8069215580564446,1.1256144638176608,0.4882286522952283,0.84729890722273,1.115164825789526,0.5794329886559342,0.6372364277743464,0.8296845210152073,0.44478833453348554,0.5247863285750671,0.6343543769004933,0.41521828024964086,0.24973636363636365,0.250790440334688,0.24868228693803926,0.20027545454545456,0.26350870088766926,0.13704220820323987
0.29292929292929293,0.7813909090909091,0.876064112408671,0.6867177057731473,0.8006281818181818,0.9088704495511102,0.6923859140852535,0.8052917834707594,1.1258374346287099,0.4847461323128088,0.8454313102412816,1.1158539529490765,0.5750086675334866,0.6393643012566552,0.8322094475424484,0.44651915497086203,0.5269851646107196,0.637494141710832,0.41647618751060733,0.24973636363636365,0.250790440334688,0.24868228693803926,0.20027545454545456,0.26350870088766926,0.13704220820323987
0.30303030303030304,0.7823736363636363,0.8765739340154269,0.6881733387118457,0.8019836363636365,0.9097339121509003,0.6942333605763726,0.8037531626350737,1.125935747597048,0.4815705776730995,0.8436578679683336,1.1165616479239018,0.5707540880127655,0.6415105987012454,0.8346329192077405,0.44838827819475024,0.5290591304173469,0.6409178690701562,0.4172003917645375,0.24973636363636365,0.250790440334688,0.24868228693803926,0.20027545454545456,0.26350870088766926,0.13704220820323987
0.31313131313131315,0.7833318181818183,0.8770414809045243,0.6896221554591123,0.803250909090909,0.9104302395655474,0.6960715786162707,0.8022581730590055,1.126107561356931,0.47840878476107995,0.841767145454407,1.1171778505466758,0.5663564403621382,0.6435701060903173,0.8369995252140775,0.45014068696655707,0.5309813612263271,0.6436202696872705,0.4183424527653837,0.24973636363636365,0.250790440334688,0.24868228693803926,0.20027545454545456,0.26350870088766926,0.13704220820323987
0.32323232323232326,0.7842545454545454,0.8774665914341423,0.6910424994749486,0.8045045454545455,0.9111548781364318,0.6978542127726592,0.8007297716554134,1.1261836639386806,0.4752758793721461,0.8399867245823792,1.1175998105443794,0.5623736386203791,0.6458752208055197,0.8396298730610243,0.4521205685500152,0.5331396878551659,0.646216404581235,0.42006297112909674,0.24973636363636365,0.250790440334688,0.24868228693803926,0.20027545454545456,0.26350870088766926,0.13704220820323987
0.33333333333333337,0.785128181818182,0.8779282712399827,0.6923280923963813,0.8057163636363637,0.9119073964090151,0.6995253308637123,0.7993009396399002,1.126292709050295,0.4723091702295054,0.8383051595192502,1.118284936863355,0.5583253821751455,0.6478356120999245,0.841760969021481,0.4539102551783679,0.5350736054204582,0.6489095635430926,0.42123764729782387,0.24973636363636365,0.250790440334688,0.24868228693803926,0.20027545454545456,0.26350870088766926,0.13704220820323987
0.3434343434343435,0.7859872727272728,0.878373821737486,0.6936007237170595,0.8069063636363637,0.9126301713338241,0.7011825559389033,0.7978789054755463,1.1263935757310026,0.46936423522009,0.8366872935986014,1.1187940595339596,0.5545805276632432,0.6497685408102906,0.8438773017356411,0.45565977988494,0.5370762249286423,0.651567815879121,0.42258463397816354,0.24973636363636365,0.250790440334688,0.24868228693803926,0.20027545454545456,0.26350870088766926,0.13704220820323987
0.3535353535353536,0.7868063636363637,0.878753837403898,0.6948588898688294,0.8080672727272726,0.9133000035576399,0.7028345418969054,0.7963326909348644,1.1264813193807894,0.46618406248893934,0.8348959008756864,1.1192864901798385,0.5505053115715344,0.651685462118043,0.845970872960468,0.457400051275618,0.5390073811021161,0.6543550662324452,0.423659695971787,0.24973636363636365,0.250790440334688,0.24868228693803926,0.20027545454545456,0.26350870088766926,0.13704220820323987
0.36363636363636365,0.7876409090909092,0.8791987864099775,0.6960830317718409,0.8092636363636363,0.9140749000949676,0.704452372632305,0.7948668029110678,1.1265515241109298,0.4631820817112057,0.8333553962013073,1.1197192057999623,0.5469915866026523,0.653701861299579,0.8482302646183751,0.4591734579807828,0.5412423315201291,0.6573216208309958,0.42516304220926243,0.24973636363636365,0.250790440334688,0.24868228693803926,0.20027545454545456,0.26350870088766926,0.13704220820323987
0.37373737373737376,0.7884609090909092,0.8796924328945659,0.6972293852872524,0.8104109090909091,0.9147945411633183,0.7060272770184999,0.7934557921238437,1.1266988018235264,0.46021278242416086,0.8317225631547707,1.1202973975551866,0.5431477287543547,0.6554562084193066,0.8499867110246653,0.46092570581394793,0.5431516585636926,0.6601037257949717,0.4261995913324136,0.24973636363636365,0.250790440334688,0.24868228693803926,0.20027545454545456,0.26350870088766926,0.13704220820323987
0.38383838383838387,0.7891827272727273,0.8799740259237754,0.6983914286216792,0.8115199999999999,0.9154629505240078,0.707577049475992,0.7918286574346104,1.1266689090860393,0.4569884057831815,0.8300404679179223,1.1205928479545295,0.5394880878813151,0.6572073703658766,0.8518164799208663,0.46259826081088695,0.5452767253494155,0.6631027730456143,0.4274506776532167,0.24973636363636365,0.250790440334688,0.24868228693803926,0.20027545454545456,0.26350870088766926,0.13704220820323987
0.393939393939394,0.78995,0.8803674361704443,0.6995325638295558,0.8126072727272725,0.9161287486801929,0.7090857967743521,0.7904278546493925,1.1267129681418657,0.45414274115691916,0.8284479740867248,1.1210934953544738,0.5358024528189758,0.6593236620483011,0.8544262025944598,0.46422112150214234,0.5473218785358133,0.6658911211437267,0.4287526359278998,0.24973636363636365,0.250790440334688,0.24868228693803926,0.20027545454545456,0.26350870088766926,0.13704220820323987
0.4040404040404041,0.79063,0.8807075624367438,0.7005524375632564,0.8136727272727273,0.916831006461987,0.7105144480834676,0.7888117233026409,1.1267885153598591,0.45083493124542284,0.826726786044756,1.121539280826129,0.531914291263383,0.6612372698018308,0.8567110573908382,0.4657634822128235,0.5495688486558369,0.6690429320382583,0.43009476527341545,0.24973636363636365,0.250790440334688,0.24868228693803926,0.20027545454545456,0.26350870088766926,0.13704220820323987
0.4141414141414142,0.7913654545454546,0.8810905494808016,0.7016403596101076,0.8147045454545455,0.9174163624575862,0.7119927284515049,0.78742217714647,1.1268241775281327,0.4480201767648073,0.8251525596206973,1.1218658386359377,0.5284392806054571,0.6630150054063605,0.8586489831634518,0.4673810276492691,0.551531745342233,0.6713272807564549,0.4317362099280112,0.24973636363636365,0.250790440334688,0.24868228693803926,0.20027545454545456,0.26350870088766926,0.13704220820323987
0.42424242424242425,0.7920772727272728,0.8814467601062443,0.7027077853483013,0.8157109090909089,0.917946706366756,0.7134751118150618,0.7860290112855843,1.1269545391463074,0.4451034834248612,0.8235041721085937,1.1223388021649199,0.5246695420522676,0.664627730300412,0.8602748148979651,0.4689806457028589,0.5532859942887502,0.673844899602325,0.4327270889751755,0.24973636363636365,0.250790440334688,0.24868228693803926,0.20027545454545456,0.26350870088766926,0.13704220820323987
0.43434343434343436,0.7928027272727274,0.8818180220862806,0.7037874324591742,0.8167618181818184,0.9185584885880017,0.714965147775635,0.7845374845817458,1.1269362826031766,0.4421386865603151,0.8218248271824463,1.1227240965887304,0.5209255577761622,0.6664769250243071,0.8622149613705463,0.4707388886780679,0.5552830338529353,0.6763439315839115,0.43422213612195915,0.24973636363636365,0.250790440334688,0.24868228693803926,0.20027545454545456,0.26350870088766926,0.13704220820323987
0.4444444444444445,0.7934545454545454,0.8821095724220647,0.7047995184870262,0.8177554545454545,0.919114102771681,0.716396806319228,0.7829727199548432,1.1269700719151172,0.43897536799456915,0.8200146292811591,1.1232678478507605,0.5167614107115577,0.6682367424796014,0.8640588468136572,0.4724146381455457,0.5570613302380221,0.6790262808459177,0.4350963796301265,0.24973636363636365,0.250790440334688,0.24868228693803926,0.20027545454545456,0.26350870088766926,0.13704220820323987
0.4545454545454546,0.7940527272727274,0.8824521756555095,0.7056532788899452,0.8186536363636363,0.9196484088901683,0.7176588638371043,0.7814884214020128,1.1269858907195798,0.43599095208444594,0.818266936730674,1.1236567790737453,0.5128770943876027,0.6699751390488247,0.8659585822706599,0.4739916958269894,0.5588485585606242,0.6812838352228272,0.4364132818984212,0.24973636363636365,0.250790440334688,0.24868228693803926,0.20027545454545456,0.26350870088766926,0.13704220820323987
0.4646464646464647,0.7946736363636362,0.8827108221301403,0.7066364505971321,0.819570909090909,0.9200997101611899,0.7190421080206282,0.7799855627165937,1.1269243059519485,0.43304681948123885,0.8165123926195016,1.1239694217756373,0.5090553634633659,0.6715070914709439,0.867475625344052,0.4755385575978358,0.5605679508132976,0.6834240133751918,0.4377118882514034,0.24973636363636365,0.250790440334688,0.24868228693803926,0.20027545454545456,0.26350870088766926,0.13704220820323987
0.4747474747474748,0.7953081818181819,0.8831202476507605,0.7074961159856032,0.820487272727273,0.920628957453638,0.7203455880009079,0.7784604710457199,1.1269830579335123,0.42993788415792755,0.814702600822567,1.1242482597201506,0.5051569419249833,0.673295134488431,0.8695221916417449,0.47706807733511714,0.5625115985355706,0.6858424046514638,0.43918079241967745,0.24973636363636365,0.250790440334688,0.24868228693803926,0.20027545454545456,0.26350870088766926,0.13704220820323987
0.48484848484848486,0.7958736363636365,0.8834071445733737,0.7083401281538994,0.8213836363636364,0.9211408916725956,0.7216263810546772,0.7768226010968102,1.1270084113143661,0.42663679087925444,0.8128201473027371,1.1246144681614008,0.5010258264440735,0.6749834279109377,0.8713807334132146,0.47858612240866066,0.5645388210186492,0.6882138764920264,0.44086376554527196,0.24973636363636365,0.250790440334688,0.24868228693803926,0.20027545454545456,0.26350870088766926,0.13704220820323987
0.494949494949495,0.7964527272727273,0.8837927040709119,0.7091127504745427,0.8222390909090909,0.9216735853312568,0.722804596486925,0.7754329817426622,1.1269465413364217,0.42391942214890266,0.8112662885529777,1.1247708230920113,0.497761754013944,0.6766863964684252,0.8733401657278774,0.48003262720897294,0.566521242486063,0.6907574542189742,0.4422850307531518,0.24973636363636365,0.250790440334688,0.24868228693803926,0.20027545454545456,0.26350870088766926,0.13704220820323987
0.5050505050505051,0.7970590909090909,0.8841073968771039,0.7100107849410778,0.8231,0.9220927163528161,0.724107283647184,0.7740434258747843,1.1268797429958504,0.42120710875371814,0.809604789483096,1.1249930818943115,0.49421649707188053,0.6783212855343971,0.8751163206531094,0.48152625041568475,0.5682658627520585,0.69278860654108,0.443743118963037,0.24973636363636365,0.250790440334688,0.24868228693803926,0.20027545454545456,0.26350870088766926,0.13704220820323987
0.5151515151515152,0.7976472727272728,0.8844758459559376,0.7108186994986079,0.8239536363636364,0.9225723865882655,0.7253348861390073,0.7726140040407284,1.1267202567541124,0.4185077513273444,0.8079384536827796,1.12509834563822,0.4907785617273392,0.6797539863397091,0.8766085425737052,0.4828994301057129,0.5700472833108627,0.6953673836206071,0.4447271830011183,0.24973636363636365,0.250790440334688,0.24868228693803926,0.20027545454545456,0.26350870088766926,0.13704220820323987
0.5252525252525253,0.7982327272727272,0.8847924264919691,0.7116730280534853,0.8248245454545454,0.9230419821923205,0.7266071087167704,0.771134106594561,1.1265085074667658,0.4157597057223563,0.8062283567340195,1.1252462835843255,0.48721042988371355,0.6814171732829984,0.8783931180726144,0.48444122849338245,0.5719148466109739,0.6975992379851564,0.4462304552367914,0.24973636363636365,0.250790440334688,0.24868228693803926,0.20027545454545456,0.26350870088766926,0.13704220820323987
0.5353535353535354,0.7987918181818181,0.8850806084385308,0.7125030279251054,0.8257018181818182,0.9235340348329605,0.7278696015306759,0.7695704561948211,1.126218993762419,0.41292191862722327,0.8045300213635652,1.1252794733492633,0.4837805693778673,0.6828798205743755,0.879879775467307,0.4858798656814439,0.5739023893473646,0.7003586766697754,0.44744610202495383,0.24973636363636365,0.250790440334688,0.24868228693803926,0.20027545454545456,0.26350870088766926,0.13704220820323987
0.5454545454545455,0.7993109090909091,0.8853174391236017,0.7133043790582164,0.8264699999999998,0.9238764905434949,0.7290635094565048,0.7680283323471971,1.1258918981346944,0.41016476655969997,0.8026137945843014,1.125351391652178,0.4798761975164247,0.6844717642996406,0.8816555661864665,0.48728796241281475,0.5753158516400382,0.702587350461979,0.4480443528180974,0.24973636363636365,0.250790440334688,0.24868228693803926,0.20027545454545456,0.26350870088766926,0.13704220820323987
0.5555555555555556,0.7998472727272727,0.8856015857479768,0.7140929597065687,0.8272918181818182,0.9243226332326127,0.7302610031310237,0.7663990734297699,1.1254492093069985,0.4073489375525412,0.800745535100612,1.1252580359165922,0.4762330342846317,0.6861550467731328,0.8835255208920003,0.4887845726542652,0.5771366087898594,0.705122457550357,0.4491507600293619,0.24973636363636365,0.250790440334688,0.24868228693803926,0.20027545454545456,0.26350870088766926,0.13704220820323987
0.5656565656565657,0.8004281818181819,0.8858921760250121,0.7149641876113516,0.828138181818182,0.924717995332769,0.731558368303595,0.7649077917685272,1.125168500842061,0.4046470826949934,0.7990885088206082,1.1251624151208022,0.4730146025204144,0.6876032112441947,0.8848834038897577,0.4903230185986316,0.579073963991308,0.7075234464365161,0.4506244815460998,0.24973636363636365,0.250790440334688,0.24868228693803926,0.20027545454545456,0.26350870088766926,0.13704220820323987
0.5757575757575758,0.8009909090909091,0.886210671572128,0.7157711466096902,0.8289881818181819,0.9251530070656497,0.7328233565707141,0.7633007016124008,1.1248843841872338,0.40171701903756785,0.7971967310728405,1.125232838625422,0.4691606235202591,0.6892134068663023,0.8866400932260079,0.4917867205065967,0.5809762607487049,0.710076135832473,0.4518763856649368,0.24973636363636365,0.250790440334688,0.24868228693803926,0.20027545454545456,0.26350870088766926,0.13704220820323987
0.5858585858585859,0.8014636363636363,0.8864415271002837,0.7164857456269889,0.8297609090909092,0.9255316651563981,0.7339901530254203,0.7616239372909057,1.1246058960177296,0.39864197856408173,0.7952265432143655,1.1253616563798294,0.4650914300489015,0.6905626568605444,0.8878933595035047,0.49323195421758415,0.5825926560765986,0.7125269381496604,0.4526583740035368,0.24973636363636365,0.250790440334688,0.24868228693803926,0.20027545454545456,0.26350870088766926,0.13704220820323987
0.595959595959596,0.8019972727272727,0.8867182439521664,0.7172763015023791,0.8305618181818182,0.925885662458071,0.7352379739055653,0.7599397810120128,1.1243084662333904,0.3955710957906351,0.7931835942296267,1.1253348546349509,0.4610323338243025,0.6922711597371431,0.8897825758259605,0.49475974364832576,0.5845430909779037,0.7148822340970119,0.4542039478587955,0.24973636363636365,0.250790440334688,0.24868228693803926,0.20027545454545456,0.26350870088766926,0.13704220820323987
0.6060606060606061,0.8025209090909091,0.8869856078445139,0.7180562103373044,0.831350909090909,0.9262380045306564,0.7364638136511616,0.7583319566031125,1.1239901548464266,0.3926737583597984,0.7913079860607048,1.1252290220048324,0.4573869501165772,0.6939933279495801,0.891710440429148,0.49627621547001227,0.5865862250509629,0.7171783444469713,0.4559941056549546,0.24973636363636365,0.250790440334688,0.24868228693803926,0.20027545454545456,0.26350870088766926,0.13704220820323987
0.6161616161616162,0.8030072727272728,0.8872871522511662,0.7187273932033794,0.832168181818182,0.9266909843406116,0.7376453792957524,0.7564952904900692,1.123663554678074,0.3893270263020645,0.7891773161624609,1.125280717084719,0.45307391524020274,0.6956536316773586,0.8934912673091693,0.49781599604554794,0.5886736622208574,0.7202309141509282,0.4571164102907865,0.24973636363636365,0.250790440334688,0.24868228693803926,0.20027545454545456,0.26350870088766926,0.13704220820323987
0.6262626262626263,0.8034727272727273,0.8875237480432212,0.7194217065022335,0.8328990909090909,0.9269695003667795,0.7388286814514022,0.7547343902196179,1.1233524908640722,0.38611628957516353,0.7870491978599674,1.1251728281267932,0.44892556759314156,0.6970432091934384,0.8947642714009589,0.49932214698591787,0.5904929198080416,0.7224107373967923,0.45857510221929104,0.24973636363636365,0.250790440334688,0.24868228693803926,0.20027545454545456,0.26350870088766926,0.13704220820323987
0.6363636363636365,0.80394,0.8877925396156848,0.7200874603843151,0.8336227272727273,0.9272845258393991,0.7399609287060556,0.7530614976315381,1.1230397388699107,0.38308325639316543,0.7849804267322394,1.125181066729869,0.44477978673460994,0.6987336923745276,0.8966877627465453,0.50077962200251,0.5922298049560898,0.7245315881327362,0.45992802177944336,0.24973636363636365,0.250790440334688,0.24868228693803926,0.20027545454545456,0.26350870088766926,0.13704220820323987
0.6464646464646465,0.8044127272727274,0.8880442142847058,0.720781240260749,0.8343572727272727,0.9275695238817709,0.7411450215727744,0.7513813669197508,1.1227968003201487,0.3799659335193528,0.7828620703747209,1.1253225488894492,0.4404015918599927,0.7002109228721124,0.8981299599535961,0.5022918857906287,0.5938252205769031,0.7263705725465184,0.46127986860728787,0.24973636363636365,0.250790440334688,0.24868228693803926,0.20027545454545456,0.26350870088766926,0.13704220820323987
0.6565656565656566,0.8049090909090908,0.8883613372925542,0.7214568445256274,0.8350772727272726,0.9278684370882778,0.7422861083662674,0.7498908500403471,1.122542613772834,0.3772390863078601,0.7809799069462516,1.1253939312476244,0.4365658826448789,0.7015971424438248,0.8994987180077012,0.5036955668799483,0.5952214102666487,0.7285121691510267,0.46193065138227063,0.24973636363636365,0.250790440334688,0.24868228693803926,0.20027545454545456,0.26350870088766926,0.13704220820323987
0.6666666666666667,0.8054581818181817,0.8886956180875324,0.7222207455488311,0.8359045454545455,0.9282272227006279,0.7435818682084632,0.7482177997594945,1.122294014363838,0.3741415851551511,0.7789926033740073,1.1254970098086852,0.4324881969393295,0.7033384671789525,0.9012752391776757,0.5054016951802294,0.5971306467665873,0.7309037151426727,0.46335757839050196,0.24973636363636365,0.250790440334688,0.24868228693803926,0.20027545454545456,0.26350870088766926,0.13704220820323987
0.6767676767676768,0.8059299999999999,0.8889811227005281,0.7228788772994718,0.8367036363636363,0.9286468500904428,0.7447604226368298,0.746508433697188,1.1219814082805777,0.37103545911379826,0.7771096620521608,1.1255017366917146,0.428717587412607,0.7048699134426448,0.9028353454179132,0.5069044814673764,0.5993943926670547,0.7342994028214417,0.4644893825126678,0.24973636363636365,0.250790440334688,0.24868228693803926,0.20027545454545456,0.26350870088766926,0.13704220820323987
0.686868686868687,0.8064836363636363,0.889362026273489,0.7236052464537835,0.8375372727272729,0.9290934968929246,0.7459810485616211,0.7449594757699419,1.1216051771288391,0.3683137744110448,0.7754019811042615,1.1254606334928796,0.4253433287156434,0.7066450289534424,0.9047933179346209,0.5084967399722639,0.6015733810260525,0.7372240153999966,0.4659227466521084,0.24973636363636365,0.250790440334688,0.24868228693803926,0.20027545454545456,0.26350870088766926,0.13704220820323987
0.696969696969697,0.80703,0.8896831327020007,0.7243768672979993,0.8383745454545454,0.9294921335545221,0.7472569573545687,0.7432832723040032,1.1211076530397883,0.365458891568218,0.7735943915273268,1.1251657883037365,0.42202299475091715,0.7084938305867295,0.9068860274557302,0.5101016337177289,0.6042385888464614,0.7401486264924027,0.4683285512005202,0.24973636363636365,0.250790440334688,0.24868228693803926,0.20027545454545456,0.26350870088766926,0.13704220820323987
0.7070707070707072,0.80751,0.889921311999352,0.7250986880006479,0.8391272727272727,0.9297811381205575,0.7484734073339879,0.741519803429716,1.1205548709237947,0.36248473593563724,0.7716123419907907,1.1247281924594512,0.41849649152213003,0.7102558058626847,0.9087712948020573,0.511740316923312,0.6068245791571025,0.7427615547497625,0.4708876035644426,0.24973636363636365,0.250790440334688,0.24868228693803926,0.20027545454545456,0.26350870088766926,0.13704220820323987
0.7171717171717172,0.8079836363636363,0.8900964979708311,0.7258707747564416,0.8398736363636364,0.9300077290228745,0.7497395437043983,0.7396978357778711,1.1199181418976356,0.35947752965810653,0.7695472896515428,1.1242460749897354,0.4148485043133503,0.7119506629525838,0.9104716374799018,0.5134296884252658,0.6091216837219279,0.7452735616175532,0.4729698058263025,0.24973636363636365,0.250790440334688,0.24868228693803926,0.20027545454545456,0.26350870088766926,0.13704220820323987
0.7272727272727273,0.8084409090909092,0.8902736606421449,0.7266081575396734,0.8406218181818182,0.9302533757147827,0.7509902606488538,0.7377192245972485,1.119158048467857,0.35628040072663997,0.7672543320279472,1.1237457895296643,0.41076287452623017,0.7136929869798176,0.9122236448851234,0.5151623290745119,0.6111632657601315,0.7480040705585859,0.4743224609616771,0.24973636363636365,0.250790440334688,0.24868228693803926,0.20027545454545456,0.26350870088766926,0.13704220820323987
0.7373737373737375,0.8088799999999998,0.8904648136492435,0.7272951863507562,0.8413409090909091,0.9305107591172437,0.7521710590645745,0.735795434883948,1.1183939421701934,0.35319692759770277,0.7651175498171493,1.1231079991770785,0.4071271004572201,0.7155926187948595,0.9143304850717688,0.5168547525179501,0.6136801825623176,0.7505584202415118,0.47680194488312344,0.24973636363636365,0.250790440334688,0.24868228693803926,0.20027545454545456,0.26350870088766926,0.13704220820323987
0.7474747474747475,0.8093245454545456,0.8906761811159961,0.727972909793095,0.8420872727272727,0.930803186549367,0.7533713589051784,0.7337548142924768,1.1175777455661025,0.34993188301885114,0.7628418528995847,1.1224764609779938,0.40320724482117565,0.7175678967102622,0.9165553825894583,0.5185804108310661,0.616143242290791,0.7537626849020196,0.47852379967956243,0.24973636363636365,0.250790440334688,0.24868228693803926,0.20027545454545456,0.26350870088766926,0.13704220820323987
0.7575757575757577,0.8098027272727273,0.8908845479109969,0.7287209066344577,0.8429109090909089,0.9311818536005725,0.7546399645812454,0.7318133719364487,1.1167658399437088,0.34686090392918845,0.7608740811640176,1.1219218477774069,0.3998263145506283,0.7196967753967377,0.9190267045292125,0.5203668462642629,0.6193573545072472,0.7571832613130743,0.48153144770142,0.24973636363636365,0.250790440334688,0.24868228693803926,0.20027545454545456,0.26350870088766926,0.13704220820323987
0.7676767676767677,0.8102409090909092,0.8910552388794656,0.7294265793023528,0.8436363636363637,0.9314045811467967,0.7558681461259308,0.7296958471973709,1.115860881163818,0.34353081323092394,0.7584406941474694,1.1213220862406739,0.395559302054265,0.7211387315042574,0.920210149676205,0.5220673133323099,0.6213428099672972,0.7595867367900533,0.48309888314454114,0.24973636363636365,0.250790440334688,0.24868228693803926,0.20027545454545456,0.26350870088766926,0.13704220820323987
0.7777777777777778,0.8106236363636365,0.8912549477047963,0.7299923250224768,0.8443281818181817,0.9316175464539287,0.7570388171824347,0.7273589496130758,1.1152070258173956,0.339510873408756,0.7556582486876596,1.1209558078853938,0.3903606894899254,0.7229667164449841,0.9221127868110661,0.5238206460789021,0.6239349647351284,0.7621984175037193,0.4856715119665376,0.24973636363636365,0.250790440334688,0.24868228693803926,0.20027545454545456,0.26350870088766926,0.13704220820323987
0.787878787878788,0.8109763636363635,0.8913590185126407,0.7305937087600863,0.8450100000000001,0.9317815906587783,0.758238409341222,0.7249385938196399,1.1143896125028052,0.3354875751364745,0.7528979570146451,1.120326768734226,0.3854691452950644,0.7247717418853965,0.9239474766292557,0.5255960071415373,0.6266949717676371,0.7655305744188169,0.48785936911645733,0.24973636363636365,0.250790440334688,0.24868228693803926,0.20027545454545456,0.26350870088766926,0.13704220820323987
0.797979797979798,0.8113900000000001,0.8914672882339875,0.7313127117660126,0.8457436363636363,0.9319274609662871,0.7595598117609854,0.7224758185882664,1.1133985441548373,0.33155309302169556,0.7500277090832104,1.1195616237712205,0.38049379439520026,0.7271790920054566,0.9267233814098679,0.5276348026010453,0.62933628490886,0.7686230192905291,0.4900495505271908,0.24973636363636365,0.250790440334688,0.24868228693803926,0.20027545454545456,0.26350870088766926,0.13704220820323987
0.8080808080808082,0.8117854545454546,0.8915570758794098,0.7320138332114994,0.8464318181818182,0.9319980353704198,0.7608656009932167,0.7199505911014703,1.1123597607024434,0.32754142150049725,0.747012567298728,1.1187314221764249,0.37529371242103127,0.7289495293577047,0.9284079453873492,0.5294911133280603,0.6315361909595976,0.7712319519670784,0.49184042995211674,0.24973636363636365,0.250790440334688,0.24868228693803926,0.20027545454545456,0.26350870088766926,0.13704220820323987
0.8181818181818182,0.8122109090909092,0.8916795162094147,0.7327423019724038,0.8471518181818181,0.9320750010984646,0.7622286352651715,0.7174148402822986,1.1113191430821883,0.3235105374824089,0.7441020312107344,1.1176930278682007,0.37051103455326817,0.7309516885645677,0.9303920094652691,0.5315113676638663,0.6347772222202263,0.7744547167609358,0.4950997276795167,0.24973636363636365,0.250790440334688,0.24868228693803926,0.20027545454545456,0.26350870088766926,0.13704220820323987
0.8282828282828284,0.8126009090909091,0.8918238285770075,0.7333779896048107,0.8478418181818181,0.9321085591479779,0.7635750772156584,0.7145790458942097,1.1103322826824273,0.31882580910599223,0.7406923944936777,1.1167831751864077,0.3646016138009478,0.7333259875406593,0.9330269260766972,0.5336250490046213,0.6377172371126266,0.7779816715018795,0.49745280272337383,0.24973636363636365,0.250790440334688,0.24868228693803926,0.20027545454545456,0.26350870088766926,0.13704220820323987
0.8383838383838385,0.8129799999999999,0.8918507692137183,0.7341092307862815,0.8485590909090909,0.9320854804738207,0.7650327013443611,0.7114521539555221,1.1090440896256242,0.31386021828542,0.7369968231448777,1.1156931372561216,0.35830050903363375,0.7355684229857972,0.9352925020984637,0.5358443438731306,0.6401463221685894,0.7811703091846793,0.4991223351524993,0.24973636363636365,0.250790440334688,0.24868228693803926,0.20027545454545456,0.26350870088766926,0.13704220820323987
0.8484848484848485,0.8132927272727273,0.8918000696150388,0.7347853849304158,0.8491681818181818,0.9319255146784713,0.7664108489578922,0.708118583968809,1.1074761287662183,0.30876103917139974,0.7330222665303019,1.1140539253944526,0.35199060766615115,0.737565338301907,0.937075717497142,0.5380549591066719,0.6429273295525822,0.7840937799343712,0.5017608791707933,0.24973636363636365,0.250790440334688,0.24868228693803926,0.20027545454545456,0.26350870088766926,0.13704220820323987
0.8585858585858587,0.8135909090909091,0.8917450598507487,0.7354367583310696,0.8497754545454547,0.9317253096525024,0.7678255994384069,0.7046315316627314,1.106025888358273,0.3032371749671899,0.7288630575440496,1.1125170239347333,0.3452090911533659,0.7400217278110933,0.9396468296710427,0.5403966259511439,0.646147216355475,0.7875660168763702,0.5047284158345798,0.24973636363636365,0.250790440334688,0.24868228693803926,0.20027545454545456,0.26350870088766926,0.13704220820323987
0.8686868686868687,0.81385,0.891734485559764,0.735965514440236,0.8503636363636364,0.9315356308929553,0.7691916418343175,0.7009226082678857,1.1045733203877037,0.2972718961480675,0.7243701373743385,1.1109901623931893,0.33775011235548774,0.7425795045614257,0.9424041463610385,0.542754862761813,0.6501517540058876,0.7912858284862643,0.509017679525511,0.24973636363636365,0.250790440334688,0.24868228693803926,0.20027545454545456,0.26350870088766926,0.13704220820323987
0.8787878787878789,0.8142109090909091,0.891798615878957,0.7366232023028612,0.8510099999999998,0.9313357408080598,0.7706842591919398,0.6973377669409694,1.1030525821895458,0.291622951692393,0.7200335722873933,1.1093183715351986,0.330748773039588,0.7451887194606278,0.9450848388501593,0.5452926000710964,0.6540433195643486,0.7950524368938006,0.5130342022348966,0.24973636363636365,0.250790440334688,0.24868228693803926,0.20027545454545456,0.26350870088766926,0.13704220820323987
0.888888888888889,0.8146318181818181,0.8918535965298959,0.7374100398337402,0.8517272727272729,0.9311522540379308,0.772302291416615,0.6937758553990151,1.1013253058418895,0.2862264049561407,0.7157880133651563,1.1075181227498634,0.3240579039804493,0.7476189903924042,0.9473165393166744,0.547921441468134,0.6569177564740183,0.7990419012661174,0.5147936116819192,0.24973636363636365,0.250790440334688,0.24868228693803926,0.20027545454545456,0.26350870088766926,0.13704220820323987
0.8989898989898991,0.8149672727272729,0.8918512567659066,0.7380832886886391,0.8523645454545455,0.9308790289318154,0.7738500619772757,0.6898717065108584,1.0996278039257752,0.2801156090959416,0.7110678630005484,1.1057272296259815,0.3164084963751153,0.7507116947932192,0.9507797513542382,0.5506436382322002,0.6609269046339733,0.802490378265672,0.5193634310022746,0.24973636363636365,0.250790440334688,0.24868228693803926,0.20027545454545456,0.26350870088766926,0.13704220820323987
0.9090909090909092,0.8153072727272727,0.8918619437552272,0.7387526016993181,0.8530736363636364,0.9306630685485472,0.7754842041787257,0.685570106016436,1.097680070029003,0.273460142003869,0.7060016541421648,1.1037454795145678,0.30825782876976165,0.7541638473641268,0.954757121345362,0.5535705733828916,0.6654438426311219,0.8076007854979405,0.5232868997643033,0.24973636363636365,0.250790440334688,0.24868228693803926,0.20027545454545456,0.26350870088766926,0.13704220820323987
0.9191919191919192,0.8157354545454546,0.8921059742460488,0.7393649348448604,0.8538763636363637,0.9305521007342497,0.7772006265384777,0.6810432359518747,1.095745334870018,0.2663411370337314,0.7006945141242195,1.1017112420954072,0.2996777861530318,0.757053430256569,0.9572371129877285,0.5568697475254095,0.6702793823804032,0.8135567693756416,0.5270019953851648,0.24973636363636365,0.250790440334688,0.24868228693803926,0.20027545454545456,0.26350870088766926,0.13704220820323987
0.9292929292929294,0.8160945454545455,0.8920489036829203,0.7401401872261707,0.8546118181818183,0.9300982763073031,0.7791253600563335,0.6758870579045844,1.0933772929740115,0.25839682283515714,0.6945960151587001,1.0991575554895838,0.29003447482781625,0.7592154113338954,0.9580700969214504,0.5603607257463403,0.6757931470189661,0.81961277863548,0.5319735154024522,0.24973636363636365,0.250790440334688,0.24868228693803926,0.20027545454545456,0.26350870088766926,0.13704220820323987
0.9393939393939394,0.8165145454545454,0.8922817352069389,0.7407473557021519,0.8554172727272727,0.929845668590302,0.7809888768642435,0.6704694199908127,1.09095109424191,0.24998774573971522,0.6881264570611906,1.0966001923458046,0.2796527217765764,0.7622081149125843,0.9603133014040652,0.5641029284211034,0.6813273501601742,0.8263556821231487,0.5362990181971997,0.24973636363636365,0.250790440334688,0.24868228693803926,0.20027545454545456,0.26350870088766926,0.13704220820323987
0.9494949494949496,0.8170427272727271,0.8926509266947125,0.7414345278507417,0.8563745454545455,0.9296877857772291,0.7830613051318619,0.6646801639763458,1.0883949651388374,0.2409653628138541,0.681430347815635,1.093925758405873,0.268934937225397,0.765310142728153,0.9622526693320355,0.5683676161242706,0.68967892672137,0.8354137590776785,0.5439440943650615,0.24973636363636365,0.250790440334688,0.24868228693803926,0.20027545454545456,0.26350870088766926,0.13704220820323987
0.9595959595959597,0.8175954545454546,0.893047683425556,0.7421432256653532,0.8573836363636363,0.9294030620603604,0.7853642106669123,0.6577930560112457,1.0853577377793597,0.23022837424313175,0.6730937400183763,1.0910470195676853,0.2551404604690672,0.7686652300823067,0.964083495574422,0.5732469645901914,0.6938221250496204,0.8415628220835191,0.5460814280157217,0.24973636363636365,0.250790440334688,0.24868228693803926,0.20027545454545456,0.26350870088766926,0.13704220820323987
0.9696969696969697,0.8182918181818184,0.8937223039187696,0.7428613324448672,0.8586399999999998,0.9292676720170319,0.7880123279829678,0.6497378237810815,1.082002851772856,0.21747279578930695,0.6635529386717958,1.087948702640123,0.23915717470346842,0.7740451072012854,0.9687620630060518,0.5793281513965189,0.6984604015857258,0.8525238369312499,0.5443969662402016,0.24973636363636365,0.250790440334688,0.24868228693803926,0.20027545454545456,0.26350870088766926,0.13704220820323987
0.9797979797979799,0.8193154545454544,0.8950150103702155,0.7436158987206933,0.8603090909090909,0.9294691209388632,0.7911490608793186,0.6404076647694826,1.0782407316759113,0.20257459786305404,0.6527236328627549,1.0845852116101466,0.22086205411536314,0.7777037338339189,0.9688071692284772,0.5866002984393606,0.7069124571105744,0.8645909728294782,0.5492339413916706,0.24973636363636365,0.250790440334688,0.24868228693803926,0.20027545454545456,0.26350870088766926,0.13704220820323987
0.98989898989899,0.8206063636363635,0.8965071722645542,0.7447055550081728,0.8624999999999999,0.9295505559600027,0.7954494440399972,0.6251806662679793,1.0699029959835442,0.18045833655241433,0.6353457737492643,1.0766108053784675,0.194080742120061,0.7889496190016103,0.9789960331487554,0.5989032048544652,0.7199383249734049,0.8753037841564669,0.5645728657903429,0.24973636363636365,0.250790440334688,0.24868228693803926,0.20027545454545456,0.26350870088766926,0.13704220820323987
1.0,0.8235154545454546,0.9099707412930652,0.737060167797844,0.8715490909090909,0.9394786213003248,0.8036195605178571,0.41915888118737604,0.8896598954508574,-0.051342133076105356,0.42186501186884745,0.8940485482897366,-0.050318524552041666,0.3683061297173099,0.7840975948430684,-0.04748533540844857,0.3658094256477087,0.7785849562856308,-0.046966104990213475,0.24973636363636365,0.250790440334688,0.24868228693803926,0.20027545454545456,0.26350870088766926,0.13704220820323987


==> graphics/data/vcas_box_sweep.csv <==
one_minus_zeta,precision,recall,prevalence
1.000000,0.999842,0.632875,0.789278
1.000000,0.999842,0.632873,0.789278
1.000000,0.999842,0.632873,0.789278
1.000000,0.999842,0.632872,0.789278
1.000000,0.999842,0.632872,0.789278
1.000000,0.999842,0.632871,0.789278
1.000000,0.999842,0.632871,0.789278
1.000000,0.999842,0.632871,0.789278
1.000000,0.999842,0.632870,0.789278
1.000000,0.999842,0.632868,0.789278
1.000000,0.999842,0.632867,0.789278
1.000000,0.999842,0.632866,0.789278
1.000000,0.999842,0.632866,0.789278
1.000000,0.999842,0.632861,0.789278
1.000000,0.999842,0.632859,0.789278
1.000000,0.999842,0.632859,0.789278
1.000000,0.999842,0.632857,0.789278
1.000000,0.999842,0.632857,0.789278
1.000000,0.999842,0.632857,0.789278
1.000000,0.999842,0.632856,0.789278
1.000000,0.999842,0.632856,0.789278
1.000000,0.999842,0.632852,0.789278
1.000000,0.999842,0.632848,0.789278
1.000000,0.999842,0.632847,0.789278
1.000000,0.999842,0.632844,0.789278
1.000000,0.999842,0.632843,0.789278
1.000000,0.999842,0.632843,0.789278
1.000000,0.999842,0.632842,0.789278
1.000000,0.999842,0.632842,0.789278
1.000000,0.999842,0.632840,0.789278
1.000000,0.999842,0.632839,0.789278
1.000000,0.999842,0.632839,0.789278
1.000000,0.999842,0.632839,0.789278
1.000000,0.999842,0.632838,0.789278
1.000000,0.999842,0.632838,0.789278
1.000000,0.999842,0.632838,0.789278
1.000000,0.999842,0.632838,0.789278
1.000000,0.999842,0.632835,0.789278
1.000000,0.999842,0.632834,0.789278
1.000000,0.999842,0.632832,0.789278
1.000000,0.999842,0.632832,0.789278
1.000000,0.999842,0.632832,0.789278
1.000000,0.999842,0.632830,0.789278
1.000000,0.999842,0.632830,0.789278
1.000000,0.999842,0.632825,0.789278
1.000000,0.999842,0.632824,0.789278
1.000000,0.999842,0.632824,0.789278
1.000000,0.999842,0.632824,0.789278
1.000000,0.999842,0.632823,0.789278
1.000000,0.999842,0.632821,0.789278
1.000000,0.999842,0.632821,0.789278
1.000000,0.999842,0.632820,0.789278
1.000000,0.999842,0.632820,0.789278
1.000000,0.999842,0.632818,0.789278
1.000000,0.999842,0.632816,0.789278
1.000000,0.999842,0.632815,0.789278
1.000000,0.999842,0.632815,0.789278
1.000000,0.999842,0.632814,0.789278
1.000000,0.999842,0.632813,0.789278
1.000000,0.999842,0.632811,0.789278
1.000000,0.999842,0.632810,0.789278
1.000000,0.999842,0.632806,0.789278
1.000000,0.999842,0.632805,0.789278
1.000000,0.999842,0.632805,0.789278
1.000000,0.999842,0.632805,0.789278
1.000000,0.999842,0.632805,0.789278
1.000000,0.999842,0.632805,0.789278
1.000000,0.999842,0.632804,0.789278
1.000000,0.999842,0.632804,0.789278
1.000000,0.999842,0.632801,0.789278
1.000000,0.999842,0.632800,0.789278
1.000000,0.999842,0.632799,0.789278
1.000000,0.999842,0.632799,0.789278
1.000000,0.999842,0.632799,0.789278
1.000000,0.999842,0.632796,0.789278
1.000000,0.999842,0.632795,0.789278
1.000000,0.999842,0.632795,0.789278
1.000000,0.999842,0.632795,0.789278
1.000000,0.999842,0.632795,0.789278
1.000000,0.999842,0.632792,0.789278
1.000000,0.999842,0.632792,0.789278
1.000000,0.999842,0.632791,0.789278
1.000000,0.999842,0.632790,0.789278
1.000000,0.999842,0.632790,0.789278
1.000000,0.999842,0.632790,0.789278
1.000000,0.999842,0.632788,0.789278
1.000000,0.999842,0.632788,0.789278
1.000000,0.999842,0.632787,0.789278
1.000000,0.999842,0.632787,0.789278
1.000000,0.999842,0.632786,0.789278
1.000000,0.999842,0.632786,0.789278
1.000000,0.999842,0.632785,0.789278
1.000000,0.999842,0.632785,0.789278
1.000000,0.999842,0.632785,0.789278
1.000000,0.999842,0.632782,0.789278
1.000000,0.999842,0.632781,0.789278
1.000000,0.999842,0.632778,0.789278
1.000000,0.999842,0.632777,0.789278
1.000000,0.999842,0.632777,0.789278
1.000000,0.999842,0.632777,0.789278
1.000000,0.999842,0.632773,0.789278
1.000000,0.999842,0.632773,0.789278
1.000000,0.999842,0.632771,0.789278
1.000000,0.999842,0.632769,0.789278
1.000000,0.999842,0.632769,0.789278
1.000000,0.999842,0.632769,0.789278
1.000000,0.999842,0.632769,0.789278
1.000000,0.999842,0.632768,0.789278
1.000000,0.999842,0.632764,0.789278
1.000000,0.999842,0.632762,0.789278
1.000000,0.999842,0.632761,0.789278
1.000000,0.999842,0.632761,0.789278
1.000000,0.999842,0.632761,0.789278
1.000000,0.999842,0.632761,0.789278
1.000000,0.999842,0.632759,0.789278
1.000000,0.999842,0.632759,0.789278
1.000000,0.999842,0.632759,0.789278
1.000000,0.999842,0.632757,0.789278
1.000000,0.999842,0.632757,0.789278
1.000000,0.999842,0.632756,0.789278
1.000000,0.999842,0.632754,0.789278
1.000000,0.999842,0.632754,0.789278
1.000000,0.999842,0.632753,0.789278
1.000000,0.999842,0.632752,0.789278
1.000000,0.999842,0.632752,0.789278
1.000000,0.999842,0.632749,0.789278
1.000000,0.999842,0.632748,0.789278
1.000000,0.999842,0.632747,0.789278
1.000000,0.999842,0.632745,0.789278
1.000000,0.999842,0.632743,0.789278
1.000000,0.999842,0.632740,0.789278
1.000000,0.999842,0.632738,0.789278
1.000000,0.999842,0.632738,0.789278
1.000000,0.999842,0.632737,0.789278
1.000000,0.999842,0.632737,0.789278
1.000000,0.999842,0.632737,0.789278
1.000000,0.999842,0.632734,0.789278
1.000000,0.999842,0.632734,0.789278
1.000000,0.999842,0.632734,0.789278
1.000000,0.999842,0.632734,0.789278
1.000000,0.999842,0.632734,0.789278
1.000000,0.999842,0.632734,0.789278
1.000000,0.999842,0.632734,0.789278
1.000000,0.999842,0.632733,0.789278
1.000000,0.999842,0.632733,0.789278
1.000000,0.999842,0.632733,0.789278
1.000000,0.999842,0.632730,0.789278
1.000000,0.999842,0.632730,0.789278
1.000000,0.999842,0.632729,0.789278
1.000000,0.999842,0.632726,0.789278
1.000000,0.999842,0.632725,0.789278
1.000000,0.999842,0.632723,0.789278
1.000000,0.999842,0.632721,0.789278
1.000000,0.999842,0.632721,0.789278
1.000000,0.999842,0.632719,0.789278
1.000000,0.999842,0.632719,0.789278
1.000000,0.999842,0.632717,0.789278
1.000000,0.999842,0.632715,0.789278
1.000000,0.999842,0.632714,0.789278
1.000000,0.999842,0.632711,0.789278
1.000000,0.999842,0.632711,0.789278
1.000000,0.999842,0.632705,0.789278
1.000000,0.999842,0.632704,0.789278
1.000000,0.999842,0.632701,0.789278
1.000000,0.999842,0.632698,0.789278
1.000000,0.999842,0.632696,0.789278
1.000000,0.999842,0.632696,0.789278
1.000000,0.999842,0.632691,0.789278
1.000000,0.999842,0.632690,0.789278
1.000000,0.999842,0.632690,0.789278
1.000000,0.999842,0.632690,0.789278
1.000000,0.999842,0.632687,0.789278
1.000000,0.999842,0.632687,0.789278
1.000000,0.999842,0.632686,0.789278
1.000000,0.999842,0.632686,0.789278
1.000000,0.999842,0.632685,0.789278
1.000000,0.999842,0.632681,0.789278
1.000000,0.999842,0.632678,0.789278
1.000000,0.999842,0.632677,0.789278
1.000000,0.999842,0.632677,0.789278
1.000000,0.999842,0.632674,0.789278
1.000000,0.999842,0.632671,0.789278
1.000000,0.999842,0.632667,0.789278
1.000000,0.999842,0.632666,0.789278
1.000000,0.999842,0.632664,0.789278
1.000000,0.999842,0.632664,0.789278
1.000000,0.999842,0.632664,0.789278
1.000000,0.999842,0.632663,0.789278
1.000000,0.999842,0.632663,0.789278
1.000000,0.999842,0.632662,0.789278
1.000000,0.999842,0.632662,0.789278
1.000000,0.999842,0.632662,0.789278
1.000000,0.999842,0.632659,0.789278
1.000000,0.999842,0.632655,0.789278
1.000000,0.999842,0.632655,0.789278
1.000000,0.999842,0.632655,0.789278
1.000000,0.999842,0.632654,0.789278
1.000000,0.999842,0.632653,0.789278
1.000000,0.999842,0.632652,0.789278
1.000000,0.999842,0.632649,0.789278
1.000000,0.999842,0.632647,0.789278
1.000000,0.999842,0.632647,0.789278
1.000000,0.999842,0.632647,0.789278
1.000000,0.999842,0.632645,0.789278
1.000000,0.999842,0.632643,0.789278
1.000000,0.999842,0.632641,0.789278
1.000000,0.999842,0.632638,0.789278
1.000000,0.999842,0.632636,0.789278
1.000000,0.999842,0.632634,0.789278
1.000000,0.999842,0.632634,0.789278
1.000000,0.999842,0.632634,0.789278
1.000000,0.999842,0.632631,0.789278
1.000000,0.999842,0.632630,0.789278
1.000000,0.999842,0.632630,0.789278
1.000000,0.999842,0.632629,0.789278
1.000000,0.999842,0.632629,0.789278
1.000000,0.999842,0.632626,0.789278
1.000000,0.999842,0.632626,0.789278
1.000000,0.999842,0.632625,0.789278
1.000000,0.999842,0.632622,0.789278
1.000000,0.999842,0.632622,0.789278
1.000000,0.999842,0.632619,0.789278
1.000000,0.999842,0.632619,0.789278
1.000000,0.999842,0.632614,0.789278
1.000000,0.999842,0.632612,0.789278
1.000000,0.999842,0.632611,0.789278
1.000000,0.999842,0.632610,0.789278
1.000000,0.999842,0.632606,0.789278
1.000000,0.999842,0.632605,0.789278
1.000000,0.999842,0.632605,0.789278
1.000000,0.999842,0.632603,0.789278
1.000000,0.999842,0.632601,0.789278
1.000000,0.999842,0.632600,0.789278
1.000000,0.999842,0.632598,0.789278
1.000000,0.999842,0.632595,0.789278
1.000000,0.999842,0.632591,0.789278
1.000000,0.999842,0.632588,0.789278
1.000000,0.999842,0.632587,0.789278
1.000000,0.999842,0.632587,0.789278
1.000000,0.999842,0.632587,0.789278
1.000000,0.999842,0.632587,0.789278
1.000000,0.999842,0.632583,0.789278
1.000000,0.999842,0.632581,0.789278
1.000000,0.999842,0.632578,0.789278
1.000000,0.999842,0.632578,0.789278
1.000000,0.999842,0.632578,0.789278
1.000000,0.999842,0.632578,0.789278
1.000000,0.999842,0.632576,0.789278
1.000000,0.999842,0.632574,0.789278
1.000000,0.999842,0.632574,0.789278
1.000000,0.999842,0.632572,0.789278
1.000000,0.999842,0.632572,0.789278
1.000000,0.999842,0.632568,0.789278
1.000000,0.999842,0.632567,0.789278
1.000000,0.999842,0.632563,0.789278
1.000000,0.999842,0.632560,0.789278
1.000000,0.999842,0.632557,0.789278
1.000000,0.999842,0.632553,0.789278
1.000000,0.999842,0.632553,0.789278
1.000000,0.999842,0.632550,0.789278
1.000000,0.999842,0.632549,0.789278
1.000000,0.999842,0.632548,0.789278
1.000000,0.999842,0.632545,0.789278
1.000000,0.999842,0.632544,0.789278
1.000000,0.999842,0.632544,0.789278
1.000000,0.999842,0.632544,0.789278
1.000000,0.999842,0.632541,0.789278
1.000000,0.999842,0.632541,0.789278
1.000000,0.999842,0.632541,0.789278
1.000000,0.999842,0.632539,0.789278
1.000000,0.999842,0.632539,0.789278
1.000000,0.999842,0.632538,0.789278
1.000000,0.999842,0.632538,0.789278
1.000000,0.999842,0.632536,0.789278
1.000000,0.999842,0.632534,0.789278
1.000000,0.999842,0.632534,0.789278
1.000000,0.999842,0.632530,0.789278
1.000000,0.999842,0.632527,0.789278
1.000000,0.999842,0.632524,0.789278
1.000000,0.999842,0.632522,0.789278
1.000000,0.999842,0.632519,0.789278
1.000000,0.999842,0.632516,0.789278
1.000000,0.999842,0.632515,0.789278
1.000000,0.999842,0.632512,0.789278
1.000000,0.999842,0.632512,0.789278
1.000000,0.999842,0.632510,0.789278
1.000000,0.999842,0.632507,0.789278
1.000000,0.999842,0.632503,0.789278
1.000000,0.999842,0.632503,0.789278
1.000000,0.999842,0.632502,0.789278
1.000000,0.999842,0.632502,0.789278
1.000000,0.999842,0.632502,0.789278
1.000000,0.999842,0.632500,0.789278
1.000000,0.999842,0.632497,0.789278
1.000000,0.999842,0.632496,0.789278
1.000000,0.999842,0.632493,0.789278
1.000000,0.999842,0.632493,0.789278
1.000000,0.999842,0.632491,0.789278
1.000000,0.999842,0.632489,0.789278
1.000000,0.999842,0.632488,0.789278
1.000000,0.999842,0.632484,0.789278
1.000000,0.999842,0.632483,0.789278
1.000000,0.999842,0.632482,0.789278
1.000000,0.999842,0.632479,0.789278
1.000000,0.999842,0.632478,0.789278
1.000000,0.999842,0.632478,0.789278
1.000000,0.999842,0.632478,0.789278
1.000000,0.999842,0.632477,0.789278
1.000000,0.999842,0.632474,0.789278
1.000000,0.999842,0.632474,0.789278
1.000000,0.999842,0.632474,0.789278
1.000000,0.999842,0.632474,0.789278
1.000000,0.999842,0.632473,0.789278
1.000000,0.999842,0.632472,0.789278
1.000000,0.999842,0.632470,0.789278
1.000000,0.999842,0.632470,0.789278
1.000000,0.999842,0.632469,0.789278
1.000000,0.999842,0.632467,0.789278
1.000000,0.999842,0.632464,0.789278
1.000000,0.999842,0.632464,0.789278
1.000000,0.999842,0.632462,0.789278
1.000000,0.999842,0.632460,0.789278
1.000000,0.999842,0.632459,0.789278
1.000000,0.999842,0.632455,0.789278
1.000000,0.999842,0.632451,0.789278
1.000000,0.999842,0.632451,0.789278
1.000000,0.999842,0.632449,0.789278
1.000000,0.999842,0.632446,0.789278
1.000000,0.999842,0.632443,0.789278
1.000000,0.999842,0.632440,0.789278
1.000000,0.999842,0.632437,0.789278
1.000000,0.999842,0.632432,0.789278
1.000000,0.999842,0.632431,0.789278
1.000000,0.999842,0.632431,0.789278
1.000000,0.999842,0.632431,0.789278
1.000000,0.999842,0.632431,0.789278
1.000000,0.999842,0.632430,0.789278
1.000000,0.999842,0.632427,0.789278
1.000000,0.999842,0.632427,0.789278
1.000000,0.999842,0.632427,0.789278
1.000000,0.999842,0.632427,0.789278
1.000000,0.999842,0.632422,0.789278
1.000000,0.999842,0.632418,0.789278
1.000000,0.999842,0.632416,0.789278
1.000000,0.999842,0.632415,0.789278
1.000000,0.999842,0.632412,0.789278
1.000000,0.999842,0.632411,0.789278
1.000000,0.999842,0.632410,0.789278
1.000000,0.999842,0.632407,0.789278
1.000000,0.999842,0.632407,0.789278
1.000000,0.999842,0.632402,0.789278
1.000000,0.999842,0.632401,0.789278
1.000000,0.999842,0.632399,0.789278
1.000000,0.999842,0.632399,0.789278
1.000000,0.999842,0.632397,0.789278
1.000000,0.999842,0.632397,0.789278
1.000000,0.999842,0.632397,0.789278
1.000000,0.999842,0.632392,0.789278
1.000000,0.999842,0.632391,0.789278
1.000000,0.999842,0.632389,0.789278
1.000000,0.999842,0.632388,0.789278
1.000000,0.999842,0.632387,0.789278
1.000000,0.999842,0.632384,0.789278
1.000000,0.999842,0.632383,0.789278
1.000000,0.999842,0.632380,0.789278
1.000000,0.999842,0.632379,0.789278
1.000000,0.999842,0.632377,0.789278
1.000000,0.999842,0.632374,0.789278
1.000000,0.999842,0.632374,0.789278
1.000000,0.999842,0.632373,0.789278
1.000000,0.999842,0.632370,0.789278
1.000000,0.999842,0.632368,0.789278
1.000000,0.999842,0.632363,0.789278
1.000000,0.999842,0.632356,0.789278
1.000000,0.999842,0.632356,0.789278
1.000000,0.999842,0.632354,0.789278
1.000000,0.999842,0.632351,0.789278
1.000000,0.999842,0.632350,0.789278
1.000000,0.999842,0.632346,0.789278
1.000000,0.999842,0.632342,0.789278
1.000000,0.999842,0.632342,0.789278
1.000000,0.999842,0.632339,0.789278
1.000000,0.999842,0.632335,0.789278
1.000000,0.999842,0.632330,0.789278
1.000000,0.999842,0.632327,0.789278
1.000000,0.999842,0.632327,0.789278
1.000000,0.999842,0.632327,0.789278
1.000000,0.999842,0.632325,0.789278
1.000000,0.999842,0.632321,0.789278
1.000000,0.999842,0.632315,0.789278
1.000000,0.999842,0.632315,0.789278
1.000000,0.999842,0.632310,0.789278
1.000000,0.999842,0.632310,0.789278
1.000000,0.999842,0.632307,0.789278
1.000000,0.999842,0.632306,0.789278
1.000000,0.999842,0.632301,0.789278
1.000000,0.999842,0.632299,0.789278
1.000000,0.999842,0.632294,0.789278
1.000000,0.999842,0.632291,0.789278
1.000000,0.999842,0.632291,0.789278
1.000000,0.999842,0.632288,0.789278
1.000000,0.999842,0.632287,0.789278
1.000000,0.999842,0.632283,0.789278
1.000000,0.999842,0.632283,0.789278
1.000000,0.999842,0.632283,0.789278
1.000000,0.999842,0.632280,0.789278
1.000000,0.999842,0.632279,0.789278
1.000000,0.999842,0.632279,0.789278
1.000000,0.999842,0.632279,0.789278
1.000000,0.999842,0.632275,0.789278
1.000000,0.999842,0.632274,0.789278
1.000000,0.999842,0.632273,0.789278
1.000000,0.999842,0.632270,0.789278
1.000000,0.999842,0.632270,0.789278
1.000000,0.999842,0.632266,0.789278
1.000000,0.999842,0.632264,0.789278
1.000000,0.999842,0.632260,0.789278
1.000000,0.999842,0.632258,0.789278
1.000000,0.999842,0.632258,0.789278
1.000000,0.999842,0.632258,0.789278
1.000000,0.999842,0.632255,0.789278
1.000000,0.999842,0.632251,0.789278
1.000000,0.999842,0.632251,0.789278
1.000000,0.999842,0.632247,0.789278
1.000000,0.999842,0.632244,0.789278
1.000000,0.999842,0.632244,0.789278
1.000000,0.999842,0.632242,0.789278
1.000000,0.999842,0.632240,0.789278
1.000000,0.999842,0.632239,0.789278
1.000000,0.999842,0.632239,0.789278
1.000000,0.999842,0.632236,0.789278
1.000000,0.999842,0.632234,0.789278
1.000000,0.999842,0.632234,0.789278
1.000000,0.999842,0.632234,0.789278
1.000000,0.999842,0.632234,0.789278
1.000000,0.999842,0.632232,0.789278
1.000000,0.999842,0.632232,0.789278
1.000000,0.999842,0.632231,0.789278
1.000000,0.999842,0.632228,0.789278
1.000000,0.999842,0.632221,0.789278
1.000000,0.999842,0.632215,0.789278
1.000000,0.999842,0.632213,0.789278
1.000000,0.999842,0.632211,0.789278
1.000000,0.999842,0.632208,0.789278
1.000000,0.999842,0.632208,0.789278
1.000000,0.999842,0.632208,0.789278
1.000000,0.999842,0.632206,0.789278
1.000000,0.999842,0.632204,0.789278
1.000000,0.999842,0.632204,0.789278
1.000000,0.999842,0.632201,0.789278
1.000000,0.999842,0.632199,0.789278
1.000000,0.999842,0.632194,0.789278
1.000000,0.999842,0.632192,0.789278
1.000000,0.999842,0.632188,0.789278
1.000000,0.999842,0.632187,0.789278
1.000000,0.999842,0.632184,0.789278
1.000000,0.999842,0.632184,0.789278
1.000000,0.999842,0.632180,0.789278
1.000000,0.999842,0.632176,0.789278
1.000000,0.999842,0.632176,0.789278
1.000000,0.999842,0.632175,0.789278
1.000000,0.999842,0.632171,0.789278
1.000000,0.999842,0.632170,0.789278
1.000000,0.999842,0.632163,0.789278
1.000000,0.999842,0.632159,0.789278
1.000000,0.999842,0.632154,0.789278
1.000000,0.999842,0.632152,0.789278
1.000000,0.999842,0.632149,0.789278
1.000000,0.999842,0.632147,0.789278
1.000000,0.999842,0.632145,0.789278
1.000000,0.999842,0.632145,0.789278
1.000000,0.999842,0.632142,0.789278
1.000000,0.999842,0.632141,0.789278
1.000000,0.999842,0.632138,0.789278
1.000000,0.999842,0.632137,0.789278
1.000000,0.999842,0.632131,0.789278
1.000000,0.999842,0.632128,0.789278
1.000000,0.999842,0.632127,0.789278
1.000000,0.999842,0.632123,0.789278
1.000000,0.999842,0.632121,0.789278
1.000000,0.999842,0.632116,0.789278
1.000000,0.999842,0.632113,0.789278
1.000000,0.999842,0.632113,0.789278
1.000000,0.999842,0.632106,0.789278
1.000000,0.999842,0.632102,0.789278
1.000000,0.999842,0.632099,0.789278
1.000000,0.999842,0.632095,0.789278
1.000000,0.999842,0.632094,0.789278
1.000000,0.999842,0.632094,0.789278
1.000000,0.999842,0.632093,0.789278
1.000000,0.999842,0.632088,0.789278
1.000000,0.999842,0.632087,0.789278
1.000000,0.999842,0.632083,0.789278
1.000000,0.999842,0.632081,0.789278
1.000000,0.999842,0.632080,0.789278
1.000000,0.999842,0.632078,0.789278
1.000000,0.999842,0.632078,0.789278
1.000000,0.999842,0.632078,0.789278
1.000000,0.999842,0.632075,0.789278
1.000000,0.999842,0.632071,0.789278
1.000000,0.999842,0.632070,0.789278
1.000000,0.999842,0.632068,0.789278
1.000000,0.999842,0.632062,0.789278
1.000000,0.999842,0.632059,0.789278
1.000000,0.999842,0.632059,0.789278
1.000000,0.999842,0.632056,0.789278
1.000000,0.999842,0.632052,0.789278
1.000000,0.999842,0.632051,0.789278
1.000000,0.999842,0.632049,0.789278
1.000000,0.999842,0.632047,0.789278
1.000000,0.999842,0.632046,0.789278
1.000000,0.999842,0.632045,0.789278
1.000000,0.999842,0.632042,0.789278
1.000000,0.999842,0.632042,0.789278
1.000000,0.999842,0.632040,0.789278
1.000000,0.999842,0.632036,0.789278
1.000000,0.999842,0.632036,0.789278
1.000000,0.999842,0.632033,0.789278
1.000000,0.999842,0.632030,0.789278
1.000000,0.999842,0.632027,0.789278
1.000000,0.999842,0.632026,0.789278
1.000000,0.999842,0.632024,0.789278
1.000000,0.999842,0.632023,0.789278
1.000000,0.999842,0.632019,0.789278
1.000000,0.999842,0.632016,0.789278
1.000000,0.999842,0.632014,0.789278
1.000000,0.999842,0.632013,0.789278
1.000000,0.999842,0.632013,0.789278
1.000000,0.999842,0.632013,0.789278
1.000000,0.999842,0.632013,0.789278
1.000000,0.999842,0.632012,0.789278
1.000000,0.999842,0.632009,0.789278
1.000000,0.999842,0.632009,0.789278
1.000000,0.999842,0.632008,0.789278
1.000000,0.999842,0.632005,0.789278
1.000000,0.999842,0.632004,0.789278
1.000000,0.999842,0.632004,0.789278
1.000000,0.999842,0.631998,0.789278
1.000000,0.999842,0.631997,0.789278
1.000000,0.999842,0.631988,0.789278
1.000000,0.999842,0.631985,0.789278
1.000000,0.999842,0.631984,0.789278
1.000000,0.999842,0.631981,0.789278
1.000000,0.999842,0.631976,0.789278
1.000000,0.999842,0.631974,0.789278
1.000000,0.999842,0.631974,0.789278
1.000000,0.999842,0.631974,0.789278
1.000000,0.999842,0.631971,0.789278
1.000000,0.999842,0.631967,0.789278
1.000000,0.999842,0.631966,0.789278
1.000000,0.999842,0.631956,0.789278
1.000000,0.999842,0.631956,0.789278
1.000000,0.999842,0.631955,0.789278
1.000000,0.999842,0.631952,0.789278
1.000000,0.999842,0.631951,0.789278
1.000000,0.999842,0.631945,0.789278
1.000000,0.999842,0.631943,0.789278
1.000000,0.999842,0.631938,0.789278
1.000000,0.999842,0.631936,0.789278
1.000000,0.999842,0.631935,0.789278
1.000000,0.999842,0.631929,0.789278
1.000000,0.999842,0.631928,0.789278
1.000000,0.999842,0.631928,0.789278
1.000000,0.999842,0.631926,0.789278
1.000000,0.999842,0.631924,0.789278
1.000000,0.999842,0.631923,0.789278
1.000000,0.999842,0.631923,0.789278
1.000000,0.999842,0.631923,0.789278
1.000000,0.999842,0.631921,0.789278
1.000000,0.999842,0.631919,0.789278
1.000000,0.999842,0.631915,0.789278
1.000000,0.999842,0.631914,0.789278
1.000000,0.999842,0.631913,0.789278
1.000000,0.999842,0.631913,0.789278
1.000000,0.999842,0.631907,0.789278
1.000000,0.999842,0.631903,0.789278
1.000000,0.999842,0.631899,0.789278
1.000000,0.999842,0.631895,0.789278
1.000000,0.999842,0.631890,0.789278
1.000000,0.999842,0.631888,0.789278
1.000000,0.999842,0.631880,0.789278
1.000000,0.999842,0.631880,0.789278
1.000000,0.999842,0.631879,0.789278
1.000000,0.999842,0.631876,0.789278
1.000000,0.999842,0.631872,0.789278
1.000000,0.999842,0.631872,0.789278
1.000000,0.999842,0.631867,0.789278
1.000000,0.999842,0.631865,0.789278
1.000000,0.999842,0.631864,0.789278
1.000000,0.999842,0.631861,0.789278
1.000000,0.999842,0.631861,0.789278
1.000000,0.999842,0.631860,0.789278
1.000000,0.999842,0.631855,0.789278
1.000000,0.999842,0.631850,0.789278
1.000000,0.999842,0.631846,0.789278
1.000000,0.999842,0.631845,0.789278
1.000000,0.999842,0.631843,0.789278
1.000000,0.999842,0.631843,0.789278
1.000000,0.999842,0.631841,0.789278
1.000000,0.999842,0.631838,0.789278
1.000000,0.999842,0.631837,0.789278
1.000000,0.999842,0.631833,0.789278
1.000000,0.999842,0.631832,0.789278
1.000000,0.999842,0.631829,0.789278
1.000000,0.999842,0.631823,0.789278
1.000000,0.999842,0.631820,0.789278
1.000000,0.999842,0.631814,0.789278
1.000000,0.999842,0.631809,0.789278
1.000000,0.999842,0.631804,0.789278
1.000000,0.999842,0.631801,0.789278
1.000000,0.999842,0.631800,0.789278
1.000000,0.999842,0.631796,0.789278
1.000000,0.999842,0.631791,0.789278
1.000000,0.999842,0.631788,0.789278
1.000000,0.999842,0.631788,0.789278
1.000000,0.999842,0.631785,0.789278
1.000000,0.999842,0.631782,0.789278
1.000000,0.999842,0.631780,0.789278
1.000000,0.999842,0.631779,0.789278
1.000000,0.999842,0.631779,0.789278
1.000000,0.999842,0.631777,0.789278
1.000000,0.999842,0.631775,0.789278
1.000000,0.999842,0.631772,0.789278
1.000000,0.999842,0.631769,0.789278
1.000000,0.999842,0.631767,0.789278
1.000000,0.999842,0.631762,0.789278
1.000000,0.999842,0.631761,0.789278
1.000000,0.999842,0.631760,0.789278
1.000000,0.999842,0.631757,0.789278
1.000000,0.999842,0.631752,0.789278
1.000000,0.999842,0.631750,0.789278
1.000000,0.999842,0.631748,0.789278
1.000000,0.999842,0.631746,0.789278
1.000000,0.999842,0.631746,0.789278
1.000000,0.999842,0.631743,0.789278
1.000000,0.999842,0.631738,0.789278
1.000000,0.999842,0.631733,0.789278
1.000000,0.999842,0.631731,0.789278
1.000000,0.999842,0.631724,0.789278
1.000000,0.999842,0.631722,0.789278
1.000000,0.999842,0.631719,0.789278
1.000000,0.999842,0.631718,0.789278
1.000000,0.999842,0.631706,0.789278
1.000000,0.999842,0.631706,0.789278
1.000000,0.999842,0.631704,0.789278
1.000000,0.999842,0.631699,0.789278
0.999999,0.999842,0.631696,0.789278
0.999999,0.999842,0.631693,0.789278
0.999999,0.999842,0.631689,0.789278
0.999999,0.999842,0.631684,0.789278
0.999999,0.999842,0.631682,0.789278
0.999999,0.999842,0.631681,0.789278
0.999999,0.999842,0.631679,0.789278
0.999999,0.999842,0.631677,0.789278
0.999999,0.999842,0.631674,0.789278
0.999999,0.999842,0.631672,0.789278
0.999999,0.999842,0.631667,0.789278
0.999999,0.999842,0.631661,0.789278
0.999999,0.999842,0.631657,0.789278
0.999999,0.999842,0.631652,0.789278
0.999999,0.999842,0.631644,0.789278
0.999999,0.999842,0.631641,0.789278
0.999999,0.999842,0.631633,0.789278
0.999999,0.999842,0.631632,0.789278
0.999999,0.999842,0.631627,0.789278
0.999999,0.999842,0.631620,0.789278
0.999999,0.999842,0.631616,0.789278
0.999999,0.999842,0.631615,0.789278
0.999999,0.999842,0.631611,0.789278
0.999999,0.999842,0.631606,0.789278
0.999999,0.999842,0.631604,0.789278
0.999999,0.999842,0.631596,0.789278
0.999999,0.999842,0.631591,0.789278
0.999999,0.999842,0.631589,0.789278
0.999999,0.999842,0.631586,0.789278
0.999999,0.999842,0.631584,0.789278
0.999999,0.999842,0.631580,0.789278
0.999999,0.999842,0.631578,0.789278
0.999998,0.999842,0.631576,0.789278
0.999998,0.999842,0.631575,0.789278
0.999998,0.999842,0.631571,0.789278
0.999998,0.999842,0.631570,0.789278
0.999998,0.999842,0.631567,0.789278
0.999998,0.999842,0.631565,0.789278
0.999998,0.999842,0.631562,0.789278
0.999998,0.999842,0.631559,0.789278
0.999998,0.999842,0.631556,0.789278
0.999998,0.999842,0.631553,0.789278
0.999998,0.999842,0.631552,0.789278
0.999998,0.999842,0.631549,0.789278
0.999998,0.999842,0.631544,0.789278
0.999998,0.999842,0.631539,0.789278
0.999998,0.999842,0.631532,0.789278
0.999997,0.999842,0.631529,0.789278
0.999997,0.999842,0.631527,0.789278
0.999997,0.999842,0.631525,0.789278
0.999997,0.999842,0.631523,0.789278
0.999997,0.999842,0.631520,0.789278
0.999997,0.999842,0.631519,0.789278
0.999997,0.999842,0.631519,0.789278
0.999997,0.999842,0.631516,0.789278
0.999997,0.999842,0.631515,0.789278
0.999997,0.999842,0.631506,0.789278
0.999996,0.999842,0.631502,0.789278
0.999996,0.999842,0.631499,0.789278
0.999996,0.999842,0.631491,0.789278
0.999996,0.999842,0.631489,0.789278
0.999996,0.999842,0.631483,0.789278
0.999996,0.999842,0.631482,0.789278
0.999996,0.999842,0.631480,0.789278
0.999995,0.999842,0.631473,0.789278
0.999995,0.999842,0.631467,0.789278
0.999995,0.999842,0.631466,0.789278
0.999995,0.999842,0.631459,0.789278
0.999995,0.999842,0.631457,0.789278
0.999995,0.999842,0.631457,0.789278
0.999994,0.999842,0.631453,0.789278
0.999994,0.999842,0.631449,0.789278
0.999994,0.999842,0.631445,0.789278
0.999994,0.999842,0.631442,0.789278
0.999994,0.999842,0.631438,0.789278
0.999993,0.999842,0.631432,0.789278
0.999993,0.999842,0.631425,0.789278
0.999993,0.999842,0.631424,0.789278
0.999993,0.999842,0.631419,0.789278
0.999992,0.999842,0.631415,0.789278
0.999992,0.999842,0.631407,0.789278
0.999992,0.999842,0.631404,0.789278
0.999991,0.999842,0.631400,0.789278
0.999991,0.999842,0.631399,0.789278
0.999991,0.999842,0.631396,0.789278
0.999991,0.999842,0.631395,0.789278
0.999990,0.999842,0.631394,0.789278
0.999990,0.999842,0.631392,0.789278
0.999990,0.999841,0.631387,0.789278
0.999989,0.999841,0.631381,0.789278
0.999989,0.999841,0.631376,0.789278
0.999988,0.999841,0.631366,0.789278
0.999988,0.999841,0.631364,0.789278
0.999988,0.999841,0.631357,0.789278
0.999987,0.999841,0.631350,0.789278
0.999987,0.999841,0.631349,0.789278
0.999986,0.999841,0.631347,0.789278
0.999986,0.999841,0.631343,0.789278
0.999985,0.999841,0.631338,0.789278
0.999985,0.999841,0.631330,0.789278
0.999984,0.999841,0.631323,0.789278
0.999984,0.999841,0.631320,0.789278
0.999983,0.999841,0.631314,0.789278
0.999982,0.999841,0.631306,0.789278
0.999982,0.999841,0.631305,0.789278
0.999981,0.999841,0.631297,0.789278
0.999980,0.999841,0.631287,0.789278
0.999980,0.999841,0.631283,0.789278
0.999979,0.999841,0.631277,0.789278
0.999978,0.999841,0.631271,0.789278
0.999978,0.999841,0.631267,0.789278
0.999977,0.999841,0.631259,0.789278
0.999976,0.999841,0.631257,0.789278
0.999975,0.999841,0.631248,0.789278
0.999974,0.999841,0.631241,0.789278
0.999973,0.999841,0.631236,0.789278
0.999972,0.999841,0.631231,0.789278
0.999971,0.999841,0.631226,0.789278
0.999970,0.999841,0.631221,0.789278
0.999969,0.999841,0.631215,0.789278
0.999968,0.999841,0.631207,0.789278
0.999967,0.999841,0.631203,0.789278
0.999966,0.999841,0.631197,0.789278
0.999965,0.999841,0.631193,0.789278
0.999964,0.999841,0.631188,0.789278
0.999962,0.999841,0.631184,0.789278
0.999961,0.999841,0.631178,0.789278
0.999960,0.999841,0.631167,0.789278
0.999958,0.999841,0.631163,0.789278
0.999957,0.999841,0.631160,0.789278
0.999955,0.999841,0.631155,0.789278
0.999954,0.999841,0.631152,0.789278
0.999952,0.999841,0.631144,0.789278
0.999950,0.999841,0.631139,0.789278
0.999949,0.999841,0.631134,0.789278
0.999947,0.999841,0.631127,0.789278
0.999945,0.999841,0.631121,0.789278
0.999943,0.999841,0.631116,0.789278
0.999941,0.999841,0.631111,0.789278
0.999939,0.999841,0.631107,0.789278
0.999937,0.999841,0.631102,0.789278
0.999934,0.999841,0.631101,0.789278
0.999932,0.999841,0.631091,0.789278
0.999930,0.999841,0.631086,0.789278
0.999927,0.999841,0.631078,0.789278
0.999925,0.999841,0.631072,0.789278
0.999922,0.999841,0.631065,0.789278
0.999919,0.999841,0.631058,0.789278
0.999916,0.999841,0.631049,0.789278
0.999914,0.999841,0.631045,0.789278
0.999910,0.999841,0.631039,0.789278
0.999907,0.999841,0.631034,0.789278
0.999904,0.999841,0.631025,0.789278
0.999901,0.999841,0.631021,0.789278
0.999897,0.999841,0.631017,0.789278
0.999894,0.999841,0.631013,0.789278
0.999890,0.999841,0.631013,0.789278
0.999886,0.999841,0.631007,0.789278
0.999882,0.999841,0.631005,0.789278
0.999878,0.999841,0.630997,0.789278
0.999873,0.999841,0.630991,0.789278
0.999869,0.999841,0.630982,0.789278
0.999864,0.999841,0.630974,0.789278
0.999860,0.999841,0.630968,0.789278
0.999855,0.999841,0.630959,0.789278
0.999850,0.999841,0.630948,0.789278
0.999844,0.999841,0.630942,0.789278
0.999839,0.999841,0.630930,0.789278
0.999833,0.999841,0.630926,0.789278
0.999827,0.999841,0.630920,0.789278
0.999821,0.999841,0.630913,0.789278
0.999815,0.999841,0.630911,0.789278
0.999808,0.999841,0.630902,0.789278
0.999802,0.999841,0.630893,0.789278
0.999795,0.999841,0.630888,0.789278
0.999788,0.999841,0.630880,0.789278
0.999780,0.999841,0.630864,0.789278
0.999772,0.999841,0.630860,0.789278
0.999764,0.999841,0.630847,0.789278
0.999756,0.999841,0.630840,0.789278
0.999747,0.999841,0.630832,0.789278
0.999739,0.999841,0.630822,0.789278
0.999729,0.999841,0.630813,0.789278
0.999720,0.999841,0.630798,0.789278
0.999710,0.999841,0.630797,0.789278
0.999700,0.999841,0.630792,0.789278
0.999689,0.999841,0.630782,0.789278
0.999678,0.999841,0.630771,0.789278
0.999667,0.999841,0.630766,0.789278
0.999655,0.999841,0.630757,0.789278
0.999643,0.999841,0.630744,0.789278
0.999631,0.999841,0.630738,0.789278
0.999618,0.999841,0.630727,0.789278
0.999604,0.999841,0.630719,0.789278
0.999590,0.999841,0.630717,0.789278
0.999576,0.999841,0.630708,0.789278
0.999561,0.999841,0.630703,0.789278
0.999545,0.999841,0.630693,0.789278
0.999529,0.999841,0.630681,0.789278
0.999513,0.999841,0.630673,0.789278
0.999496,0.999841,0.630662,0.789278
0.999478,0.999841,0.630655,0.789278
0.999460,0.999841,0.630643,0.789278
0.999441,0.999841,0.630635,0.789278
0.999421,0.999841,0.630623,0.789278
0.999401,0.999841,0.630619,0.789278
0.999379,0.999841,0.630611,0.789278
0.999358,0.999841,0.630603,0.789278
0.999335,0.999841,0.630595,0.789278
0.999312,0.999841,0.630588,0.789278
0.999287,0.999841,0.630578,0.789278
0.999262,0.999841,0.630569,0.789278
0.999236,0.999841,0.630556,0.789278
0.999210,0.999841,0.630551,0.789278
0.999182,0.999841,0.630540,0.789278
0.999153,0.999841,0.630531,0.789278
0.999123,0.999841,0.630519,0.789278
0.999092,0.999841,0.630510,0.789278
0.999060,0.999841,0.630496,0.789278
0.999027,0.999841,0.630488,0.789278
0.998993,0.999841,0.630472,0.789278
0.998958,0.999841,0.630465,0.789278
0.998921,0.999841,0.630460,0.789278
0.998883,0.999841,0.630451,0.789278
0.998844,0.999841,0.630439,0.789278
0.998803,0.999841,0.630434,0.789278
0.998761,0.999843,0.630422,0.789278
0.998717,0.999843,0.630414,0.789278
0.998672,0.999843,0.630405,0.789278
0.998626,0.999843,0.630395,0.789278
0.998577,0.999843,0.630384,0.789278
0.998527,0.999843,0.630376,0.789278
0.998475,0.999843,0.630366,0.789278
0.998422,0.999843,0.630358,0.789278
0.998366,0.999843,0.630347,0.789278
0.998309,0.999843,0.630338,0.789278
0.998249,0.999843,0.630328,0.789278
0.998188,0.999843,0.630314,0.789278
0.998124,0.999843,0.630305,0.789278
0.998058,0.999843,0.630294,0.789278
0.997990,0.999843,0.630287,0.789278
0.997919,0.999843,0.630279,0.789278
0.997846,0.999843,0.630272,0.789278
0.997770,0.999843,0.630261,0.789278
0.997691,0.999843,0.630251,0.789278
0.997610,0.999843,0.630237,0.789278
0.997526,0.999843,0.630225,0.789278
0.997439,0.999843,0.630209,0.789278
0.997349,0.999843,0.630201,0.789278
0.997256,0.999843,0.630187,0.789278
0.997159,0.999843,0.630175,0.789278
0.997059,0.999843,0.630163,0.789278
0.996956,0.999843,0.630148,0.789278
0.996849,0.999843,0.630140,0.789278
0.996738,0.999843,0.630127,0.789278
0.996623,0.999843,0.630108,0.789278
0.996504,0.999843,0.630097,0.789278
0.996381,0.999843,0.630087,0.789278
0.996254,0.999843,0.630071,0.789278
0.996122,0.999843,0.630058,0.789278
0.995986,0.999843,0.630040,0.789278
0.995845,0.999843,0.630033,0.789278
0.995698,0.999843,0.630018,0.789278
0.995547,0.999843,0.630002,0.789278
0.995390,0.999843,0.629993,0.789278
0.995228,0.999843,0.629986,0.789278
0.995060,0.999843,0.629972,0.789278
0.994887,0.999843,0.629957,0.789278
0.994707,0.999843,0.629944,0.789278
0.994521,0.999843,0.629929,0.789278
0.994328,0.999843,0.629920,0.789278
0.994128,0.999843,0.629902,0.789278
0.993922,0.999843,0.629887,0.789278
0.993708,0.999843,0.629873,0.789278
0.993487,0.999843,0.629852,0.789278
0.993257,0.999843,0.629843,0.789278
0.993020,0.999843,0.629825,0.789278
0.992775,0.999843,0.629807,0.789278
0.992520,0.999843,0.629795,0.789278
0.992257,0.999843,0.629778,0.789278
0.991985,0.999843,0.629758,0.789278
0.991703,0.999843,0.629749,0.789278
0.991411,0.999843,0.629725,0.789278
0.991109,0.999843,0.629705,0.789278
0.990796,0.999843,0.629687,0.789278
0.990472,0.999843,0.629668,0.789278
0.990137,0.999843,0.629656,0.789278
0.989790,0.999843,0.629640,0.789278
0.989431,0.999843,0.629627,0.789278
0.989059,0.999843,0.629605,0.789278
0.988675,0.999843,0.629587,0.789278
0.988276,0.999843,0.629570,0.789278
0.987864,0.999843,0.629559,0.789278
0.987437,0.999843,0.629545,0.789278
0.986995,0.999843,0.629523,0.789278
0.986537,0.999843,0.629501,0.789278
0.986064,0.999843,0.629483,0.789278
0.985574,0.999843,0.629466,0.789278
0.985066,0.999843,0.629447,0.789278
0.984541,0.999843,0.629431,0.789278
0.983997,0.999845,0.629416,0.789278
0.983434,0.999845,0.629406,0.789278
0.982851,0.999845,0.629395,0.789278
0.982248,0.999845,0.629376,0.789278
0.981623,0.999845,0.629363,0.789278
0.980977,0.999845,0.629341,0.789278
0.980308,0.999845,0.629317,0.789278
0.979615,0.999845,0.629289,0.789278
0.978898,0.999845,0.629274,0.789278
0.978156,0.999845,0.629256,0.789278
0.977387,0.999845,0.629237,0.789278
0.976592,0.999845,0.629216,0.789278
0.975768,0.999845,0.629193,0.789278
0.974916,0.999845,0.629174,0.789278
0.974033,0.999845,0.629155,0.789278
0.973120,0.999845,0.629128,0.789278
0.972174,0.999845,0.629108,0.789278
0.971196,0.999845,0.629086,0.789278
0.970182,0.999845,0.629061,0.789278
0.969133,0.999845,0.629039,0.789278
0.968048,0.999845,0.629026,0.789278
0.966924,0.999845,0.629008,0.789278
0.965760,0.999845,0.628975,0.789278
0.964555,0.999845,0.628946,0.789278
0.963309,0.999845,0.628919,0.789278
0.962018,0.999845,0.628895,0.789278
0.960682,0.999845,0.628862,0.789278
0.959299,0.999845,0.628842,0.789278
0.957867,0.999845,0.628820,0.789278
0.956385,0.999845,0.628797,0.789278
0.954850,0.999845,0.628771,0.789278
0.953262,0.999845,0.628737,0.789278
0.951618,0.999845,0.628710,0.789278
0.949916,0.999845,0.628680,0.789278
0.948154,0.999845,0.628658,0.789278
0.946330,0.999845,0.628626,0.789278
0.944442,0.999845,0.628605,0.789278
0.942488,0.999845,0.628574,0.789278
0.940465,0.999845,0.628543,0.789278
0.938370,0.999845,0.628517,0.789278
0.936202,0.999845,0.628478,0.789278
0.933958,0.999845,0.628453,0.789278
0.931635,0.999845,0.628416,0.789278
0.929230,0.999845,0.628374,0.789278
0.926740,0.999845,0.628345,0.789278
0.924163,0.999845,0.628308,0.789278
0.921495,0.999845,0.628272,0.789278
0.918734,0.999845,0.628240,0.789278
0.915875,0.999845,0.628194,0.789278
0.912916,0.999845,0.628146,0.789278
0.909852,0.999845,0.628106,0.789278
0.906681,0.999845,0.628059,0.789278
0.903398,0.999845,0.628027,0.789278
0.900000,0.999845,0.627990,0.789278
0.899199,0.999845,0.627979,0.789278
0.898398,0.999845,0.627969,0.789278
0.897598,0.999845,0.627963,0.789278
0.896797,0.999845,0.627950,0.789278
0.895996,0.999845,0.627945,0.789278
0.895195,0.999845,0.627932,0.789278
0.894394,0.999845,0.627928,0.789278
0.893594,0.999845,0.627923,0.789278
0.892793,0.999845,0.627913,0.789278
0.891992,0.999845,0.627904,0.789278
0.891191,0.999845,0.627899,0.789278
0.890390,0.999845,0.627890,0.789278
0.889590,0.999845,0.627879,0.789278
0.888789,0.999845,0.627867,0.789278
0.887988,0.999845,0.627854,0.789278
0.887187,0.999845,0.627847,0.789278
0.886386,0.999845,0.627840,0.789278
0.885586,0.999845,0.627826,0.789278
0.884785,0.999845,0.627821,0.789278
0.883984,0.999845,0.627816,0.789278
0.883183,0.999845,0.627809,0.789278
0.882382,0.999845,0.627803,0.789278
0.881582,0.999845,0.627793,0.789278
0.880781,0.999845,0.627786,0.789278
0.879980,0.999845,0.627778,0.789278
0.879179,0.999845,0.627774,0.789278
0.878378,0.999845,0.627757,0.789278
0.877578,0.999845,0.627750,0.789278
0.876777,0.999845,0.627742,0.789278
0.875976,0.999845,0.627733,0.789278
0.875175,0.999845,0.627718,0.789278
0.874374,0.999845,0.627713,0.789278
0.873574,0.999845,0.627705,0.789278
0.872773,0.999845,0.627691,0.789278
0.871972,0.999845,0.627679,0.789278
0.871171,0.999845,0.627667,0.789278
0.870370,0.999845,0.627657,0.789278
0.869570,0.999845,0.627651,0.789278
0.868769,0.999845,0.627634,0.789278
0.867968,0.999845,0.627620,0.789278
0.867167,0.999845,0.627610,0.789278
0.866366,0.999845,0.627601,0.789278
0.865566,0.999845,0.627590,0.789278
0.864765,0.999845,0.627581,0.789278
0.863964,0.999845,0.627572,0.789278
0.863163,0.999845,0.627567,0.789278
0.862362,0.999845,0.627566,0.789278
0.861562,0.999845,0.627557,0.789278
0.860761,0.999845,0.627549,0.789278
0.859960,0.999845,0.627542,0.789278
0.859159,0.999845,0.627529,0.789278
0.858358,0.999845,0.627519,0.789278
0.857558,0.999845,0.627515,0.789278
0.856757,0.999845,0.627509,0.789278
0.855956,0.999845,0.627505,0.789278
0.855155,0.999845,0.627498,0.789278
0.854354,0.999845,0.627490,0.789278
0.853554,0.999845,0.627482,0.789278
0.852753,0.999845,0.627473,0.789278
0.851952,0.999845,0.627462,0.789278
0.851151,0.999845,0.627454,0.789278
0.850350,0.999845,0.627442,0.789278
0.849550,0.999845,0.627434,0.789278
0.848749,0.999845,0.627430,0.789278
0.847948,0.999845,0.627420,0.789278
0.847147,0.999845,0.627414,0.789278
0.846346,0.999845,0.627404,0.789278
0.845546,0.999845,0.627396,0.789278
0.844745,0.999845,0.627384,0.789278
0.843944,0.999845,0.627375,0.789278
0.843143,0.999845,0.627366,0.789278
0.842342,0.999845,0.627362,0.789278
0.841542,0.999845,0.627353,0.789278
0.840741,0.999845,0.627349,0.789278
0.839940,0.999845,0.627340,0.789278
0.839139,0.999845,0.627335,0.789278
0.838338,0.999845,0.627328,0.789278
0.837538,0.999845,0.627314,0.789278
0.836737,0.999845,0.627309,0.789278
0.835936,0.999845,0.627300,0.789278
0.835135,0.999845,0.627294,0.789278
0.834334,0.999845,0.627288,0.789278
0.833534,0.999845,0.627286,0.789278
0.832733,0.999845,0.627282,0.789278
0.831932,0.999844,0.627272,0.789278
0.831131,0.999844,0.627264,0.789278
0.830330,0.999844,0.627258,0.789278
0.829530,0.999844,0.627249,0.789278
0.828729,0.999844,0.627242,0.789278
0.827928,0.999844,0.627238,0.789278
0.827127,0.999844,0.627233,0.789278
0.826326,0.999844,0.627221,0.789278
0.825526,0.999844,0.627209,0.789278
0.824725,0.999844,0.627197,0.789278
0.823924,0.999844,0.627191,0.789278
0.823123,0.999844,0.627187,0.789278
0.822322,0.999844,0.627181,0.789278
0.821522,0.999844,0.627172,0.789278
0.820721,0.999844,0.627168,0.789278
0.819920,0.999844,0.627161,0.789278
0.819119,0.999844,0.627148,0.789278
0.818318,0.999844,0.627142,0.789278
0.817518,0.999844,0.627135,0.789278
0.816717,0.999844,0.627130,0.789278
0.815916,0.999844,0.627119,0.789278
0.815115,0.999844,0.627114,0.789278
0.814314,0.999844,0.627110,0.789278
0.813514,0.999844,0.627104,0.789278
0.812713,0.999844,0.627092,0.789278
0.811912,0.999844,0.627081,0.789278
0.811111,0.999844,0.627068,0.789278
0.810310,0.999844,0.627060,0.789278
0.809510,0.999844,0.627049,0.789278
0.808709,0.999844,0.627040,0.789278
0.807908,0.999844,0.627033,0.789278
0.807107,0.999844,0.627026,0.789278
0.806306,0.999844,0.627017,0.789278
0.805506,0.999844,0.627011,0.789278
0.804705,0.999844,0.627001,0.789278
0.803904,0.999844,0.626993,0.789278
0.803103,0.999844,0.626979,0.789278
0.802302,0.999844,0.626973,0.789278
0.801502,0.999844,0.626969,0.789278
0.800701,0.999844,0.626955,0.789278
0.799900,0.999844,0.626949,0.789278
0.799099,0.999844,0.626938,0.789278
0.798298,0.999844,0.626930,0.789278
0.797497,0.999844,0.626917,0.789278
0.796697,0.999844,0.626903,0.789278
0.795896,0.999844,0.626896,0.789278
0.795095,0.999844,0.626883,0.789278
0.794294,0.999844,0.626874,0.789278
0.793493,0.999844,0.626860,0.789278
0.792693,0.999844,0.626854,0.789278
0.791892,0.999844,0.626846,0.789278
0.791091,0.999844,0.626844,0.789278
0.790290,0.999844,0.626836,0.789278
0.789489,0.999844,0.626832,0.789278
0.788689,0.999844,0.626822,0.789278
0.787888,0.999844,0.626815,0.789278
0.787087,0.999844,0.626807,0.789278
0.786286,0.999844,0.626799,0.789278
0.785485,0.999844,0.626789,0.789278
0.784685,0.999844,0.626783,0.789278
0.783884,0.999844,0.626772,0.789278
0.783083,0.999844,0.626764,0.789278
0.782282,0.999844,0.626763,0.789278
0.781481,0.999844,0.626751,0.789278
0.780681,0.999844,0.626745,0.789278
0.779880,0.999844,0.626735,0.789278
0.779079,0.999844,0.626728,0.789278
0.778278,0.999844,0.626721,0.789278
0.777477,0.999844,0.626709,0.789278
0.776677,0.999844,0.626701,0.789278
0.775876,0.999844,0.626697,0.789278
0.775075,0.999844,0.626689,0.789278
0.774274,0.999844,0.626685,0.789278
0.773473,0.999844,0.626678,0.789278
0.772673,0.999844,0.626666,0.789278
0.771872,0.999844,0.626658,0.789278
0.771071,0.999844,0.626655,0.789278
0.770270,0.999844,0.626651,0.789278
0.769469,0.999844,0.626646,0.789278
0.768669,0.999844,0.626631,0.789278
0.767868,0.999844,0.626627,0.789278
0.767067,0.999844,0.626623,0.789278
0.766266,0.999844,0.626614,0.789278
0.765465,0.999844,0.626611,0.789278
0.764665,0.999844,0.626604,0.789278
0.763864,0.999844,0.626594,0.789278
0.763063,0.999844,0.626583,0.789278
0.762262,0.999844,0.626576,0.789278
0.761461,0.999844,0.626570,0.789278
0.760661,0.999844,0.626561,0.789278
0.759860,0.999844,0.626556,0.789278
0.759059,0.999844,0.626550,0.789278
0.758258,0.999844,0.626541,0.789278
0.757457,0.999844,0.626537,0.789278
0.756657,0.999844,0.626530,0.789278
0.755856,0.999844,0.626516,0.789278
0.755055,0.999844,0.626511,0.789278
0.754254,0.999844,0.626505,0.789278
0.753453,0.999844,0.626498,0.789278
0.752653,0.999844,0.626494,0.789278
0.751852,0.999844,0.626485,0.789278
0.751051,0.999844,0.626478,0.789278
0.750250,0.999844,0.626473,0.789278
0.749449,0.999844,0.626467,0.789278
0.748649,0.999844,0.626456,0.789278
0.747848,0.999844,0.626448,0.789278
0.747047,0.999844,0.626442,0.789278
0.746246,0.999844,0.626435,0.789278
0.745445,0.999844,0.626427,0.789278
0.744645,0.999844,0.626419,0.789278
0.743844,0.999844,0.626413,0.789278
0.743043,0.999844,0.626404,0.789278
0.742242,0.999844,0.626390,0.789278
0.741441,0.999844,0.626385,0.789278
0.740641,0.999844,0.626384,0.789278
0.739840,0.999844,0.626376,0.789278
0.739039,0.999844,0.626369,0.789278
0.738238,0.999844,0.626361,0.789278
0.737437,0.999844,0.626356,0.789278
0.736637,0.999844,0.626351,0.789278
0.735836,0.999844,0.626348,0.789278
0.735035,0.999844,0.626341,0.789278
0.734234,0.999844,0.626326,0.789278
0.733433,0.999844,0.626318,0.789278
0.732633,0.999844,0.626313,0.789278
0.731832,0.999844,0.626304,0.789278
0.731031,0.999844,0.626302,0.789278
0.730230,0.999844,0.626295,0.789278
0.729429,0.999844,0.626286,0.789278
0.728629,0.999844,0.626283,0.789278
0.727828,0.999844,0.626275,0.789278
0.727027,0.999844,0.626267,0.789278
0.726226,0.999844,0.626253,0.789278
0.725425,0.999844,0.626243,0.789278
0.724625,0.999844,0.626233,0.789278
0.723824,0.999844,0.626225,0.789278
0.723023,0.999844,0.626217,0.789278
0.722222,0.999844,0.626210,0.789278
0.721421,0.999844,0.626205,0.789278
0.720621,0.999844,0.626200,0.789278
0.719820,0.999844,0.626195,0.789278
0.719019,0.999844,0.626186,0.789278
0.718218,0.999844,0.626172,0.789278
0.717417,0.999844,0.626163,0.789278
0.716617,0.999844,0.626157,0.789278
0.715816,0.999844,0.626147,0.789278
0.715015,0.999844,0.626139,0.789278
0.714214,0.999844,0.626128,0.789278
0.713413,0.999844,0.626124,0.789278
0.712613,0.999844,0.626118,0.789278
0.711812,0.999844,0.626117,0.789278
0.711011,0.999844,0.626106,0.789278
0.710210,0.999844,0.626096,0.789278
0.709409,0.999844,0.626087,0.789278
0.708609,0.999844,0.626081,0.789278
0.707808,0.999844,0.626071,0.789278
0.707007,0.999844,0.626063,0.789278
0.706206,0.999844,0.626056,0.789278
0.705405,0.999844,0.626052,0.789278
0.704605,0.999844,0.626042,0.789278
0.703804,0.999844,0.626029,0.789278
0.703003,0.999844,0.626023,0.789278
0.702202,0.999844,0.626014,0.789278
0.701401,0.999844,0.626004,0.789278
0.700601,0.999844,0.626000,0.789278
0.699800,0.999844,0.625987,0.789278
0.698999,0.999844,0.625982,0.789278
0.698198,0.999844,0.625973,0.789278
0.697397,0.999844,0.625963,0.789278
0.696597,0.999844,0.625953,0.789278
0.695796,0.999844,0.625945,0.789278
0.694995,0.999844,0.625938,0.789278
0.694194,0.999844,0.625935,0.789278
0.693393,0.999844,0.625926,0.789278
0.692593,0.999844,0.625921,0.789278
0.691792,0.999844,0.625910,0.789278
0.690991,0.999844,0.625905,0.789278
0.690190,0.999844,0.625895,0.789278
0.689389,0.999844,0.625886,0.789278
0.688589,0.999844,0.625873,0.789278
0.687788,0.999844,0.625864,0.789278
0.686987,0.999844,0.625856,0.789278
0.686186,0.999844,0.625845,0.789278
0.685385,0.999844,0.625838,0.789278
0.684585,0.999844,0.625830,0.789278
0.683784,0.999844,0.625820,0.789278
0.682983,0.999844,0.625815,0.789278
0.682182,0.999844,0.625809,0.789278
0.681381,0.999844,0.625800,0.789278
0.680581,0.999844,0.625792,0.789278
0.679780,0.999844,0.625787,0.789278
0.678979,0.999844,0.625778,0.789278
0.678178,0.999844,0.625766,0.789278
0.677377,0.999844,0.625755,0.789278
0.676577,0.999844,0.625747,0.789278
0.675776,0.999844,0.625738,0.789278
0.674975,0.999844,0.625729,0.789278
0.674174,0.999844,0.625725,0.789278
0.673373,0.999844,0.625720,0.789278
0.672573,0.999844,0.625717,0.789278
0.671772,0.999844,0.625706,0.789278
0.670971,0.999844,0.625702,0.789278
0.670170,0.999844,0.625696,0.789278
0.669369,0.999844,0.625691,0.789278
0.668569,0.999844,0.625681,0.789278
0.667768,0.999844,0.625669,0.789278
0.666967,0.999844,0.625663,0.789278
0.666166,0.999844,0.625658,0.789278
0.665365,0.999844,0.625646,0.789278
0.664565,0.999844,0.625641,0.789278
0.663764,0.999844,0.625630,0.789278
0.662963,0.999844,0.625621,0.789278
0.662162,0.999844,0.625617,0.789278
0.661361,0.999844,0.625608,0.789278
0.660561,0.999844,0.625600,0.789278
0.659760,0.999844,0.625591,0.789278
0.658959,0.999844,0.625579,0.789278
0.658158,0.999844,0.625572,0.789278
0.657357,0.999844,0.625562,0.789278
0.656557,0.999844,0.625558,0.789278
0.655756,0.999844,0.625544,0.789278
0.654955,0.999844,0.625532,0.789278
0.654154,0.999844,0.625530,0.789278
0.653353,0.999844,0.625522,0.789278
0.652553,0.999844,0.625521,0.789278
0.651752,0.999844,0.625516,0.789278
0.650951,0.999844,0.625508,0.789278
0.650150,0.999844,0.625498,0.789278
0.649349,0.999844,0.625492,0.789278
0.648549,0.999844,0.625487,0.789278
0.647748,0.999844,0.625483,0.789278
0.646947,0.999844,0.625474,0.789278
0.646146,0.999844,0.625469,0.789278
0.645345,0.999844,0.625464,0.789278
0.644545,0.999844,0.625460,0.789278
0.643744,0.999844,0.625453,0.789278
0.642943,0.999844,0.625442,0.789278
0.642142,0.999844,0.625435,0.789278
0.641341,0.999844,0.625425,0.789278
0.640541,0.999844,0.625421,0.789278
0.639740,0.999844,0.625413,0.789278
0.638939,0.999844,0.625401,0.789278
0.638138,0.999844,0.625392,0.789278
0.637337,0.999844,0.625383,0.789278
0.636537,0.999844,0.625375,0.789278
0.635736,0.999844,0.625366,0.789278
0.634935,0.999846,0.625361,0.789278
0.634134,0.999846,0.625356,0.789278
0.633333,0.999846,0.625350,0.789278
0.632533,0.999846,0.625344,0.789278
0.631732,0.999846,0.625332,0.789278
0.630931,0.999846,0.625327,0.789278
0.630130,0.999846,0.625321,0.789278
0.629329,0.999846,0.625312,0.789278
0.628529,0.999846,0.625303,0.789278
0.627728,0.999846,0.625296,0.789278
0.626927,0.999846,0.625288,0.789278
0.626126,0.999846,0.625280,0.789278
0.625325,0.999846,0.625271,0.789278
0.624525,0.999846,0.625266,0.789278
0.623724,0.999846,0.625259,0.789278
0.622923,0.999846,0.625254,0.789278
0.622122,0.999846,0.625244,0.789278
0.621321,0.999846,0.625237,0.789278
0.620521,0.999846,0.625228,0.789278
0.619720,0.999846,0.625223,0.789278
0.618919,0.999846,0.625216,0.789278
0.618118,0.999846,0.625206,0.789278
0.617317,0.999846,0.625200,0.789278
0.616517,0.999846,0.625192,0.789278
0.615716,0.999846,0.625183,0.789278
0.614915,0.999846,0.625178,0.789278
0.614114,0.999846,0.625168,0.789278
0.613313,0.999846,0.625159,0.789278
0.612513,0.999846,0.625151,0.789278
0.611712,0.999846,0.625143,0.789278
0.610911,0.999846,0.625138,0.789278
0.610110,0.999846,0.625133,0.789278
0.609309,0.999846,0.625128,0.789278
0.608509,0.999846,0.625116,0.789278
0.607708,0.999846,0.625111,0.789278
0.606907,0.999846,0.625102,0.789278
0.606106,0.999846,0.625086,0.789278
0.605305,0.999846,0.625080,0.789278
0.604505,0.999846,0.625075,0.789278
0.603704,0.999846,0.625064,0.789278
0.602903,0.999846,0.625052,0.789278
0.602102,0.999846,0.625046,0.789278
0.601301,0.999846,0.625035,0.789278
0.600501,0.999846,0.625027,0.789278
0.599700,0.999846,0.625016,0.789278
0.598899,0.999846,0.625012,0.789278
0.598098,0.999846,0.624997,0.789278
0.597297,0.999846,0.624990,0.789278
0.596496,0.999846,0.624986,0.789278
0.595696,0.999846,0.624976,0.789278
0.594895,0.999846,0.624967,0.789278
0.594094,0.999846,0.624957,0.789278
0.593293,0.999846,0.624947,0.789278
0.592492,0.999846,0.624937,0.789278
0.591692,0.999846,0.624920,0.789278
0.590891,0.999846,0.624910,0.789278
0.590090,0.999846,0.624898,0.789278
0.589289,0.999846,0.624889,0.789278
0.588488,0.999846,0.624876,0.789278
0.587688,0.999846,0.624865,0.789278
0.586887,0.999846,0.624852,0.789278
0.586086,0.999846,0.624843,0.789278
0.585285,0.999846,0.624832,0.789278
0.584484,0.999846,0.624825,0.789278
0.583684,0.999846,0.624818,0.789278
0.582883,0.999846,0.624814,0.789278
0.582082,0.999846,0.624804,0.789278
0.581281,0.999846,0.624800,0.789278
0.580480,0.999846,0.624790,0.789278
0.579680,0.999846,0.624782,0.789278
0.578879,0.999846,0.624772,0.789278
0.578078,0.999846,0.624763,0.789278
0.577277,0.999846,0.624753,0.789278
0.576476,0.999846,0.624744,0.789278
0.575676,0.999846,0.624739,0.789278
0.574875,0.999846,0.624732,0.789278
0.574074,0.999846,0.624722,0.789278
0.573273,0.999846,0.624710,0.789278
0.572472,0.999846,0.624692,0.789278
0.571672,0.999846,0.624682,0.789278
0.570871,0.999846,0.624676,0.789278
0.570070,0.999846,0.624665,0.789278
0.569269,0.999846,0.624658,0.789278
0.568468,0.999846,0.624649,0.789278
0.567668,0.999846,0.624643,0.789278
0.566867,0.999846,0.624637,0.789278
0.566066,0.999846,0.624629,0.789278
0.565265,0.999846,0.624618,0.789278
0.564464,0.999846,0.624614,0.789278
0.563664,0.999846,0.624608,0.789278
0.562863,0.999846,0.624596,0.789278
0.562062,0.999846,0.624589,0.789278
0.561261,0.999846,0.624581,0.789278
0.560460,0.999846,0.624571,0.789278
0.559660,0.999846,0.624557,0.789278
0.558859,0.999846,0.624552,0.789278
0.558058,0.999846,0.624537,0.789278
0.557257,0.999846,0.624528,0.789278
0.556456,0.999846,0.624521,0.789278
0.555656,0.999846,0.624514,0.789278
0.554855,0.999846,0.624506,0.789278
0.554054,0.999846,0.624487,0.789278
0.553253,0.999846,0.624480,0.789278
0.552452,0.999846,0.624472,0.789278
0.551652,0.999846,0.624462,0.789278
0.550851,0.999846,0.624454,0.789278
0.550050,0.999846,0.624443,0.789278
0.549249,0.999846,0.624428,0.789278
0.548448,0.999846,0.624425,0.789278
0.547648,0.999846,0.624415,0.789278
0.546847,0.999846,0.624399,0.789278
0.546046,0.999846,0.624388,0.789278
0.545245,0.999846,0.624382,0.789278
0.544444,0.999846,0.624378,0.789278
0.543644,0.999846,0.624371,0.789278
0.542843,0.999846,0.624367,0.789278
0.542042,0.999846,0.624357,0.789278
0.541241,0.999846,0.624347,0.789278
0.540440,0.999846,0.624339,0.789278
0.539640,0.999846,0.624326,0.789278
0.538839,0.999846,0.624321,0.789278
0.538038,0.999846,0.624312,0.789278
0.537237,0.999846,0.624296,0.789278
0.536436,0.999846,0.624286,0.789278
0.535636,0.999846,0.624277,0.789278
0.534835,0.999846,0.624263,0.789278
0.534034,0.999846,0.624254,0.789278
0.533233,0.999846,0.624249,0.789278
0.532432,0.999846,0.624241,0.789278
0.531632,0.999846,0.624236,0.789278
0.530831,0.999846,0.624225,0.789278
0.530030,0.999846,0.624210,0.789278
0.529229,0.999846,0.624192,0.789278
0.528428,0.999846,0.624181,0.789278
0.527628,0.999846,0.624173,0.789278
0.526827,0.999848,0.624164,0.789278
0.526026,0.999848,0.624154,0.789278
0.525225,0.999848,0.624146,0.789278
0.524424,0.999848,0.624140,0.789278
0.523624,0.999848,0.624131,0.789278
0.522823,0.999848,0.624120,0.789278
0.522022,0.999848,0.624110,0.789278
0.521221,0.999848,0.624103,0.789278
0.520420,0.999848,0.624093,0.789278
0.519620,0.999848,0.624086,0.789278
0.518819,0.999848,0.624078,0.789278
0.518018,0.999848,0.624068,0.789278
0.517217,0.999848,0.624056,0.789278
0.516416,0.999848,0.624046,0.789278
0.515616,0.999848,0.624039,0.789278
0.514815,0.999848,0.624032,0.789278
0.514014,0.999848,0.624022,0.789278
0.513213,0.999848,0.624015,0.789278
0.512412,0.999848,0.624010,0.789278
0.511612,0.999848,0.623999,0.789278
0.510811,0.999848,0.623983,0.789278
0.510010,0.999848,0.623975,0.789278
0.509209,0.999848,0.623972,0.789278
0.508408,0.999848,0.623961,0.789278
0.507608,0.999848,0.623949,0.789278
0.506807,0.999848,0.623944,0.789278
0.506006,0.999848,0.623932,0.789278
0.505205,0.999848,0.623916,0.789278
0.504404,0.999848,0.623909,0.789278
0.503604,0.999848,0.623901,0.789278
0.502803,0.999848,0.623892,0.789278
0.502002,0.999848,0.623878,0.789278
0.501201,0.999848,0.623868,0.789278
0.500400,0.999848,0.623859,0.789278
0.499600,0.999848,0.623845,0.789278
0.498799,0.999848,0.623835,0.789278
0.497998,0.999848,0.623828,0.789278
0.497197,0.999848,0.623821,0.789278
0.496396,0.999848,0.623811,0.789278
0.495596,0.999848,0.623803,0.789278
0.494795,0.999848,0.623788,0.789278
0.493994,0.999848,0.623778,0.789278
0.493193,0.999848,0.623773,0.789278
0.492392,0.999848,0.623769,0.789278
0.491592,0.999848,0.623761,0.789278
0.490791,0.999848,0.623757,0.789278
0.489990,0.999848,0.623743,0.789278
0.489189,0.999848,0.623737,0.789278
0.488388,0.999848,0.623728,0.789278
0.487588,0.999848,0.623721,0.789278
0.486787,0.999848,0.623711,0.789278
0.485986,0.999848,0.623700,0.789278
0.485185,0.999848,0.623692,0.789278
0.484384,0.999848,0.623683,0.789278
0.483584,0.999848,0.623676,0.789278
0.482783,0.999848,0.623665,0.789278
0.481982,0.999848,0.623660,0.789278
0.481181,0.999848,0.623651,0.789278
0.480380,0.999848,0.623646,0.789278
0.479580,0.999848,0.623633,0.789278
0.478779,0.999848,0.623624,0.789278
0.477978,0.999850,0.623612,0.789278
0.477177,0.999850,0.623603,0.789278
0.476376,0.999850,0.623597,0.789278
0.475576,0.999850,0.623593,0.789278
0.474775,0.999850,0.623589,0.789278
0.473974,0.999850,0.623583,0.789278
0.473173,0.999850,0.623572,0.789278
0.472372,0.999850,0.623562,0.789278
0.471572,0.999850,0.623553,0.789278
0.470771,0.999850,0.623547,0.789278
0.469970,0.999850,0.623538,0.789278
0.469169,0.999850,0.623527,0.789278
0.468368,0.999850,0.623517,0.789278
0.467568,0.999850,0.623508,0.789278
0.466767,0.999850,0.623501,0.789278
0.465966,0.999850,0.623494,0.789278
0.465165,0.999850,0.623472,0.789278
0.464364,0.999850,0.623465,0.789278
0.463564,0.999850,0.623452,0.789278
0.462763,0.999850,0.623436,0.789278
0.461962,0.999850,0.623424,0.789278
0.461161,0.999850,0.623410,0.789278
0.460360,0.999850,0.623401,0.789278
0.459560,0.999850,0.623386,0.789278
0.458759,0.999850,0.623375,0.789278
0.457958,0.999850,0.623358,0.789278
0.457157,0.999850,0.623346,0.789278
0.456356,0.999850,0.623343,0.789278
0.455556,0.999850,0.623334,0.789278
0.454755,0.999850,0.623323,0.789278
0.453954,0.999850,0.623311,0.789278
0.453153,0.999850,0.623303,0.789278
0.452352,0.999850,0.623286,0.789278
0.451552,0.999850,0.623278,0.789278
0.450751,0.999850,0.623267,0.789278
0.449950,0.999850,0.623253,0.789278
0.449149,0.999850,0.623246,0.789278
0.448348,0.999850,0.623233,0.789278
0.447548,0.999850,0.623219,0.789278
0.446747,0.999850,0.623210,0.789278
0.445946,0.999850,0.623199,0.789278
0.445145,0.999850,0.623183,0.789278
0.444344,0.999850,0.623177,0.789278
0.443544,0.999850,0.623163,0.789278
0.442743,0.999850,0.623144,0.789278
0.441942,0.999852,0.623134,0.789278
0.441141,0.999852,0.623129,0.789278
0.440340,0.999852,0.623109,0.789278
0.439540,0.999852,0.623100,0.789278
0.438739,0.999852,0.623083,0.789278
0.437938,0.999852,0.623075,0.789278
0.437137,0.999852,0.623068,0.789278
0.436336,0.999852,0.623057,0.789278
0.435536,0.999852,0.623043,0.789278
0.434735,0.999852,0.623028,0.789278
0.433934,0.999852,0.623010,0.789278
0.433133,0.999852,0.623001,0.789278
0.432332,0.999852,0.622983,0.789278
0.431532,0.999852,0.622977,0.789278
0.430731,0.999852,0.622966,0.789278
0.429930,0.999852,0.622949,0.789278
0.429129,0.999852,0.622935,0.789278
0.428328,0.999852,0.622926,0.789278
0.427528,0.999852,0.622915,0.789278
0.426727,0.999852,0.622903,0.789278
0.425926,0.999852,0.622886,0.789278
0.425125,0.999852,0.622876,0.789278
0.424324,0.999852,0.622862,0.789278
0.423524,0.999852,0.622854,0.789278
0.422723,0.999852,0.622845,0.789278
0.421922,0.999852,0.622836,0.789278
0.421121,0.999852,0.622826,0.789278
0.420320,0.999852,0.622811,0.789278
0.419520,0.999852,0.622803,0.789278
0.418719,0.999852,0.622787,0.789278
0.417918,0.999852,0.622782,0.789278
0.417117,0.999852,0.622770,0.789278
0.416316,0.999852,0.622764,0.789278
0.415516,0.999852,0.622754,0.789278
0.414715,0.999852,0.622745,0.789278
0.413914,0.999852,0.622739,0.789278
0.413113,0.999851,0.622727,0.789278
0.412312,0.999851,0.622715,0.789278
0.411512,0.999851,0.622699,0.789278
0.410711,0.999851,0.622691,0.789278
0.409910,0.999851,0.622674,0.789278
0.409109,0.999851,0.622667,0.789278
0.408308,0.999851,0.622655,0.789278
0.407508,0.999851,0.622649,0.789278
0.406707,0.999851,0.622639,0.789278
0.405906,0.999851,0.622631,0.789278
0.405105,0.999851,0.622621,0.789278
0.404304,0.999851,0.622604,0.789278
0.403504,0.999851,0.622597,0.789278
0.402703,0.999851,0.622582,0.789278
0.401902,0.999851,0.622566,0.789278
0.401101,0.999851,0.622546,0.789278
0.400300,0.999851,0.622535,0.789278
0.399499,0.999851,0.622521,0.789278
0.398699,0.999851,0.622503,0.789278
0.397898,0.999851,0.622490,0.789278
0.397097,0.999851,0.622478,0.789278
0.396296,0.999851,0.622470,0.789278
0.395495,0.999851,0.622454,0.789278
0.394695,0.999851,0.622437,0.789278
0.393894,0.999851,0.622425,0.789278
0.393093,0.999851,0.622412,0.789278
0.392292,0.999851,0.622399,0.789278
0.391491,0.999851,0.622387,0.789278
0.390691,0.999851,0.622370,0.789278
0.389890,0.999851,0.622364,0.789278
0.389089,0.999851,0.622355,0.789278
0.388288,0.999851,0.622338,0.789278
0.387487,0.999851,0.622332,0.789278
0.386687,0.999851,0.622318,0.789278
0.385886,0.999851,0.622303,0.789278
0.385085,0.999851,0.622286,0.789278
0.384284,0.999851,0.622273,0.789278
0.383483,0.999851,0.622259,0.789278
0.382683,0.999851,0.622243,0.789278
0.381882,0.999851,0.622224,0.789278
0.381081,0.999851,0.622213,0.789278
0.380280,0.999851,0.622204,0.789278
0.379479,0.999851,0.622193,0.789278
0.378679,0.999851,0.622180,0.789278
0.377878,0.999851,0.622162,0.789278
0.377077,0.999851,0.622155,0.789278
0.376276,0.999851,0.622138,0.789278
0.375475,0.999851,0.622128,0.789278
0.374675,0.999851,0.622108,0.789278
0.373874,0.999851,0.622096,0.789278
0.373073,0.999851,0.622079,0.789278
0.372272,0.999851,0.622057,0.789278
0.371471,0.999851,0.622041,0.789278
0.370671,0.999851,0.622028,0.789278
0.369870,0.999851,0.622015,0.789278
0.369069,0.999851,0.622006,0.789278
0.368268,0.999851,0.621998,0.789278
0.367467,0.999851,0.621990,0.789278
0.366667,0.999851,0.621968,0.789278
0.365866,0.999851,0.621961,0.789278
0.365065,0.999851,0.621946,0.789278
0.364264,0.999851,0.621938,0.789278
0.363463,0.999851,0.621925,0.789278
0.362663,0.999851,0.621901,0.789278
0.361862,0.999851,0.621886,0.789278
0.361061,0.999851,0.621868,0.789278
0.360260,0.999851,0.621851,0.789278
0.359459,0.999851,0.621838,0.789278
0.358659,0.999851,0.621825,0.789278
0.357858,0.999853,0.621810,0.789278
0.357057,0.999853,0.621796,0.789278
0.356256,0.999853,0.621782,0.789278
0.355455,0.999853,0.621764,0.789278
0.354655,0.999853,0.621753,0.789278
0.353854,0.999853,0.621740,0.789278
0.353053,0.999853,0.621726,0.789278
0.352252,0.999853,0.621718,0.789278
0.351451,0.999853,0.621706,0.789278
0.350651,0.999853,0.621686,0.789278
0.349850,0.999853,0.621671,0.789278
0.349049,0.999853,0.621658,0.789278
0.348248,0.999853,0.621643,0.789278
0.347447,0.999853,0.621630,0.789278
0.346647,0.999853,0.621621,0.789278
0.345846,0.999853,0.621612,0.789278
0.345045,0.999853,0.621604,0.789278
0.344244,0.999853,0.621593,0.789278
0.343443,0.999853,0.621582,0.789278
0.342643,0.999853,0.621571,0.789278
0.341842,0.999853,0.621555,0.789278
0.341041,0.999853,0.621547,0.789278
0.340240,0.999853,0.621528,0.789278
0.339439,0.999853,0.621506,0.789278
0.338639,0.999853,0.621495,0.789278
0.337838,0.999853,0.621488,0.789278
0.337037,0.999853,0.621472,0.789278
0.336236,0.999853,0.621460,0.789278
0.335435,0.999853,0.621443,0.789278
0.334635,0.999853,0.621435,0.789278
0.333834,0.999853,0.621413,0.789278
0.333033,0.999853,0.621400,0.789278
0.332232,0.999853,0.621384,0.789278
0.331431,0.999853,0.621369,0.789278
0.330631,0.999853,0.621349,0.789278
0.329830,0.999853,0.621330,0.789278
0.329029,0.999853,0.621320,0.789278
0.328228,0.999853,0.621307,0.789278
0.327427,0.999853,0.621299,0.789278
0.326627,0.999853,0.621279,0.789278
0.325826,0.999853,0.621263,0.789278
0.325025,0.999853,0.621246,0.789278
0.324224,0.999853,0.621235,0.789278
0.323423,0.999853,0.621220,0.789278
0.322623,0.999853,0.621201,0.789278
0.321822,0.999853,0.621180,0.789278
0.321021,0.999853,0.621169,0.789278
0.320220,0.999853,0.621145,0.789278
0.319419,0.999853,0.621141,0.789278
0.318619,0.999855,0.621128,0.789278
0.317818,0.999855,0.621113,0.789278
0.317017,0.999855,0.621092,0.789278
0.316216,0.999855,0.621074,0.789278
0.315415,0.999855,0.621063,0.789278
0.314615,0.999855,0.621047,0.789278
0.313814,0.999855,0.621037,0.789278
0.313013,0.999855,0.621021,0.789278
0.312212,0.999855,0.621002,0.789278
0.311411,0.999855,0.620992,0.789278
0.310611,0.999855,0.620979,0.789278
0.309810,0.999855,0.620962,0.789278
0.309009,0.999855,0.620950,0.789278
0.308208,0.999855,0.620930,0.789278
0.307407,0.999855,0.620912,0.789278
0.306607,0.999855,0.620899,0.789278
0.305806,0.999855,0.620884,0.789278
0.305005,0.999855,0.620871,0.789278
0.304204,0.999855,0.620846,0.789278
0.303403,0.999855,0.620824,0.789278
0.302603,0.999855,0.620805,0.789278
0.301802,0.999855,0.620785,0.789278
0.301001,0.999855,0.620774,0.789278
0.300200,0.999855,0.620747,0.789278
0.299399,0.999855,0.620732,0.789278
0.298599,0.999855,0.620717,0.789278
0.297798,0.999855,0.620700,0.789278
0.296997,0.999855,0.620681,0.789278
0.296196,0.999855,0.620665,0.789278
0.295395,0.999855,0.620650,0.789278
0.294595,0.999855,0.620637,0.789278
0.293794,0.999855,0.620619,0.789278
0.292993,0.999855,0.620599,0.789278
0.292192,0.999855,0.620585,0.789278
0.291391,0.999855,0.620567,0.789278
0.290591,0.999855,0.620552,0.789278
0.289790,0.999855,0.620535,0.789278
0.288989,0.999855,0.620519,0.789278
0.288188,0.999855,0.620506,0.789278
0.287387,0.999855,0.620484,0.789278
0.286587,0.999855,0.620470,0.789278
0.285786,0.999855,0.620446,0.789278
0.284985,0.999855,0.620433,0.789278
0.284184,0.999855,0.620410,0.789278
0.283383,0.999855,0.620391,0.789278
0.282583,0.999855,0.620370,0.789278
0.281782,0.999855,0.620352,0.789278
0.280981,0.999855,0.620342,0.789278
0.280180,0.999855,0.620324,0.789278
0.279379,0.999855,0.620309,0.789278
0.278579,0.999855,0.620282,0.789278
0.277778,0.999855,0.620268,0.789278
0.276977,0.999855,0.620254,0.789278
0.276176,0.999855,0.620234,0.789278
0.275375,0.999855,0.620217,0.789278
0.274575,0.999855,0.620204,0.789278
0.273774,0.999855,0.620185,0.789278
0.272973,0.999855,0.620169,0.789278
0.272172,0.999855,0.620153,0.789278
0.271371,0.999855,0.620144,0.789278
0.270571,0.999855,0.620128,0.789278
0.269770,0.999855,0.620107,0.789278
0.268969,0.999855,0.620087,0.789278
0.268168,0.999855,0.620067,0.789278
0.267367,0.999855,0.620046,0.789278
0.266567,0.999855,0.620024,0.789278
0.265766,0.999855,0.620005,0.789278
0.264965,0.999855,0.619988,0.789278
0.264164,0.999855,0.619973,0.789278
0.263363,0.999855,0.619949,0.789278
0.262563,0.999855,0.619939,0.789278
0.261762,0.999855,0.619920,0.789278
0.260961,0.999855,0.619903,0.789278
0.260160,0.999855,0.619887,0.789278
0.259359,0.999855,0.619872,0.789278
0.258559,0.999855,0.619859,0.789278
0.257758,0.999855,0.619849,0.789278
0.256957,0.999855,0.619829,0.789278
0.256156,0.999855,0.619817,0.789278
0.255355,0.999855,0.619790,0.789278
0.254555,0.999855,0.619775,0.789278
0.253754,0.999855,0.619752,0.789278
0.252953,0.999855,0.619741,0.789278
0.252152,0.999855,0.619721,0.789278
0.251351,0.999855,0.619706,0.789278
0.250551,0.999855,0.619683,0.789278
0.249750,0.999855,0.619655,0.789278
0.248949,0.999855,0.619633,0.789278
0.248148,0.999855,0.619593,0.789278
0.247347,0.999855,0.619578,0.789278
0.246547,0.999855,0.619548,0.789278
0.245746,0.999855,0.619537,0.789278
0.244945,0.999855,0.619517,0.789278
0.244144,0.999855,0.619488,0.789278
0.243343,0.999855,0.619472,0.789278
0.242543,0.999855,0.619453,0.789278
0.241742,0.999855,0.619437,0.789278
0.240941,0.999855,0.619412,0.789278
0.240140,0.999855,0.619390,0.789278
0.239339,0.999855,0.619365,0.789278
0.238539,0.999855,0.619342,0.789278
0.237738,0.999855,0.619318,0.789278
0.236937,0.999855,0.619295,0.789278
0.236136,0.999855,0.619277,0.789278
0.235335,0.999855,0.619265,0.789278
0.234535,0.999855,0.619233,0.789278
0.233734,0.999855,0.619209,0.789278
0.232933,0.999855,0.619191,0.789278
0.232132,0.999855,0.619177,0.789278
0.231331,0.999855,0.619154,0.789278
0.230531,0.999855,0.619137,0.789278
0.229730,0.999855,0.619120,0.789278
0.228929,0.999855,0.619086,0.789278
0.228128,0.999855,0.619072,0.789278
0.227327,0.999855,0.619049,0.789278
0.226527,0.999855,0.619030,0.789278
0.225726,0.999855,0.619013,0.789278
0.224925,0.999855,0.618999,0.789278
0.224124,0.999855,0.618969,0.789278
0.223323,0.999855,0.618947,0.789278
0.222523,0.999855,0.618924,0.789278
0.221722,0.999855,0.618893,0.789278
0.220921,0.999855,0.618873,0.789278
0.220120,0.999855,0.618857,0.789278
0.219319,0.999855,0.618838,0.789278
0.218519,0.999855,0.618823,0.789278
0.217718,0.999855,0.618797,0.789278
0.216917,0.999855,0.618774,0.789278
0.216116,0.999855,0.618758,0.789278
0.215315,0.999855,0.618733,0.789278
0.214515,0.999855,0.618712,0.789278
0.213714,0.999855,0.618682,0.789278
0.212913,0.999855,0.618654,0.789278
0.212112,0.999855,0.618622,0.789278
0.211311,0.999855,0.618597,0.789278
0.210511,0.999855,0.618573,0.789278
0.209710,0.999855,0.618544,0.789278
0.208909,0.999855,0.618524,0.789278
0.208108,0.999855,0.618497,0.789278
0.207307,0.999855,0.618465,0.789278
0.206507,0.999855,0.618427,0.789278
0.205706,0.999855,0.618403,0.789278
0.204905,0.999855,0.618379,0.789278
0.204104,0.999855,0.618342,0.789278
0.203303,0.999855,0.618320,0.789278
0.202503,0.999857,0.618284,0.789278
0.201702,0.999857,0.618260,0.789278
0.200901,0.999857,0.618225,0.789278
0.200100,0.999857,0.618192,0.789278
0.199299,0.999857,0.618171,0.789278
0.198498,0.999857,0.618143,0.789278
0.197698,0.999857,0.618123,0.789278
0.196897,0.999857,0.618099,0.789278
0.196096,0.999857,0.618079,0.789278
0.195295,0.999857,0.618051,0.789278
0.194494,0.999857,0.618017,0.789278
0.193694,0.999857,0.617989,0.789278
0.192893,0.999857,0.617966,0.789278
0.192092,0.999856,0.617939,0.789278
0.191291,0.999856,0.617909,0.789278
0.190490,0.999856,0.617880,0.789278
0.189690,0.999856,0.617855,0.789278
0.188889,0.999856,0.617825,0.789278
0.188088,0.999856,0.617794,0.789278
0.187287,0.999856,0.617765,0.789278
0.186486,0.999859,0.617743,0.789278
0.185686,0.999858,0.617719,0.789278
0.184885,0.999858,0.617691,0.789278
0.184084,0.999858,0.617658,0.789278
0.183283,0.999858,0.617626,0.789278
0.182482,0.999858,0.617588,0.789278
0.181682,0.999858,0.617550,0.789278
0.180881,0.999858,0.617520,0.789278
0.180080,0.999858,0.617490,0.789278
0.179279,0.999858,0.617462,0.789278
0.178478,0.999858,0.617438,0.789278
0.177678,0.999858,0.617416,0.789278
0.176877,0.999858,0.617386,0.789278
0.176076,0.999858,0.617344,0.789278
0.175275,0.999858,0.617314,0.789278
0.174474,0.999858,0.617292,0.789278
0.173674,0.999858,0.617273,0.789278
0.172873,0.999858,0.617239,0.789278
0.172072,0.999858,0.617198,0.789278
0.171271,0.999858,0.617163,0.789278
0.170470,0.999858,0.617125,0.789278
0.169670,0.999858,0.617089,0.789278
0.168869,0.999858,0.617053,0.789278
0.168068,0.999858,0.617023,0.789278
0.167267,0.999858,0.616989,0.789278
0.166466,0.999858,0.616947,0.789278
0.165666,0.999858,0.616911,0.789278
0.164865,0.999858,0.616874,0.789278
0.164064,0.999858,0.616831,0.789278
0.163263,0.999858,0.616800,0.789278
0.162462,0.999858,0.616778,0.789278
0.161662,0.999858,0.616752,0.789278
0.160861,0.999858,0.616716,0.789278
0.160060,0.999858,0.616686,0.789278
0.159259,0.999858,0.616656,0.789278
0.158458,0.999858,0.616613,0.789278
0.157658,0.999858,0.616574,0.789278
0.156857,0.999858,0.616552,0.789278
0.156056,0.999858,0.616525,0.789278
0.155255,0.999858,0.616485,0.789278
0.154454,0.999858,0.616449,0.789278
0.153654,0.999858,0.616417,0.789278
0.152853,0.999858,0.616387,0.789278
0.152052,0.999858,0.616349,0.789278
0.151251,0.999858,0.616315,0.789278
0.150450,0.999858,0.616289,0.789278
0.149650,0.999858,0.616267,0.789278
0.148849,0.999858,0.616224,0.789278
0.148048,0.999858,0.616181,0.789278
0.147247,0.999858,0.616153,0.789278
0.146446,0.999858,0.616124,0.789278
0.145646,0.999858,0.616088,0.789278
0.144845,0.999858,0.616066,0.789278
0.144044,0.999858,0.616036,0.789278
0.143243,0.999858,0.615991,0.789278
0.142442,0.999858,0.615941,0.789278
0.141642,0.999858,0.615907,0.789278
0.140841,0.999858,0.615878,0.789278
0.140040,0.999858,0.615846,0.789278
0.139239,0.999858,0.615801,0.789278
0.138438,0.999858,0.615767,0.789278
0.137638,0.999858,0.615722,0.789278
0.136837,0.999858,0.615688,0.789278
0.136036,0.999858,0.615659,0.789278
0.135235,0.999858,0.615625,0.789278
0.134434,0.999858,0.615583,0.789278
0.133634,0.999858,0.615545,0.789278
0.132833,0.999858,0.615517,0.789278
0.132032,0.999858,0.615488,0.789278
0.131231,0.999858,0.615452,0.789278
0.130430,0.999858,0.615414,0.789278
0.129630,0.999858,0.615376,0.789278
0.128829,0.999858,0.615338,0.789278
0.128028,0.999858,0.615289,0.789278
0.127227,0.999858,0.615250,0.789278
0.126426,0.999858,0.615208,0.789278
0.125626,0.999858,0.615161,0.789278
0.124825,0.999858,0.615115,0.789278
0.124024,0.999858,0.615070,0.789278
0.123223,0.999858,0.615019,0.789278
0.122422,0.999858,0.614966,0.789278
0.121622,0.999858,0.614921,0.789278
0.120821,0.999858,0.614881,0.789278
0.120020,0.999858,0.614847,0.789278
0.119219,0.999858,0.614801,0.789278
0.118418,0.999858,0.614747,0.789278
0.117618,0.999858,0.614691,0.789278
0.116817,0.999858,0.614640,0.789278
0.116016,0.999858,0.614595,0.789278
0.115215,0.999858,0.614544,0.789278
0.114414,0.999858,0.614501,0.789278
0.113614,0.999858,0.614450,0.789278
0.112813,0.999858,0.614399,0.789278
0.112012,0.999858,0.614358,0.789278
0.111211,0.999858,0.614306,0.789278
0.110410,0.999858,0.614259,0.789278
0.109610,0.999858,0.614197,0.789278
0.108809,0.999858,0.614157,0.789278
0.108008,0.999858,0.614125,0.789278
0.107207,0.999858,0.614075,0.789278
0.106406,0.999858,0.614031,0.789278
0.105606,0.999858,0.613990,0.789278
0.104805,0.999858,0.613948,0.789278
0.104004,0.999858,0.613888,0.789278
0.103203,0.999858,0.613837,0.789278
0.102402,0.999858,0.613799,0.789278
0.101602,0.999858,0.613753,0.789278
0.100801,0.999858,0.613703,0.789278
0.100000,0.999858,0.613663,0.789278
0.069991,0.999857,0.611126,0.789278
0.048988,0.999856,0.608488,0.789278
0.034287,0.999858,0.605896,0.789278
0.023998,0.999857,0.603236,0.789278
0.016797,0.999859,0.600499,0.789278
0.011756,0.999864,0.597742,0.789278
0.008228,0.999864,0.595064,0.789278
0.005759,0.999867,0.592255,0.789278
0.004031,0.999871,0.589540,0.789278
0.002821,0.999875,0.586730,0.789278
0.001975,0.999879,0.583903,0.789278
0.001382,0.999880,0.581031,0.789278
0.000967,0.999882,0.578301,0.789278
0.000677,0.999883,0.575446,0.789278
0.000474,0.999887,0.572542,0.789278
0.000332,0.999889,0.569590,0.789278
0.000232,0.999893,0.566675,0.789278
0.000162,0.999894,0.563829,0.789278
0.000114,0.999896,0.560991,0.789278
0.000080,0.999896,0.558110,0.789278
0.000056,0.999895,0.555238,0.789278


==> graphics/data/vcas_state_variables-evaluation-linear.csv <==
source,reference,affinity_threshold,true_positive,false_positive,true_negative,false_negative,accuracy,precision,recall,f1_score,specificity,balanced_accuracy,iou,pr_auc,prevalence
vcas_state_variables.csv,dbscan_cluster,0.0,137104,862896,0,0,0.137104,0.137104,1.0,0.24114592860459555,0.0,0.5,0.137104,0.137104,0.137104
vcas_state_variables.csv,dbscan_cluster,0.010101010101010102,137103,497896,365000,1,0.502103,0.21591057623712792,0.9999927062667756,0.3551417362709379,0.4229941962878493,0.7114934512773124,0.21591023622047245,0.21590900144298453,0.137104
vcas_state_variables.csv,dbscan_cluster,0.020202020202020204,137101,487196,375700,3,0.512801,0.21960861577101926,0.9999781188003267,0.3601282372888924,0.4353943001242328,0.7176862094622798,0.21960756046772384,0.2196038104710476,0.137104
vcas_state_variables.csv,dbscan_cluster,0.030303030303030304,137099,480277,382619,5,0.519718,0.22206726532939408,0.9999635313338779,0.36342646591029587,0.4434126476423578,0.7216880894881179,0.2220654668672991,0.22205916683243815,0.137104
vcas_state_variables.csv,dbscan_cluster,0.04040404040404041,137097,475122,387774,7,0.524871,0.22393457243241388,0.999948943867429,0.3659223058680969,0.44938671635979305,0.724667830113611,0.22393201203477148,0.22392313919919654,0.137104
vcas_state_variables.csv,dbscan_cluster,0.05050505050505051,137097,470951,391945,7,0.529042,0.22547068652474805,0.999948943867429,0.36797056171089926,0.4542204390795646,0.7270846914734969,0.22546809087993686,0.225459174863486,0.137104
vcas_state_variables.csv,dbscan_cluster,0.06060606060606061,137096,467369,395527,8,0.532623,0.22680552223867387,0.9999416501342047,0.36974576876865134,0.4583715766442306,0.7291566133892177,0.2268025205426876,0.2267922881668896,0.137104
vcas_state_variables.csv,dbscan_cluster,0.07070707070707072,137096,464309,398587,8,0.535683,0.22795952810502074,0.9999416501342047,0.37127780433278407,0.46191777456379446,0.7309297123489995,0.22795649578575788,0.22794622669714903,0.137104
vcas_state_variables.csv,dbscan_cluster,0.08080808080808081,137096,461488,401408,8,0.538504,0.22903385322694894,0.9999416501342047,0.372701471275867,0.4651869982014055,0.732564324167805,0.22903079225916817,0.22902048913235057,0.137104
vcas_state_variables.csv,dbscan_cluster,0.09090909090909091,137096,458863,404033,8,0.541129,0.23004267072063683,0.9999416501342047,0.37403606511309395,0.468229079750051,0.7340853649421278,0.2300395827285739,0.23002924776167308,0.137104
vcas_state_variables.csv,dbscan_cluster,0.10101010101010102,137096,456605,406291,8,0.543387,0.23091758309317317,0.9999416501342047,0.3751917406148015,0.4708458493259906,0.7353937497300976,0.23091447156772088,0.2309041090831899,0.137104
vcas_state_variables.csv,dbscan_cluster,0.11111111111111112,137094,454416,408480,10,0.545574,0.23176953897651772,0.9999270626677559,0.376314482016541,0.4733826556155087,0.7366548591416323,0.23176562077360022,0.23175263432464932,0.137104
vcas_state_variables.csv,dbscan_cluster,0.12121212121212122,137092,452445,410451,12,0.547543,0.23254180823256215,0.999912475201307,0.3773307589304759,0.4756668242754631,0.737789649738385,0.232537074950513,0.23252145505760888,0.137104
vcas_state_variables.csv,dbscan_cluster,0.13131313131313133,137092,450575,412321,12,0.549413,0.23328177352139903,0.999912475201307,0.37830431957128524,0.4778339452263077,0.7388732102138074,0.23327701006842172,0.2332613555811328,0.137104
vcas_state_variables.csv,dbscan_cluster,0.14141414141414144,137091,448692,414204,13,0.551295,0.2340303491224566,0.9999051814680826,0.37928749583268195,0.48001613172386937,0.739960656595976,0.23402515551488914,0.2340081587083287,0.137104
vcas_state_variables.csv,dbscan_cluster,0.15151515151515152,137090,446942,415954,14,0.553044,0.2347302887513013,0.9998978877348582,0.3802056754897828,0.48204418608963306,0.7409710369122456,0.23472466209853332,0.23470631990981952,0.137104
vcas_state_variables.csv,dbscan_cluster,0.16161616161616163,137090,445274,417622,14,0.554712,0.23540260043546649,0.9998978877348582,0.38108713660649257,0.4839772116222581,0.7419375496785582,0.23539694150534532,0.23537856294271575,0.137104
vcas_state_variables.csv,dbscan_cluster,0.17171717171717174,137090,443706,419190,14,0.55628,0.23603812698434562,0.9998978877348582,0.38191948739378745,0.48579434833398233,0.7428461180344202,0.23603243745803273,0.23601402459653942,0.137104
vcas_state_variables.csv,dbscan_cluster,0.18181818181818182,137090,442132,420764,14,0.557854,0.23667954601171917,0.9998978877348582,0.3827586880833587,0.4876184383749606,0.7437581630549094,0.23667382552189437,0.2366553781271632,0.137104
vcas_state_variables.csv,dbscan_cluster,0.19191919191919193,137088,440672,422224,16,0.559312,0.23727499307671004,0.9998833002684094,0.3835358893439871,0.489310415160112,0.7445968577142608,0.2372684223643765,0.23724730314870485,0.137104
vcas_state_variables.csv,dbscan_cluster,0.20202020202020204,137088,439200,423696,16,0.560784,0.23788105947026486,0.9998833002684094,0.38432727028057506,0.4910162986037715,0.7454497994360905,0.23787445514867153,0.2378532988144742,0.137104
vcas_state_variables.csv,dbscan_cluster,0.21212121212121213,137088,437786,425110,16,0.562198,0.23846616823860534,0.9998833002684094,0.3850905505507192,0.4926549665313085,0.746269133399859,0.23845953138861348,0.23843833930077846,0.137104
vcas_state_variables.csv,dbscan_cluster,0.22222222222222224,137088,436454,426442,16,0.56353,0.23901998458700496,0.9998833002684094,0.38581234538715475,0.49419860562570694,0.7470409529470582,0.23901331687466656,0.23899209101895888,0.137104
vcas_state_variables.csv,dbscan_cluster,0.23232323232323235,137088,435177,427719,16,0.564807,0.23955335377840686,0.9998833002684094,0.38650688146789614,0.4956785058686099,0.7477809030685096,0.239546656275501,0.2395253979663193,0.137104
vcas_state_variables.csv,dbscan_cluster,0.24242424242424243,137088,433832,429064,16,0.566152,0.24011770475723393,0.9998833002684094,0.3872411104708315,0.4972372105097254,0.7485602553890675,0.2401109756610198,0.24008968308553863,0.137104
vcas_state_variables.csv,dbscan_cluster,0.25252525252525254,137088,432601,430295,16,0.567383,0.2406365578412081,0.9998833002684094,0.38791555660568233,0.498663801895014,0.7492735510817117,0.24062979963314346,0.24060847561949716,0.137104
vcas_state_variables.csv,dbscan_cluster,0.26262626262626265,137088,431443,431453,16,0.568541,0.24112669317943963,0.9998833002684094,0.38855215515103414,0.5000057944410451,0.7499445473547273,0.24111990741310746,0.24109855375906628,0.137104
vcas_state_variables.csv,dbscan_cluster,0.27272727272727276,137088,430210,432686,16,0.569774,0.24165077260981002,0.9998833002684094,0.3892322849736372,0.5014347036027517,0.7506590019355805,0.24164395731464408,0.2416225720295078,0.137104
vcas_state_variables.csv,dbscan_cluster,0.2828282828282829,137088,429042,433854,16,0.570942,0.24214932965926553,0.9998833002684094,0.3898787601282077,0.5027882850308728,0.7513357926496411,0.2421424862138035,0.24212107089748947,0.137104
vcas_state_variables.csv,dbscan_cluster,0.29292929292929293,137088,427948,434948,16,0.572036,0.2426181694617688,0.9998833002684094,0.39048622781781417,0.5040561087315273,0.7519697044999684,0.24261129949102028,0.24258985598651364,0.137104
vcas_state_variables.csv,dbscan_cluster,0.30303030303030304,137087,426820,436076,17,0.573163,0.24310214272920888,0.9998760065351849,0.3911122650001212,0.5053633346312881,0.7526196705832365,0.24309481419482057,0.24307199965222792,0.137104
vcas_state_variables.csv,dbscan_cluster,0.31313131313131315,137087,425759,437137,17,0.574224,0.24356040551056596,0.9998760065351849,0.3917051217944139,0.5065929150210454,0.7532344607781152,0.24355304932106037,0.24353020561199495,0.137104
vcas_state_variables.csv,dbscan_cluster,0.32323232323232326,137087,424638,438258,17,0.575345,0.2440464640170902,0.9998760065351849,0.39233346068923874,0.5078920287033432,0.753884017619264,0.2440390784381442,0.24401620385044087,0.137104
vcas_state_variables.csv,dbscan_cluster,0.33333333333333337,137087,423544,439352,17,0.576439,0.2445226896122405,0.9998760065351849,0.39294861229549904,0.5091598524039977,0.7545179294695914,0.2445152751815756,0.24449237039672958,0.137104
vcas_state_variables.csv,dbscan_cluster,0.3434343434343435,137087,422522,440374,17,0.577461,0.24496925531933905,0.9998760065351849,0.39352502393381494,0.5103442361536037,0.7551101213443943,0.24496181378277634,0.24493888073259884,0.137104
vcas_state_variables.csv,dbscan_cluster,0.3535353535353536,137086,421520,441376,18,0.578462,0.24540731750106515,0.9998687128019605,0.39408949131103477,0.5115054421390295,0.755687077470495,0.24539940997880508,0.24537509866197205,0.137104
vcas_state_variables.csv,dbscan_cluster,0.36363636363636365,137085,420507,442389,19,0.579474,0.2458518056213145,0.9998614190687362,0.39466183769591306,0.5126793958947544,0.7562704074817452,0.2458434284832975,0.2458177352491386,0.137104
vcas_state_variables.csv,dbscan_cluster,0.37373737373737376,137085,419440,443456,19,0.580541,0.24632316607519877,0.9998614190687362,0.3952689406008111,0.5139159296137658,0.756888674341251,0.2463147567847286,0.24628903038145222,0.137104
vcas_state_variables.csv,dbscan_cluster,0.38383838383838387,137085,418461,444435,19,0.58152,0.24675724422460066,0.9998614190687362,0.3958276185663755,0.5150504811703844,0.7574559501195604,0.2467488052703104,0.24672304837589992,0.137104
vcas_state_variables.csv,dbscan_cluster,0.393939393939394,137085,417473,445423,19,0.582508,0.24719686669383545,0.9998614190687362,0.39639303590482056,0.5161954627208841,0.7580284408948101,0.24718839764360945,0.24716260992184352,0.137104
vcas_state_variables.csv,dbscan_cluster,0.4040404040404041,137085,416483,446413,19,0.583498,0.24763895311867737,0.9998614190687362,0.3969612203766766,0.5173427620478018,0.758602090558269,0.2476304537498171,0.24760463508193697,0.137104
vcas_state_variables.csv,dbscan_cluster,0.4141414141414142,137085,415490,447406,19,0.584491,0.24808397050174186,0.9998614190687362,0.3975327652429609,0.5184935380393466,0.7591774785540414,0.2480754405585294,0.2480495907940781,0.137104
vcas_state_variables.csv,dbscan_cluster,0.42424242424242425,137085,414496,448400,19,0.585485,0.24853104077189025,0.9998614190687362,0.39810653637003857,0.5196454729191003,0.7597534459939183,0.24852248005801306,0.2484965991088121,0.137104
vcas_state_variables.csv,dbscan_cluster,0.43434343434343436,137085,413476,449420,19,0.586505,0.24899148323255735,0.9998614190687362,0.39869703998313133,0.5208275388922883,0.7603444789805123,0.24898289076973373,0.24895697776093423,0.137104
vcas_state_variables.csv,dbscan_cluster,0.4444444444444445,137084,412511,450385,20,0.587469,0.2494273055613679,0.9998541253355118,0.3992549865370417,0.5219458660139809,0.7608999956747463,0.24941822912402317,0.24939092043685496,0.137104
vcas_state_variables.csv,dbscan_cluster,0.4545454545454546,137083,411507,451389,21,0.588472,0.24988242585537468,0.9998468316022873,0.39983724518517005,0.5231093897758247,0.761478110689056,0.24987286073374396,0.24984415176458985,0.137104
vcas_state_variables.csv,dbscan_cluster,0.4646464646464647,137082,410555,452341,22,0.589423,0.25031544618059043,0.9998395378690629,0.40039080469841887,0.5242126513508001,0.7620260946099315,0.2503053907632304,0.25027528003068983,0.137104
vcas_state_variables.csv,dbscan_cluster,0.4747474747474748,137081,409608,453288,23,0.590369,0.2507476828690535,0.9998322441358385,0.4009429754326236,0.5253101184847305,0.7625711813102845,0.25073713399376635,0.2507056184748273,0.137104
vcas_state_variables.csv,dbscan_cluster,0.48484848484848486,137081,408708,454188,23,0.591269,0.2511611630135455,0.9998322441358385,0.4014713871719288,0.5263531178728376,0.763092681004338,0.25115057932035206,0.25111902925560037,0.137104
vcas_state_variables.csv,dbscan_cluster,0.494949494949495,137081,407774,455122,23,0.592203,0.2515917078855842,0.9998322441358385,0.4020212358807494,0.5274355194600509,0.7636338817979447,0.2515810878765522,0.251549501901212,0.137104
vcas_state_variables.csv,dbscan_cluster,0.5050505050505051,137081,406829,456067,23,0.593148,0.2520288282987994,0.9998322441358385,0.40257909529025826,0.5285306688175632,0.7641814564767009,0.2520181713556633,0.2519865489849145,0.137104
vcas_state_variables.csv,dbscan_cluster,0.5151515151515152,137081,405931,456965,23,0.594046,0.2524456181447187,0.9998322441358385,0.4031106458310053,0.5295713504292522,0.7647017972825454,0.2524349259255849,0.2524032689118931,0.137104
vcas_state_variables.csv,dbscan_cluster,0.5252525252525253,137081,405008,457888,23,0.594969,0.25287545034118014,0.9998322441358385,0.403658459377526,0.5306410042461664,0.7652366241910025,0.2528647216811286,0.2528330290014829,0.137104
vcas_state_variables.csv,dbscan_cluster,0.5353535353535354,137081,404096,458800,23,0.595881,0.25330160003104346,0.9998322441358385,0.40420120864361525,0.5316979102927816,0.7657650772143101,0.2532908351810791,0.25325910720223677,0.137104
vcas_state_variables.csv,dbscan_cluster,0.5454545454545455,137081,403150,459746,23,0.596827,0.2537451571642501,0.9998322441358385,0.4047657363047827,0.532794218538503,0.7663132313371708,0.25373435458136356,0.2537025899261332,0.137104
vcas_state_variables.csv,dbscan_cluster,0.5555555555555556,137081,402233,460663,23,0.597744,0.2541766021278884,0.9998322441358385,0.4053144653158255,0.5338569190261631,0.7668445815810008,0.25416576277911584,0.2541339625123488,0.137104
vcas_state_variables.csv,dbscan_cluster,0.5656565656565657,137081,401342,461554,23,0.598635,0.2545972218868808,0.9998322441358385,0.40584906302782864,0.534889488420389,0.7673608662781137,0.2545863466345743,0.25455451170991,0.137104
vcas_state_variables.csv,dbscan_cluster,0.5757575757575758,137081,400421,462475,23,0.599556,0.25503346964290363,0.9998322441358385,0.4064031449468282,0.5359568244608852,0.7678945342983619,0.25502255709036786,0.2549906862828136,0.137104
vcas_state_variables.csv,dbscan_cluster,0.5858585858585859,137081,399529,463367,23,0.600448,0.255457408546244,0.9998322441358385,0.40694122431773716,0.5369905527433202,0.7684113984395793,0.255446459684738,0.25541455406791685,0.137104
vcas_state_variables.csv,dbscan_cluster,0.595959595959596,137080,398617,464279,24,0.601359,0.2558909234137955,0.9998249504026141,0.407490476381575,0.5380474587899353,0.7689362045962747,0.2558794596441058,0.2558461298106772,0.137104
vcas_state_variables.csv,dbscan_cluster,0.6060606060606061,137080,397696,465200,24,0.60228,0.2563316229598935,0.9998249504026141,0.4080490563791153,0.5391147948304315,0.7694698726165228,0.256320119670905,0.2562867522124971,0.137104
vcas_state_variables.csv,dbscan_cluster,0.6161616161616162,137080,396798,466098,24,0.603178,0.25676278100989364,0.9998249504026141,0.4085951635066216,0.5401554764421205,0.7699902134223673,0.2567512389914254,0.25671783478845417,0.137104
vcas_state_variables.csv,dbscan_cluster,0.6262626262626263,137079,395851,467045,25,0.604124,0.25721764584467005,0.9998176566693897,0.409170280911118,0.5412529435760509,0.7705353001227203,0.25720558020846035,0.257170743922435,0.137104
vcas_state_variables.csv,dbscan_cluster,0.6363636363636365,137079,394944,467952,25,0.605031,0.2576561539632685,0.9998176566693897,0.40972491021883745,0.542304055181621,0.7710608559255053,0.25764404715364025,0.2576091720820026,0.137104
vcas_state_variables.csv,dbscan_cluster,0.6464646464646465,137079,393999,468897,25,0.605976,0.2581146272298984,0.9998176566693897,0.4103043781484685,0.5433992045391334,0.7716084306042615,0.25810247729724745,0.25806756174909007,0.137104
vcas_state_variables.csv,dbscan_cluster,0.6565656565656566,137079,393060,469836,25,0.606915,0.25857180852568856,0.9998176566693897,0.4108817926902194,0.5444874005673916,0.7721525286183907,0.25855961551519907,0.2585246596809201,0.137104
vcas_state_variables.csv,dbscan_cluster,0.6666666666666667,137078,392101,470795,26,0.607873,0.2590390019256244,0.9998103629361652,0.4114708014462323,0.5455987743598302,0.7727045686479976,0.25902627526194955,0.25898987852988054,0.137104
vcas_state_variables.csv,dbscan_cluster,0.6767676767676768,137078,391227,471669,26,0.608747,0.25946754242341075,0.9998103629361652,0.41201125924055737,0.546611642654503,0.7732110027953341,0.25945477361729674,0.25941833776050516,0.137104
vcas_state_variables.csv,dbscan_cluster,0.686868686868687,137077,390261,472635,27,0.609712,0.25994144173186834,0.9998030692029408,0.4126078724704338,0.5477311286644045,0.7737670989336727,0.25992813326633357,0.25989025125655935,0.137104
vcas_state_variables.csv,dbscan_cluster,0.696969696969697,137076,389255,473641,28,0.610717,0.2604368733743595,0.9997957754697164,0.41323113794116983,0.5488969702026664,0.7743463728361915,0.2604230192701179,0.2603836857762261,0.137104
vcas_state_variables.csv,dbscan_cluster,0.7070707070707072,137076,388271,474625,28,0.611701,0.2609246840659602,0.9997957754697164,0.41384494853204234,0.55003731620033,0.7749165458350232,0.26091077801570306,0.26087139684491745,0.137104
vcas_state_variables.csv,dbscan_cluster,0.7171717171717172,137076,387289,475607,28,0.612683,0.26141332850209303,0.9997957754697164,0.41445933218336767,0.5511753444215757,0.775485559945646,0.26139937031958854,0.26135994148786984,0.137104
vcas_state_variables.csv,dbscan_cluster,0.7272727272727273,137076,386306,476590,28,0.613666,0.2619043069880126,0.9997957754697164,0.41507617118303797,0.5523145315310304,0.7760551535003735,0.26189029632601596,0.2618508197039387,0.137104
vcas_state_variables.csv,dbscan_cluster,0.7373737373737375,137076,385320,477576,28,0.614652,0.26239864011209885,0.9997957754697164,0.41569673995451095,0.5534571953051121,0.7766264853874143,0.2623845765125645,0.2623450518730749,0.137104
vcas_state_variables.csv,dbscan_cluster,0.7474747474747475,137076,384345,478551,28,0.615627,0.2628892967486925,0.9997957754697164,0.4163122129000418,0.5545871113088947,0.7771914433893056,0.2628751805066267,0.2628356083055474,0.137104
vcas_state_variables.csv,dbscan_cluster,0.7575757575757577,137076,383344,479552,28,0.616628,0.26339495023250453,0.9997957754697164,0.4169459974084596,0.5557471584061116,0.777771466937914,0.2633807796360059,0.2633411585225142,0.137104
vcas_state_variables.csv,dbscan_cluster,0.7676767676767677,137074,382304,480592,30,0.617666,0.26391953452013756,0.9997811880032675,0.41760170118906537,0.5569524021434796,0.7783667950733736,0.26390429103902907,0.2638617857598125,0.137104
vcas_state_variables.csv,dbscan_cluster,0.7777777777777778,137072,381314,481582,32,0.618654,0.2644207212386137,0.9997666005368188,0.41822758547041144,0.5580997014703973,0.778933151003608,0.2644043995385963,0.2643590055842226,0.137104
vcas_state_variables.csv,dbscan_cluster,0.787878787878788,137072,380267,482629,32,0.619701,0.26495586066389737,0.9997666005368188,0.41889668007756214,0.5593130574252285,0.7795398289810236,0.26493947283477426,0.2648940201082517,0.137104
vcas_state_variables.csv,dbscan_cluster,0.797979797979798,137071,379133,483763,33,0.620834,0.26553649332434465,0.9997593068035944,0.4196213730736498,0.5606272366542434,0.7801932717289188,0.2655195191355908,0.26547258049700406,0.137104
vcas_state_variables.csv,dbscan_cluster,0.8080808080808082,137070,378036,484860,34,0.62193,0.2661005695915016,0.99975201307037,0.420324742030941,0.561898537019525,0.7808252750449475,0.2660830065613231,0.2660345801282758,0.137104
vcas_state_variables.csv,dbscan_cluster,0.8181818181818182,137067,376863,486033,37,0.6231,0.2667036366820384,0.9997301318706967,0.42107478257663955,0.5632579128886911,0.7814940223796939,0.2666844369385583,0.2666316618705286,0.137104
vcas_state_variables.csv,dbscan_cluster,0.8282828282828284,137066,375707,487189,38,0.624255,0.267303465666094,0.9997228381374723,0.42182136004197723,0.5645975876583041,0.7821602128978882,0.267283658111858,0.2672293793396899,0.137104
vcas_state_variables.csv,dbscan_cluster,0.8383838383838385,137065,374471,488425,39,0.62549,0.2679479059147352,0.9997155444042479,0.4226227183029107,0.5660299734846378,0.7828727589444429,0.26792747886429163,0.26787168663352773,0.137104
vcas_state_variables.csv,dbscan_cluster,0.8484848484848485,137064,373236,489660,40,0.626724,0.2685949441504997,0.9997082506710234,0.4234264848533528,0.5674612004227624,0.7835847255468928,0.2685738919151938,0.2685165817557773,0.137104
vcas_state_variables.csv,dbscan_cluster,0.8585858585858587,137063,371952,490944,41,0.628007,0.2692710430930326,0.999700956937799,0.42426549907989086,0.5689492128831285,0.7843250849104637,0.2692493556701031,0.269190519455744,0.137104
vcas_state_variables.csv,dbscan_cluster,0.8686868686868687,137060,370638,492258,44,0.629318,0.26996363980161436,0.9996790757381258,0.42512275085995394,0.5704719919897647,0.7850755338639452,0.26994024524266264,0.26987700191977815,0.137104
vcas_state_variables.csv,dbscan_cluster,0.8787878787878789,137053,369234,493662,51,0.630715,0.2707021906547077,0.9996280196055549,0.42603331411225837,0.5720990710352116,0.7858635453203833,0.2706749246550723,0.2706014947470508,0.137104
vcas_state_variables.csv,dbscan_cluster,0.888888888888889,137041,367802,495094,63,0.632135,0.27145270906004443,0.9995404948068619,0.4269542501172215,0.5737585989505108,0.7866495468786864,0.271418838358031,0.2713279751305399,0.137104
vcas_state_variables.csv,dbscan_cluster,0.8989898989898991,137035,366252,496644,69,0.633679,0.2722800310757083,0.9994967324075155,0.42797291030011353,0.5755548756744729,0.7875258040409943,0.27224270695094527,0.2721430013599872,0.137104
vcas_state_variables.csv,dbscan_cluster,0.9090909090909092,137028,364582,498314,76,0.635342,0.27317637208189627,0.9994456762749445,0.42907467191888693,0.5774902189835159,0.7884679476292302,0.2731349888177067,0.2730249439377267,0.137104
vcas_state_variables.csv,dbscan_cluster,0.9191919191919192,137019,362842,500054,85,0.637073,0.27411420374864215,0.9993800326759249,0.4302245806284491,0.5795066844671896,0.7894433585715572,0.2740675993007245,0.27394426189925314,0.137104
vcas_state_variables.csv,dbscan_cluster,0.9292929292929294,137005,360896,502000,99,0.639005,0.2751651432714536,0.999277920410783,0.4315084133195801,0.5817618809219187,0.7905199006663508,0.2751104417670683,0.2749664521378333,0.137104
vcas_state_variables.csv,dbscan_cluster,0.9393939393939394,136991,358889,504007,113,0.640998,0.2762583689602323,0.9991758081456412,0.4328419043767299,0.5840877695573974,0.7916317888515193,0.276195430177442,0.27603067906283685,0.137104
vcas_state_variables.csv,dbscan_cluster,0.9494949494949496,136972,356652,506244,132,0.643216,0.2774824562825146,0.9990372272143774,0.43432985375629435,0.5866802024809479,0.7928587148476627,0.2774082745323601,0.2772153037251181,0.137104
vcas_state_variables.csv,dbscan_cluster,0.9595959595959597,136943,354083,508813,161,0.645756,0.278891545457878,0.9988257089508694,0.436033942018372,0.589657386289889,0.7942415476203792,0.2788001311109618,0.2785640456123686,0.137104
vcas_state_variables.csv,dbscan_cluster,0.9696969696969697,136913,350966,511930,191,0.648843,0.28062900842217026,0.998606896954137,0.43813351723166877,0.5932696408373662,0.7959382688957516,0.28051918782141905,0.2802380632957798,0.137104
vcas_state_variables.csv,dbscan_cluster,0.9797979797979799,136867,347036,515860,237,0.652727,0.28283974267570156,0.9982713852258139,0.4407905224900847,0.5978240714987669,0.7980477283622904,0.28270128475234435,0.28235082171778536,0.137104
vcas_state_variables.csv,dbscan_cluster,0.98989898989899,136794,341026,521870,310,0.658664,0.2862877234104893,0.9977389427004318,0.4449135177680494,0.6047889896349039,0.8012639661676679,0.28610210612176606,0.28564041046369526,0.137104
vcas_state_variables.csv,dbscan_cluster,1.0,132444,267844,595052,4660,0.727496,0.3308717723239268,0.9660112031742327,0.4929139250305178,0.6895987465465131,0.8278049748603729,0.3270642156523801,0.3196258388790273,0.137104
vcas_state_variables.csv,density_clustered,0.0,67598,932402,0,0,0.067598,0.067598,1.0,0.12663568122083407,0.0,0.5,0.067598,0.067598,0.067598
vcas_state_variables.csv,density_clustered,0.010101010101010102,67598,567401,365001,0,0.432599,0.10645371095072591,1.0,0.19242325259003382,0.3914631242747227,0.6957315621373613,0.10645371095072591,0.10645371095072591,0.067598
vcas_state_variables.csv,density_clustered,0.020202020202020204,67598,556699,375703,0,0.443301,0.10827859176001166,1.0,0.19539959097839987,0.40294100613254796,0.701470503066274,0.10827859176001166,0.10827859176001166,0.067598
vcas_state_variables.csv,density_clustered,0.030303030303030304,67598,549778,382624,0,0.450222,0.10949243248846732,1.0,0.1973739149223182,0.4103637701334832,0.7051818850667416,0.10949243248846732,0.10949243248846732,0.067598
vcas_state_variables.csv,density_clustered,0.04040404040404041,67598,544621,387781,0,0.455379,0.11041473721005066,1.0,0.19887116679930042,0.41589464630063,0.707947323150315,0.11041473721005066,0.11041473721005066,0.067598
vcas_state_variables.csv,density_clustered,0.05050505050505051,67598,540450,391952,0,0.45955,0.11117214430439702,1.0,0.20009886834229762,0.42036803867859573,0.7101840193392979,0.11117214430439702,0.11117214430439702,0.067598
vcas_state_variables.csv,density_clustered,0.06060606060606061,67598,536867,395535,0,0.463133,0.1118311233901053,1.0,0.2011656645284743,0.42421080177863196,0.712105400889316,0.1118311233901053,0.1118311233901053,0.067598
vcas_state_variables.csv,density_clustered,0.07070707070707072,67598,533807,398595,0,0.466193,0.11240012969629451,1.0,0.20208579034772642,0.427492648020918,0.713746324010459,0.11240012969629451,0.11240012969629451,0.067598
vcas_state_variables.csv,density_clustered,0.08080808080808081,67598,530986,401416,0,0.469014,0.11292984777408016,1.0,0.20294153849848842,0.4305181670566987,0.7152590835283493,0.11292984777408016,0.11292984777408016,0.067598
vcas_state_variables.csv,density_clustered,0.09090909090909091,67598,528361,404041,0,0.471639,0.11342726596963885,1.0,0.20374436559331,0.4333334763331696,0.7166667381665848,0.11342726596963885,0.11342726596963885,0.067598
vcas_state_variables.csv,density_clustered,0.10101010101010102,67598,526103,406299,0,0.473897,0.11385865949358347,1.0,0.20444004905496604,0.43575517856032053,0.7178775892801603,0.11385865949358347,0.11385865949358347,0.067598
vcas_state_variables.csv,density_clustered,0.11111111111111112,67598,523912,408490,0,0.476088,0.11428040100759074,1.0,0.20511964655261355,0.4381050233697482,0.719052511684874,0.11428040100759074,0.11428040100759074,0.067598
vcas_state_variables.csv,density_clustered,0.12121212121212122,67598,521939,410463,0,0.478061,0.11466286255145987,1.0,0.2057355033592793,0.44022106344688233,0.7201105317234412,0.11466286255145987,0.11466286255145987,0.067598
vcas_state_variables.csv,density_clustered,0.13131313131313133,67598,520069,412333,0,0.479931,0.11502772828829932,1.0,0.2063226328279398,0.4422266361505016,0.7211133180752508,0.11502772828829932,0.11502772828829932,0.067598
vcas_state_variables.csv,density_clustered,0.14141414141414144,67598,518185,414217,0,0.481815,0.1153976813939633,1.0,0.2069175565252127,0.4442472238369287,0.7221236119184644,0.1153976813939633,0.1153976813939633,0.067598
vcas_state_variables.csv,density_clustered,0.15151515151515152,67598,516434,415968,0,0.483566,0.1157436578817599,1.0,0.2074735662876172,0.44612516918668127,0.7230625845933406,0.1157436578817599,0.1157436578817599,0.067598
vcas_state_variables.csv,density_clustered,0.16161616161616163,67598,514766,417636,0,0.485234,0.11607516948163005,1.0,0.20800600650499568,0.4479140971383588,0.7239570485691794,0.11607516948163005,0.11607516948163005,0.067598
vcas_state_variables.csv,density_clustered,0.17171717171717174,67598,513198,419204,0,0.486802,0.11638854262081695,1.0,0.2085090238342736,0.4495957752128374,0.7247978876064187,0.11638854262081695,0.11638854262081695,0.067598
vcas_state_variables.csv,density_clustered,0.18181818181818182,67598,511624,420778,0,0.488376,0.11670482129477126,1.0,0.20901641878729788,0.4512838882799479,0.725641944139974,0.11670482129477126,0.11670482129477126,0.067598
vcas_state_variables.csv,density_clustered,0.19191919191919193,67598,510162,422240,0,0.489838,0.11700013846579894,1.0,0.2094899265214036,0.4528518814845957,0.7264259407422978,0.11700013846579894,0.11700013846579894,0.067598
vcas_state_variables.csv,density_clustered,0.20202020202020204,67598,508690,423712,0,0.49131,0.1172989893941918,1.0,0.20996884541673527,0.45443059967696336,0.7272152998384817,0.1172989893941918,0.1172989893941918,0.067598
vcas_state_variables.csv,density_clustered,0.21212121212121213,67598,507276,425126,0,0.492724,0.11758750613177844,1.0,0.21043096041539555,0.4559471129405557,0.7279735564702778,0.11758750613177844,0.11758750613177844,0.067598
vcas_state_variables.csv,density_clustered,0.22222222222222224,67598,505944,426458,0,0.494056,0.11786059259827528,1.0,0.21086814112362356,0.4573756813048449,0.7286878406524224,0.11786059259827528,0.11786059259827528,0.067598
vcas_state_variables.csv,density_clustered,0.23232323232323235,67598,504667,427735,0,0.495333,0.11812359658549798,1.0,0.21128897904707725,0.4587452622366747,0.7293726311183374,0.11812359658549798,0.11812359658549798,0.067598
vcas_state_variables.csv,density_clustered,0.24242424242424243,67598,503322,429080,0,0.496678,0.11840187767112731,1.0,0.21173404665177803,0.4601877730849998,0.7300938865425,0.11840187767112731,0.11840187767112731,0.067598
vcas_state_variables.csv,density_clustered,0.25252525252525254,67598,502091,430311,0,0.497909,0.11865772377560388,1.0,0.21214303759530634,0.4615080190733182,0.7307540095366591,0.11865772377560388,0.11865772377560388,0.067598
vcas_state_variables.csv,density_clustered,0.26262626262626265,67598,500933,431469,0,0.499067,0.11889940917909489,1.0,0.21252921970229308,0.4627499726512813,0.7313749863256407,0.11889940917909489,0.11889940917909489,0.067598
vcas_state_variables.csv,density_clustered,0.27272727272727276,67598,499700,432702,0,0.5003,0.11915783239144154,1.0,0.21294196214813135,0.46407236363714366,0.7320361818185719,0.11915783239144154,0.11915783239144154,0.067598
vcas_state_variables.csv,density_clustered,0.2828282828282829,67598,498532,433870,0,0.501468,0.11940367053503612,1.0,0.21333442738840638,0.46532504220282667,0.7326625211014133,0.11940367053503612,0.11940367053503612,0.067598
vcas_state_variables.csv,density_clustered,0.29292929292929293,67598,497438,434964,0,0.502562,0.11963485512427527,1.0,0.21370334190068827,0.46649835585938254,0.7332491779296912,0.11963485512427527,0.11963485512427527,0.067598
vcas_state_variables.csv,density_clustered,0.30303030303030304,67598,496309,436093,0,0.503691,0.11987437644859879,1.0,0.2140853991654856,0.46770920697295804,0.733854603486479,0.11987437644859879,0.11987437644859879,0.067598
vcas_state_variables.csv,density_clustered,0.31313131313131315,67598,495248,437154,0,0.504752,0.1201003471642332,1.0,0.21444569224229273,0.46884712817003826,0.7344235640850192,0.1201003471642332,0.1201003471642332,0.067598
vcas_state_variables.csv,density_clustered,0.32323232323232326,67598,494127,438275,0,0.505873,0.1203400240331123,1.0,0.2148276799036425,0.4700493992934378,0.7350246996467189,0.1203400240331123,0.1203400240331123,0.067598
vcas_state_variables.csv,density_clustered,0.33333333333333337,67598,493033,439369,0,0.506967,0.12057485226468033,1.0,0.21520178151597585,0.4712227129499937,0.7356113564749969,0.12057485226468033,0.12057485226468033,0.067598
vcas_state_variables.csv,density_clustered,0.3434343434343435,67598,492011,440391,0,0.507989,0.1207950551188419,1.0,0.21555244121956546,0.47231880669496634,0.7361594033474832,0.1207950551188419,0.1207950551188419,0.067598
vcas_state_variables.csv,density_clustered,0.3535353535353536,67598,491008,441394,0,0.508992,0.1210119475981282,1.0,0.2158976946809666,0.4733945229632712,0.7366972614816356,0.1210119475981282,0.1210119475981282,0.067598
vcas_state_variables.csv,density_clustered,0.36363636363636365,67598,489994,442408,0,0.510006,0.12123201193704357,1.0,0.21624786065036228,0.47448203671806793,0.737241018359034,0.12123201193704357,0.12123201193704357,0.067598
vcas_state_variables.csv,density_clustered,0.37373737373737376,67598,488927,443475,0,0.511073,0.12146444454427024,1.0,0.21661755775704467,0.47562639290778014,0.7378131964538901,0.12146444454427024,0.12146444454427024,0.067598
vcas_state_variables.csv,density_clustered,0.38383838383838387,67598,487948,444454,0,0.512052,0.12167849287007737,1.0,0.21695787811484987,0.4766763692055573,0.7383381846027787,0.12167849287007737,0.12167849287007737,0.067598
vcas_state_variables.csv,density_clustered,0.393939393939394,67598,486960,445442,0,0.51304,0.12189527515607024,1.0,0.2173024128996586,0.4777359979922823,0.7388679989961411,0.12189527515607024,0.12189527515607024,0.067598
vcas_state_variables.csv,density_clustered,0.4040404040404041,67598,485970,446432,0,0.51403,0.12211327244349385,1.0,0.21764874445800317,0.4787977717765513,0.7393988858882756,0.12211327244349385,0.12211327244349385,0.067598
vcas_state_variables.csv,density_clustered,0.4141414141414142,67598,484977,447425,0,0.515023,0.12233271501606117,1.0,0.21799723625504497,0.4798627630571363,0.7399313815285682,0.12233271501606117,0.12233271501606117,0.067598
vcas_state_variables.csv,density_clustered,0.42424242424242425,67598,483983,448419,0,0.516017,0.12255316988801282,1.0,0.21834719846764827,0.4809288268364933,0.7404644134182466,0.12255316988801282,0.12255316988801282,0.067598
vcas_state_variables.csv,density_clustered,0.43434343434343436,67598,482963,449439,0,0.517037,0.12278021872235774,1.0,0.21870748464391848,0.482022775583922,0.741011387791961,0.12278021872235774,0.12278021872235774,0.067598
vcas_state_variables.csv,density_clustered,0.4444444444444445,67598,481997,450405,0,0.518003,0.12299602434519964,1.0,0.21904979479676534,0.4830588093976632,0.7415294046988317,0.12299602434519964,0.12299602434519964,0.067598
vcas_state_variables.csv,density_clustered,0.4545454545454546,67598,480992,451410,0,0.519008,0.123221349277238,1.0,0.21940706407784635,0.48413667066351207,0.7420683353317561,0.123221349277238,0.123221349277238,0.067598
vcas_state_variables.csv,density_clustered,0.4646464646464647,67598,480039,452363,0,0.519961,0.12343577954009681,1.0,0.21974692597137677,0.4851587619932175,0.7425793809966088,0.12343577954009681,0.12343577954009681,0.067598
vcas_state_variables.csv,density_clustered,0.4747474747474748,67598,479091,453311,0,0.520909,0.1236498265009905,1.0,0.220086050982684,0.48617549082906303,0.7430877454145315,0.1236498265009905,0.1236498265009905,0.067598
vcas_state_variables.csv,density_clustered,0.48484848484848486,67598,478191,454211,0,0.521809,0.12385372369175633,1.0,0.22040897508424534,0.487140739723853,0.7435703698619265,0.12385372369175633,0.12385372369175633,0.067598
vcas_state_variables.csv,density_clustered,0.494949494949495,67598,477257,455145,0,0.522743,0.124066035917813,1.0,0.2207451020731387,0.4881424535768907,0.7440712267884453,0.124066035917813,0.124066035917813,0.067598
vcas_state_variables.csv,density_clustered,0.5050505050505051,67598,476312,456090,0,0.523688,0.12428159070434447,1.0,0.2210862327230388,0.48915596491642016,0.74457798245821,0.12428159070434447,0.12428159070434447,0.067598
vcas_state_variables.csv,density_clustered,0.5151515151515152,67598,475414,456988,0,0.524586,0.12448711998998181,1.0,0.2214113755097362,0.4901190688136662,0.7450595344068331,0.12448711998998181,0.12448711998998181,0.067598
vcas_state_variables.csv,density_clustered,0.5252525252525253,67598,474491,457911,0,0.525509,0.1246990807782486,1.0,0.22174656832112213,0.49110898518021195,0.745554492590106,0.1246990807782486,0.1246990807782486,0.067598
vcas_state_variables.csv,density_clustered,0.5353535353535354,67598,473579,458823,0,0.526421,0.12490922563227927,1.0,0.22207876473245453,0.49208710406026585,0.746043552030133,0.12490922563227927,0.12490922563227927,0.067598
vcas_state_variables.csv,density_clustered,0.5454545454545455,67598,472633,459769,0,0.527367,0.1251279545231577,1.0,0.2224243989674728,0.49310168789856734,0.7465508439492836,0.1251279545231577,0.1251279545231577,0.067598
vcas_state_variables.csv,density_clustered,0.5555555555555556,67598,471716,460686,0,0.528284,0.12534071060643706,1.0,0.2227604660972266,0.4940851692724812,0.7470425846362406,0.12534071060643706,0.12534071060643706,0.067598
vcas_state_variables.csv,density_clustered,0.5656565656565657,67598,470825,461577,0,0.529175,0.1255481285160552,1.0,0.22308797879941453,0.4950407656783233,0.7475203828391617,0.1255481285160552,0.1255481285160552,0.067598
vcas_state_variables.csv,density_clustered,0.5757575757575758,67598,469904,462498,0,0.530096,0.12576325297394242,1.0,0.2234275326392332,0.4960285370473251,0.7480142685236626,0.12576325297394242,0.12576325297394242,0.067598
vcas_state_variables.csv,density_clustered,0.5858585858585859,67598,469012,463390,0,0.530988,0.12597230763496767,1.0,0.2237573815639647,0.4969852059519392,0.7484926029759695,0.12597230763496767,0.12597230763496767,0.067598
vcas_state_variables.csv,density_clustered,0.595959595959596,67598,468099,464303,0,0.531901,0.12618700496736027,1.0,0.22409600609983504,0.49796439733076503,0.7489821986653825,0.12618700496736027,0.12618700496736027,0.067598
vcas_state_variables.csv,density_clustered,0.6060606060606061,67598,467178,465224,0,0.532822,0.12640432629736562,1.0,0.22443863778981166,0.49895216869976683,0.7494760843498834,0.12640432629736562,0.12640432629736562,0.067598
vcas_state_variables.csv,density_clustered,0.6161616161616162,67598,466280,466122,0,0.53372,0.12661694244752547,1.0,0.22477372330733064,0.49991527259701285,0.7499576362985064,0.12661694244752547,0.12661694244752547,0.067598
vcas_state_variables.csv,density_clustered,0.6262626262626263,67598,465332,467070,0,0.534668,0.12684217439438575,1.0,0.22512855353955186,0.5009320014328583,0.7504660007164292,0.12684217439438575,0.12684217439438575,0.067598
vcas_state_variables.csv,density_clustered,0.6363636363636365,67598,464425,467977,0,0.535575,0.12705841664740058,1.0,0.22546908797390355,0.5019047578190523,0.7509523789095262,0.12705841664740058,0.12705841664740058,0.067598
vcas_state_variables.csv,density_clustered,0.6464646464646465,67598,463480,468922,0,0.53652,0.1272845043477606,1.0,0.22582498713828514,0.5029182691585818,0.7514591345792909,0.1272845043477606,0.1272845043477606,0.067598
vcas_state_variables.csv,density_clustered,0.6565656565656566,67598,462541,469861,0,0.537459,0.12750995493634687,1.0,0.22617974125744267,0.5039253455054794,0.7519626727527398,0.12750995493634687,0.12750995493634687,0.067598
vcas_state_variables.csv,density_clustered,0.6666666666666667,67598,461581,470821,0,0.538419,0.1277412746915505,1.0,0.22654358328152727,0.5049549443265887,0.7524774721632943,0.1277412746915505,0.1277412746915505,0.067598
vcas_state_variables.csv,density_clustered,0.6767676767676768,67598,460707,471695,0,0.539293,0.1279526031364458,1.0,0.22687585059984594,0.505892308253307,0.7529461541266536,0.1279526031364458,0.1279526031364458,0.067598
vcas_state_variables.csv,density_clustered,0.686868686868687,67598,459740,472662,0,0.54026,0.1281872347526634,1.0,0.22724461118506867,0.5069294145658203,0.7534647072829102,0.1281872347526634,0.1281872347526634,0.067598
vcas_state_variables.csv,density_clustered,0.696969696969697,67598,458733,473669,0,0.541267,0.1284324883010881,1.0,0.22762990189063004,0.5080094208292132,0.7540047104146066,0.1284324883010881,0.1284324883010881,0.067598
vcas_state_variables.csv,density_clustered,0.7070707070707072,67598,457749,474653,0,0.542251,0.12867304848033775,1.0,0.2280076566966582,0.5090647596208502,0.7545323798104251,0.12867304848033775,0.12867304848033775,0.067598
vcas_state_variables.csv,density_clustered,0.7171717171717172,67598,456767,475635,0,0.543233,0.12891401981444223,1.0,0.22838589574010537,0.5101179534149434,0.7550589767074717,0.12891401981444223,0.12891401981444223,0.067598
vcas_state_variables.csv,density_clustered,0.7272727272727273,67598,455784,476618,0,0.544216,0.12915614216767105,1.0,0.2287657788757657,0.5111722197078085,0.7555861098539043,0.12915614216767105,0.12915614216767105,0.067598
vcas_state_variables.csv,density_clustered,0.7373737373737375,67598,454798,477604,0,0.545202,0.1293999188355194,1.0,0.22914809303145453,0.5122297034969895,0.7561148517484948,0.1293999188355194,0.1293999188355194,0.067598
vcas_state_variables.csv,density_clustered,0.7474747474747475,67598,453823,478579,0,0.546177,0.12964188247117012,1.0,0.22952740064412183,0.5132753897996787,0.7566376948998393,0.12964188247117012,0.12964188247117012,0.067598
vcas_state_variables.csv,density_clustered,0.7575757575757577,67598,452822,479580,0,0.547178,0.12989124168940472,1.0,0.22991813175787137,0.5143489610704396,0.7571744805352199,0.12989124168940472,0.12989124168940472,0.067598
vcas_state_variables.csv,density_clustered,0.7676767676767677,67598,451780,480622,0,0.54822,0.13015183546472897,1.0,0.23032628250558795,0.515466504790852,0.757733252395426,0.13015183546472897,0.13015183546472897,0.067598
vcas_state_variables.csv,density_clustered,0.7777777777777778,67598,450788,481614,0,0.549212,0.13040089817240436,1.0,0.23071619702927046,0.516530423572665,0.7582652117863324,0.13040089817240436,0.13040089817240436,0.067598
vcas_state_variables.csv,density_clustered,0.787878787878788,67598,449741,482661,0,0.550259,0.13066480586230692,1.0,0.23112916433735597,0.5176533297869373,0.7588266648934687,0.13066480586230692,0.13066480586230692,0.067598
vcas_state_variables.csv,density_clustered,0.797979797979798,67598,448606,483796,0,0.551394,0.13095210420686396,1.0,0.23157851463338597,0.5188706158931448,0.7594353079465723,0.13095210420686396,0.13095210420686396,0.067598
vcas_state_variables.csv,density_clustered,0.8080808080808082,67598,447508,484894,0,0.552492,0.13123124172500417,1.0,0.23201488234163486,0.5200482195447886,0.7600241097723943,0.13123124172500417,0.13123124172500417,0.067598
vcas_state_variables.csv,density_clustered,0.8181818181818182,67598,446332,486070,0,0.553668,0.13153153153153152,1.0,0.232484076433121,0.5213094781006475,0.7606547390503238,0.13153153153153152,0.13153153153153152,0.067598
vcas_state_variables.csv,density_clustered,0.8282828282828284,67598,445175,487227,0,0.554825,0.1318283138932822,1.0,0.23294754562167994,0.5225503591798387,0.7612751795899193,0.1318283138932822,0.1318283138932822,0.067598
vcas_state_variables.csv,density_clustered,0.8383838383838385,67598,443938,488464,0,0.556062,0.132147102061243,1.0,0.23344510942199903,0.5238770401607891,0.7619385200803945,0.132147102061243,0.132147102061243,0.067598
vcas_state_variables.csv,density_clustered,0.8484848484848485,67598,442702,489700,0,0.557298,0.13246717617087989,1.0,0.23394439849246756,0.5252026486429673,0.7626013243214836,0.13246717617087989,0.13246717617087989,0.067598
vcas_state_variables.csv,density_clustered,0.8585858585858587,67598,441417,490985,0,0.558583,0.13280158737954678,1.0,0.23446575085889498,0.526580809564973,0.7632904047824864,0.13280158737954678,0.13280158737954678,0.067598
vcas_state_variables.csv,density_clustered,0.8686868686868687,67598,440100,492302,0,0.5599,0.13314608290755528,1.0,0.2350025030592947,0.5279932904476824,0.7639966452238411,0.13314608290755528,0.13314608290755528,0.067598
vcas_state_variables.csv,density_clustered,0.8787878787878789,67598,438689,493713,0,0.561311,0.1335171552893912,1.0,0.2355802991888619,0.5295065862149588,0.7647532931074794,0.1335171552893912,0.1335171552893912,0.067598
vcas_state_variables.csv,density_clustered,0.888888888888889,67598,437245,495157,0,0.562755,0.13389905376522998,1.0,0.23617455772734655,0.5310552744417107,0.7655276372208554,0.13389905376522998,0.13389905376522998,0.067598
vcas_state_variables.csv,density_clustered,0.8989898989898991,67598,435689,496713,0,0.564311,0.1343130261659848,1.0,0.23681827338255515,0.5327240825309255,0.7663620412654628,0.1343130261659848,0.1343130261659848,0.067598
vcas_state_variables.csv,density_clustered,0.9090909090909092,67598,434012,498390,0,0.565988,0.13476206614700664,1.0,0.23751598712597155,0.5345226629715509,0.7672613314857755,0.13476206614700664,0.13476206614700664,0.067598
vcas_state_variables.csv,density_clustered,0.9191919191919192,67598,432263,500139,0,0.567737,0.13523359493939316,1.0,0.23824804963882854,0.5363984633237595,0.7681992316618798,0.13523359493939316,0.13523359493939316,0.067598
vcas_state_variables.csv,density_clustered,0.9292929292929294,67598,430303,502099,0,0.569697,0.13576594543895273,1.0,0.2390738091490878,0.5385005609168577,0.7692502804584289,0.13576594543895273,0.13576594543895273,0.067598
vcas_state_variables.csv,density_clustered,0.9393939393939394,67598,428282,504120,0,0.571718,0.13631927079132047,1.0,0.23993128391880425,0.5406680809350474,0.7703340404675236,0.13631927079132047,0.13631927079132047,0.067598
vcas_state_variables.csv,density_clustered,0.9494949494949496,67598,426026,506376,0,0.573974,0.13694228805730677,1.0,0.24089575961027898,0.5430876381646543,0.7715438190823272,0.13694228805730677,0.13694228805730677,0.067598
vcas_state_variables.csv,density_clustered,0.9595959595959597,67598,423428,508974,0,0.576572,0.13766684452554448,1.0,0.24201609669473564,0.5458739899742815,0.7729369949871407,0.13766684452554448,0.13766684452554448,0.067598
vcas_state_variables.csv,density_clustered,0.9696969696969697,67598,420281,512121,0,0.579719,0.1385548465910605,1.0,0.24338721495219426,0.5492491436097305,0.7746245718048652,0.1385548465910605,0.1385548465910605,0.067598
vcas_state_variables.csv,density_clustered,0.9797979797979799,67598,416305,516097,0,0.583695,0.1396932856378241,1.0,0.24514189457498714,0.5535133987271584,0.7767566993635793,0.1396932856378241,0.1396932856378241,0.067598
vcas_state_variables.csv,density_clustered,0.98989898989899,67598,410222,522180,0,0.589778,0.14147168389770207,1.0,0.24787594102138175,0.560037408757167,0.7800187043785836,0.14147168389770207,0.14147168389770207,0.067598
vcas_state_variables.csv,density_clustered,1.0,67566,332722,599680,32,0.667246,0.16879346870253417,0.9995266132134086,0.288813941857632,0.6431560635863072,0.8213413383998579,0.16877997601918465,0.16871356410478747,0.067598
vcas_state_variables.csv,density_single,0.0,52686,947314,0,0,0.052686,0.052686,1.0,0.10009822492177153,0.0,0.5,0.052686,0.052686,0.052686
vcas_state_variables.csv,density_single,0.010101010101010102,52686,582313,365001,0,0.417687,0.08297020940190457,1.0,0.1532271316082218,0.3853009667333112,0.6926504833666556,0.08297020940190457,0.08297020940190457,0.052686
vcas_state_variables.csv,density_single,0.020202020202020204,52686,571611,375703,0,0.428389,0.08439252471179583,1.0,0.15564940330850258,0.39659817125050406,0.698299085625252,0.08439252471179583,0.08439252471179583,0.052686
vcas_state_variables.csv,density_single,0.030303030303030304,52686,564690,382624,0,0.43531,0.08533859430881667,1.0,0.157257089642451,0.4039040909350015,0.7019520454675008,0.08533859430881667,0.08533859430881667,0.052686
vcas_state_variables.csv,density_single,0.04040404040404041,52686,559533,387781,0,0.440467,0.08605744022972171,1.0,0.1584767748776141,0.4093479036517987,0.7046739518258993,0.08605744022972171,0.08605744022972171,0.052686
vcas_state_variables.csv,density_single,0.05050505050505051,52686,555362,391952,0,0.444638,0.08664776465015919,1.0,0.15947718749148673,0.4137508788004822,0.7068754394002411,0.08664776465015919,0.08664776465015919,0.052686
vcas_state_variables.csv,density_single,0.06060606060606061,52686,551779,395535,0,0.448221,0.087161374107682,1.0,0.16034670874730467,0.417533151626599,0.7087665758132995,0.087161374107682,0.087161374107682,0.052686
vcas_state_variables.csv,density_single,0.07070707070707072,52686,548719,398595,0,0.451281,0.08760485862272512,1.0,0.16109685043824176,0.4207633371828137,0.7103816685914068,0.08760485862272512,0.08760485862272512,0.052686
vcas_state_variables.csv,density_single,0.08080808080808081,52686,545898,401416,0,0.454102,0.08801772182350347,1.0,0.16179464738127045,0.42374123046846135,0.7118706152342307,0.08801772182350347,0.08801772182350347,0.052686
vcas_state_variables.csv,density_single,0.09090909090909091,52686,543273,404041,0,0.456727,0.08840541043930875,1.0,0.1624494137779525,0.4265122229799201,0.71325611148996,0.08840541043930875,0.08840541043930875,0.052686
vcas_state_variables.csv,density_single,0.10101010101010102,52686,541015,406299,0,0.458985,0.08874163931002306,1.0,0.16301689235705544,0.428895804347872,0.7144479021739361,0.08874163931002306,0.08874163931002306,0.052686
vcas_state_variables.csv,density_single,0.11111111111111112,52686,538824,408490,0,0.461176,0.0890703453872293,1.0,0.16357133543207347,0.4312086594307695,0.7156043297153848,0.0890703453872293,0.0890703453872293,0.052686
vcas_state_variables.csv,density_single,0.12121212121212122,52686,536851,410463,0,0.463149,0.08936843658667734,1.0,0.1640738497375522,0.4332913901831916,0.7166456950915958,0.08936843658667734,0.08936843658667734,0.052686
vcas_state_variables.csv,density_single,0.13131313131313133,52686,534981,412333,0,0.465019,0.08965281358320273,1.0,0.16455298874214694,0.4352653924675451,0.7176326962337726,0.08965281358320273,0.08965281358320273,0.052686
vcas_state_variables.csv,density_single,0.14141414141414144,52686,533097,414217,0,0.466903,0.08994115568393074,1.0,0.16503855316389676,0.4372541733786263,0.7186270866893132,0.08994115568393074,0.08994115568393074,0.052686
vcas_state_variables.csv,density_single,0.15151515151515152,52686,531346,415968,0,0.468654,0.09021081036655526,1.0,0.16549241579474744,0.4391025573357936,0.7195512786678968,0.09021081036655526,0.09021081036655526,0.052686
vcas_state_variables.csv,density_single,0.16161616161616163,52686,529678,417636,0,0.470322,0.09046919109010859,1.0,0.1659270923549327,0.4408633251487891,0.7204316625743945,0.09046919109010859,0.09046919109010859,0.052686
vcas_state_variables.csv,density_single,0.17171717171717174,52686,528110,419204,0,0.47189,0.090713434665528,1.0,0.1663377964961909,0.44251853134230046,0.7212592656711503,0.090713434665528,0.090713434665528,0.052686
vcas_state_variables.csv,density_single,0.18181818181818182,52686,526536,420778,0,0.473464,0.09095994281985145,1.0,0.16675212214436277,0.4441800712329808,0.7220900356164904,0.09095994281985145,0.09095994281985145,0.052686
vcas_state_variables.csv,density_single,0.19191919191919193,52686,525074,422240,0,0.474926,0.09119011354195514,1.0,0.1671388191851483,0.445723382109839,0.7228616910549195,0.09119011354195514,0.09119011354195514,0.052686
vcas_state_variables.csv,density_single,0.20202020202020204,52686,523602,423712,0,0.476398,0.09142303848075962,1.0,0.16752997739175227,0.44727724914864553,0.7236386245743227,0.09142303848075962,0.09142303848075962,0.052686
vcas_state_variables.csv,density_single,0.21212121212121213,52686,522188,425126,0,0.477812,0.09164790893308794,1.0,0.16790745108037478,0.4487698904481513,0.7243849452240756,0.09164790893308794,0.09164790893308794,0.052686
vcas_state_variables.csv,density_single,0.22222222222222224,52686,520856,426458,0,0.479144,0.09186075300501097,1.0,0.16826459372624666,0.45017597121968006,0.72508798560984,0.09186075300501097,0.09186075300501097,0.052686
vcas_state_variables.csv,density_single,0.23232323232323235,52686,519579,427735,0,0.480421,0.09206573877486829,1.0,0.16860841890004177,0.45152399310049257,0.7257619965502463,0.09206573877486829,0.09206573877486829,0.052686
vcas_state_variables.csv,density_single,0.24242424242424243,52686,518234,429080,0,0.481766,0.09228263154207245,1.0,0.16897207531678657,0.45294379688255426,0.7264718984412771,0.09228263154207245,0.09228263154207245,0.052686
vcas_state_variables.csv,density_single,0.25252525252525254,52686,517003,430311,0,0.482997,0.09248203844553783,1.0,0.16930628640289216,0.454243260418404,0.7271216302092021,0.09248203844553783,0.09248203844553783,0.052686
vcas_state_variables.csv,density_single,0.26262626262626265,52686,515845,431469,0,0.484155,0.09267040847376837,1.0,0.16962188735981149,0.45546566397203037,0.7277328319860152,0.09267040847376837,0.09267040847376837,0.052686
vcas_state_variables.csv,density_single,0.27272727272727276,52686,514612,432702,0,0.485388,0.09287182397963681,1.0,0.1699592247541872,0.45676723874026987,0.728383619370135,0.09287182397963681,0.09287182397963681,0.052686
vcas_state_variables.csv,density_single,0.2828282828282829,52686,513444,433870,0,0.486556,0.09306343066080229,1.0,0.1702800186161961,0.4580001984558446,0.7290000992279223,0.09306343066080229,0.09306343066080229,0.052686
vcas_state_variables.csv,density_single,0.29292929292929293,52686,512350,434964,0,0.48765,0.09324361633595027,1.0,0.17058158848154995,0.45915504257300116,0.7295775212865006,0.09324361633595027,0.09324361633595027,0.052686
vcas_state_variables.csv,density_single,0.30303030303030304,52686,511221,436093,0,0.488779,0.0934302996770744,1.0,0.17089392840982626,0.4603468332569771,0.7301734166284886,0.0934302996770744,0.0934302996770744,0.052686
vcas_state_variables.csv,density_single,0.31313131313131315,52686,510160,437154,0,0.48984,0.09360642164997175,1.0,0.1711885003541652,0.46146684203970384,0.730733421019852,0.09360642164997175,0.09360642164997175,0.052686
vcas_state_variables.csv,density_single,0.32323232323232326,52686,509039,438275,0,0.490961,0.09379322622279586,1.0,0.17150083575977645,0.46265018779412104,0.7313250938970606,0.09379322622279586,0.09379322622279586,0.052686
vcas_state_variables.csv,density_single,0.33333333333333337,52686,507945,439369,0,0.492055,0.0939762517591785,1.0,0.1718067492014733,0.4638050319112776,0.7319025159556388,0.0939762517591785,0.0939762517591785,0.052686
vcas_state_variables.csv,density_single,0.3434343434343435,52686,506923,440391,0,0.493077,0.0941478782507072,1.0,0.1720935170138577,0.4648838716624055,0.7324419358312028,0.0941478782507072,0.0941478782507072,0.052686
vcas_state_variables.csv,density_single,0.3535353535353536,52686,505920,441394,0,0.49408,0.09431692463024027,1.0,0.1723758858287038,0.46594265470583146,0.7329713273529157,0.09431692463024027,0.09431692463024027,0.052686
vcas_state_variables.csv,density_single,0.36363636363636365,52686,504906,442408,0,0.495094,0.09448844316274264,1.0,0.17266229488855897,0.46701304952740064,0.7335065247637003,0.09448844316274264,0.09448844316274264,0.052686
vcas_state_variables.csv,density_single,0.37373737373737376,52686,503839,443475,0,0.496161,0.09466960154530345,1.0,0.17296470352636442,0.46813939200729643,0.7340696960036482,0.09466960154530345,0.09466960154530345,0.052686
vcas_state_variables.csv,density_single,0.38383838383838387,52686,502860,444454,0,0.49714,0.09483643118661642,1.0,0.17324310460482187,0.46917284026204614,0.734586420131023,0.09483643118661642,0.09483643118661642,0.052686
vcas_state_variables.csv,density_single,0.393939393939394,52686,501872,445442,0,0.498128,0.09500539168130295,1.0,0.17352497513355422,0.47021578906254946,0.7351078945312748,0.09500539168130295,0.09500539168130295,0.052686
vcas_state_variables.csv,density_single,0.4040404040404041,52686,500882,446432,0,0.499118,0.0951752991502399,1.0,0.17380833775942095,0.47126084909544247,0.7356304245477212,0.0951752991502399,0.0951752991502399,0.052686
vcas_state_variables.csv,density_single,0.4141414141414142,52686,499889,447425,0,0.500111,0.09534633307695788,1.0,0.1740934902463565,0.47230907597692,0.73615453798846,0.09534633307695788,0.09534633307695788,0.052686
vcas_state_variables.csv,density_single,0.42424242424242425,52686,498895,448419,0,0.501105,0.09551815599159506,1.0,0.17437986850183776,0.4733583584745924,0.7366791792372962,0.09551815599159506,0.09551815599159506,0.052686
vcas_state_variables.csv,density_single,0.43434343434343436,52686,497875,449439,0,0.502125,0.09569511825211012,1.0,0.17467471864758546,0.4744350869933306,0.7372175434966652,0.09569511825211012,0.09569511825211012,0.052686
vcas_state_variables.csv,density_single,0.4444444444444445,52686,496909,450405,0,0.503091,0.09586331753382035,1.0,0.17495487986504638,0.47545481223754743,0.7377274061187737,0.09586331753382035,0.09586331753382035,0.052686
vcas_state_variables.csv,density_single,0.4545454545454546,52686,495904,451410,0,0.504096,0.09603893618184801,1.0,0.17524730739294433,0.47651570651336306,0.7382578532566815,0.09603893618184801,0.09603893618184801,0.052686
vcas_state_variables.csv,density_single,0.4646464646464647,52686,494951,452363,0,0.505049,0.0962060635055703,1.0,0.17552550876778,0.4775217087470469,0.7387608543735235,0.0962060635055703,0.0962060635055703,0.052686
vcas_state_variables.csv,density_single,0.4747474747474748,52686,494003,453311,0,0.505997,0.09637289208306733,1.0,0.1758031282586027,0.4785224328997566,0.7392612164498783,0.09637289208306733,0.09637289208306733,0.052686
vcas_state_variables.csv,density_single,0.48484848484848486,52686,493103,454211,0,0.506897,0.09653180991188903,1.0,0.17606750490830864,0.47947248747511384,0.739736243737557,0.09653180991188903,0.09653180991188903,0.052686
vcas_state_variables.csv,density_single,0.494949494949495,52686,492169,455145,0,0.507831,0.09669728643400538,1.0,0.17634271121144826,0.48045843300109575,0.7402292165005478,0.09669728643400538,0.09669728643400538,0.052686
vcas_state_variables.csv,density_single,0.5050505050505051,52686,491224,456090,0,0.508776,0.09686529021345443,1.0,0.17662203568243837,0.48145599030522085,0.7407279951526105,0.09686529021345443,0.09686529021345443,0.052686
vcas_state_variables.csv,density_single,0.5151515151515152,52686,490326,456988,0,0.509674,0.09702548009988729,1.0,0.17688828903236203,0.48240393364818845,0.7412019668240942,0.09702548009988729,0.09702548009988729,0.052686
vcas_state_variables.csv,density_single,0.5252525252525253,52686,489403,457911,0,0.510597,0.09719068271077258,1.0,0.17716279265268375,0.4833782673960271,0.7416891336980136,0.09719068271077258,0.09719068271077258,0.052686
vcas_state_variables.csv,density_single,0.5353535353535354,52686,488491,458823,0,0.511509,0.09735446997932284,1.0,0.17743486292293004,0.48434098936572245,0.7421704946828612,0.09735446997932284,0.09735446997932284,0.052686
vcas_state_variables.csv,density_single,0.5454545454545455,52686,487545,459769,0,0.512455,0.09752494766127823,1.0,0.17771796052398564,0.48533960228604245,0.7426698011430213,0.09752494766127823,0.09752494766127823,0.052686
vcas_state_variables.csv,density_single,0.5555555555555556,52686,486628,460686,0,0.513372,0.09769077012649403,1.0,0.17799324324324325,0.486307602336712,0.743153801168356,0.09769077012649403,0.09769077012649403,0.052686
vcas_state_variables.csv,density_single,0.5656565656565657,52686,485737,461577,0,0.514263,0.0978524320097767,1.0,0.17826153890399232,0.4872481563663157,0.7436240781831578,0.0978524320097767,0.0978524320097767,0.052686
vcas_state_variables.csv,density_single,0.5757575757575758,52686,484816,462498,0,0.515184,0.09802010039032413,1.0,0.17853971954699183,0.48822037888176467,0.7441101894408824,0.09802010039032413,0.09802010039032413,0.052686
vcas_state_variables.csv,density_single,0.5858585858585859,52686,483924,463390,0,0.516076,0.09818303796052999,1.0,0.1788099698623442,0.4891619885275632,0.7445809942637815,0.09818303796052999,0.09818303796052999,0.052686
vcas_state_variables.csv,density_single,0.595959595959596,52686,483011,464303,0,0.516989,0.09835037343871629,1.0,0.17908743114603923,0.49012576611345343,0.7450628830567267,0.09835037343871629,0.09835037343871629,0.052686
vcas_state_variables.csv,density_single,0.6060606060606061,52686,482090,465224,0,0.51791,0.09851975406525348,1.0,0.17936819743234456,0.49109798862890236,0.7455489943144512,0.09851975406525348,0.09851975406525348,0.052686
vcas_state_variables.csv,density_single,0.6161616161616162,52686,481192,466122,0,0.518808,0.09868546746634999,1.0,0.17964280112656078,0.49204593197186997,0.746022965985935,0.09868546746634999,0.09868546746634999,0.052686
vcas_state_variables.csv,density_single,0.6262626262626263,52686,480244,467070,0,0.519756,0.09886101364156644,1.0,0.17993360837135597,0.4930466561245796,0.7465233280622898,0.09886101364156644,0.09886101364156644,0.052686
vcas_state_variables.csv,density_single,0.6363636363636365,52686,479337,467977,0,0.520663,0.0990295532336008,1.0,0.1802127211997763,0.49400410001330075,0.7470020500066503,0.0990295532336008,0.0990295532336008,0.052686
vcas_state_variables.csv,density_single,0.6464646464646465,52686,478392,468922,0,0.521608,0.09920576638459887,1.0,0.18050445042859783,0.4950016573174259,0.7475008286587129,0.09920576638459887,0.09920576638459887,0.052686
vcas_state_variables.csv,density_single,0.6565656565656566,52686,477453,469861,0,0.522547,0.09938148296956081,1.0,0.18079526444473043,0.495992880924382,0.747996440462191,0.09938148296956081,0.09938148296956081,0.052686
vcas_state_variables.csv,density_single,0.6666666666666667,52686,476493,470821,0,0.523507,0.09956177399329906,1.0,0.18109355262818697,0.49700627247142976,0.7485031362357148,0.09956177399329906,0.09956177399329906,0.052686
vcas_state_variables.csv,density_single,0.6767676767676768,52686,475619,471695,0,0.524381,0.0997264837546493,1.0,0.18136597640927316,0.49792888102572114,0.7489644405128606,0.0997264837546493,0.0997264837546493,0.052686
vcas_state_variables.csv,density_single,0.686868686868687,52686,474652,472662,0,0.525348,0.09990935604868224,1.0,0.18166834475814791,0.49894966188613277,0.7494748309430663,0.09990935604868224,0.09990935604868224,0.052686
vcas_state_variables.csv,density_single,0.696969696969697,52686,473645,473669,0,0.526355,0.10010050709534495,1.0,0.18198429407081312,0.5000126673943381,0.7500063336971691,0.10010050709534495,0.10010050709534495,0.052686
vcas_state_variables.csv,density_single,0.7070707070707072,52686,472661,474653,0,0.527339,0.10028800012182425,1.0,0.18229409047580328,0.501051393730062,0.750525696865031,0.10028800012182425,0.10028800012182425,0.052686
vcas_state_variables.csv,density_single,0.7171717171717172,52686,471679,475635,0,0.528321,0.10047581360311997,1.0,0.1826043105375435,0.5020880088333963,0.7510440044166982,0.10047581360311997,0.10047581360311997,0.052686
vcas_state_variables.csv,density_single,0.7272727272727273,52686,470696,476618,0,0.529304,0.10066452419074405,1.0,0.18291590576112543,0.5031256795529254,0.7515628397764627,0.10066452419074405,0.10066452419074405,0.052686
vcas_state_variables.csv,density_single,0.7373737373737375,52686,469710,477604,0,0.53029,0.10085452415409,1.0,0.18322952205076842,0.5041665171210391,0.7520832585605195,0.10085452415409,0.10085452415409,0.052686
vcas_state_variables.csv,density_single,0.7474747474747475,52686,468735,478579,0,0.531265,0.10104311103695478,1.0,0.18354069885927188,0.5051957429110094,0.7525978714555047,0.10104311103695478,0.10104311103695478,0.052686
vcas_state_variables.csv,density_single,0.7575757575757577,52686,467734,479580,0,0.532266,0.10123746204988279,1.0,0.1838612752265724,0.5062524147220457,0.7531262073610229,0.10123746204988279,0.10123746204988279,0.052686
vcas_state_variables.csv,density_single,0.7676767676767677,52686,466692,480622,0,0.533308,0.10144056929635063,1.0,0.1841961738546736,0.5073523667970704,0.7536761833985353,0.10144056929635063,0.10144056929635063,0.052686
vcas_state_variables.csv,density_single,0.7777777777777778,52686,465700,481614,0,0.5343,0.10163468920842769,1.0,0.18451613807015577,0.5083995380623532,0.7541997690311766,0.10163468920842769,0.10163468920842769,0.052686
vcas_state_variables.csv,density_single,0.787878787878788,52686,464653,482661,0,0.535347,0.10184037932574193,1.0,0.18485505021709575,0.5095047682183521,0.7547523841091761,0.10184037932574193,0.10184037932574193,0.052686
vcas_state_variables.csv,density_single,0.797979797979798,52686,463518,483796,0,0.536482,0.1020643001604017,1.0,0.18522385698465432,0.5107028925994971,0.7553514462997486,0.1020643001604017,0.1020643001604017,0.052686
vcas_state_variables.csv,density_single,0.8080808080808082,52686,462420,484894,0,0.53758,0.10228186043260999,1.0,0.18558204412883594,0.511861959181433,0.7559309795907165,0.10228186043260999,0.10228186043260999,0.052686
vcas_state_variables.csv,density_single,0.8181818181818182,52686,461244,486070,0,0.538756,0.10251590683556126,1.0,0.1859672158922445,0.5131033638265665,0.7565516819132833,0.10251590683556126,0.10251590683556126,0.052686
vcas_state_variables.csv,density_single,0.8282828282828284,52686,460087,487227,0,0.539913,0.10274721952988944,1.0,0.18634772812882983,0.514324711763998,0.757162355881999,0.10274721952988944,0.10274721952988944,0.052686
vcas_state_variables.csv,density_single,0.8383838383838385,52686,458850,488464,0,0.54115,0.10299568358825185,1.0,0.18675627678466986,0.5156305089970168,0.7578152544985084,0.10299568358825185,0.10299568358825185,0.052686
vcas_state_variables.csv,density_single,0.8484848484848485,52686,457614,489700,0,0.542386,0.10324514991181657,1.0,0.18716628832688556,0.5169352506138408,0.7584676253069205,0.10324514991181657,0.10324514991181657,0.052686
vcas_state_variables.csv,density_single,0.8585858585858587,52686,456329,490985,0,0.543671,0.10350579059556202,1.0,0.18759446751919615,0.518291717424212,0.759145858712106,0.10350579059556202,0.10350579059556202,0.052686
vcas_state_variables.csv,density_single,0.8686868686868687,52686,455012,492302,0,0.544988,0.10377429101552497,1.0,0.18803534719049791,0.5196819639528182,0.7598409819764091,0.10377429101552497,0.10377429101552497,0.052686
vcas_state_variables.csv,density_single,0.8787878787878789,52686,453601,493713,0,0.546399,0.10406350548206847,1.0,0.18850999958853112,0.5211714384037394,0.7605857192018697,0.10406350548206847,0.10406350548206847,0.052686
vcas_state_variables.csv,density_single,0.888888888888889,52686,452157,495157,0,0.547843,0.1043611578253041,1.0,0.18899824045027253,0.5226957481890904,0.7613478740945452,0.1043611578253041,0.1043611578253041,0.052686
vcas_state_variables.csv,density_single,0.8989898989898991,52686,450601,496713,0,0.549399,0.10468380864198758,1.0,0.18952718926998252,0.5243382869882637,0.7621691434941318,0.10468380864198758,0.10468380864198758,0.052686
vcas_state_variables.csv,density_single,0.9090909090909092,52686,448924,498390,0,0.551076,0.1050337911923606,1.0,0.1901005960714131,0.5261085553470127,0.7630542776735063,0.1050337911923606,0.1050337911923606,0.052686
vcas_state_variables.csv,density_single,0.9191919191919192,52686,447175,500139,0,0.552825,0.1054013015618342,1.0,0.19070232939460352,0.5279548280717904,0.7639774140358953,0.1054013015618342,0.1054013015618342,0.052686
vcas_state_variables.csv,density_single,0.9292929292929294,52686,445215,502099,0,0.554785,0.10581621647676948,1.0,0.19138119861166353,0.5300238358136795,0.7650119179068398,0.10581621647676948,0.10581621647676948,0.052686
vcas_state_variables.csv,density_single,0.9393939393939394,52686,443194,504120,0,0.556806,0.10624747922884568,1.0,0.19208627585377147,0.532157236143454,0.766078618071727,0.10624747922884568,0.10624747922884568,0.052686
vcas_state_variables.csv,density_single,0.9494949494949496,52686,440938,506376,0,0.559062,0.10673305998087614,1.0,0.19287950064981418,0.5345387062790162,0.7672693531395081,0.10673305998087614,0.10673305998087614,0.052686
vcas_state_variables.csv,density_single,0.9595959595959597,52686,438340,508974,0,0.56166,0.10729778056559124,1.0,0.1938011300100053,0.5372811971532142,0.7686405985766072,0.10729778056559124,0.10729778056559124,0.052686
vcas_state_variables.csv,density_single,0.9696969696969697,52686,435193,512121,0,0.564807,0.10798989093607227,1.0,0.1949293794455801,0.5406032213183801,0.77030161065919,0.10798989093607227,0.10798989093607227,0.052686
vcas_state_variables.csv,density_single,0.9797979797979799,52686,431217,516097,0,0.568783,0.10887719232986777,1.0,0.1963737609231647,0.5448003513090697,0.7724001756545349,0.10887719232986777,0.10887719232986777,0.052686
vcas_state_variables.csv,density_single,0.98989898989899,52686,425134,522180,0,0.574866,0.1102632790590599,1.0,0.19862546323698507,0.5512216646222899,0.775610832311145,0.1102632790590599,0.1102632790590599,0.052686
vcas_state_variables.csv,density_single,1.0,52686,347602,599712,0,0.652398,0.13162023343192902,1.0,0.23262262293200053,0.6330656994407345,0.8165328497203672,0.13162023343192902,0.13162023343192902,0.052686
vcas_state_variables.csv,ground_truth,0.0,0,1000000,0,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
vcas_state_variables.csv,ground_truth,0.010101010101010102,0,634999,365001,0,0.365001,0.0,0.0,0.0,0.365001,0.1825005,0.0,0.0,0.0
vcas_state_variables.csv,ground_truth,0.020202020202020204,0,624297,375703,0,0.375703,0.0,0.0,0.0,0.375703,0.1878515,0.0,0.0,0.0
vcas_state_variables.csv,ground_truth,0.030303030303030304,0,617376,382624,0,0.382624,0.0,0.0,0.0,0.382624,0.191312,0.0,0.0,0.0
vcas_state_variables.csv,ground_truth,0.04040404040404041,0,612219,387781,0,0.387781,0.0,0.0,0.0,0.387781,0.1938905,0.0,0.0,0.0
vcas_state_variables.csv,ground_truth,0.05050505050505051,0,608048,391952,0,0.391952,0.0,0.0,0.0,0.391952,0.195976,0.0,0.0,0.0
vcas_state_variables.csv,ground_truth,0.06060606060606061,0,604465,395535,0,0.395535,0.0,0.0,0.0,0.395535,0.1977675,0.0,0.0,0.0
vcas_state_variables.csv,ground_truth,0.07070707070707072,0,601405,398595,0,0.398595,0.0,0.0,0.0,0.398595,0.1992975,0.0,0.0,0.0
vcas_state_variables.csv,ground_truth,0.08080808080808081,0,598584,401416,0,0.401416,0.0,0.0,0.0,0.401416,0.200708,0.0,0.0,0.0
vcas_state_variables.csv,ground_truth,0.09090909090909091,0,595959,404041,0,0.404041,0.0,0.0,0.0,0.404041,0.2020205,0.0,0.0,0.0
vcas_state_variables.csv,ground_truth,0.10101010101010102,0,593701,406299,0,0.406299,0.0,0.0,0.0,0.406299,0.2031495,0.0,0.0,0.0
vcas_state_variables.csv,ground_truth,0.11111111111111112,0,591510,408490,0,0.40849,0.0,0.0,0.0,0.40849,0.204245,0.0,0.0,0.0
vcas_state_variables.csv,ground_truth,0.12121212121212122,0,589537,410463,0,0.410463,0.0,0.0,0.0,0.410463,0.2052315,0.0,0.0,0.0
vcas_state_variables.csv,ground_truth,0.13131313131313133,0,587667,412333,0,0.412333,0.0,0.0,0.0,0.412333,0.2061665,0.0,0.0,0.0
vcas_state_variables.csv,ground_truth,0.14141414141414144,0,585783,414217,0,0.414217,0.0,0.0,0.0,0.414217,0.2071085,0.0,0.0,0.0
vcas_state_variables.csv,ground_truth,0.15151515151515152,0,584032,415968,0,0.415968,0.0,0.0,0.0,0.415968,0.207984,0.0,0.0,0.0
vcas_state_variables.csv,ground_truth,0.16161616161616163,0,582364,417636,0,0.417636,0.0,0.0,0.0,0.417636,0.208818,0.0,0.0,0.0
vcas_state_variables.csv,ground_truth,0.17171717171717174,0,580796,419204,0,0.419204,0.0,0.0,0.0,0.419204,0.209602,0.0,0.0,0.0
vcas_state_variables.csv,ground_truth,0.18181818181818182,0,579222,420778,0,0.420778,0.0,0.0,0.0,0.420778,0.210389,0.0,0.0,0.0
vcas_state_variables.csv,ground_truth,0.19191919191919193,0,577760,422240,0,0.42224,0.0,0.0,0.0,0.42224,0.21112,0.0,0.0,0.0
vcas_state_variables.csv,ground_truth,0.20202020202020204,0,576288,423712,0,0.423712,0.0,0.0,0.0,0.423712,0.211856,0.0,0.0,0.0
vcas_state_variables.csv,ground_truth,0.21212121212121213,0,574874,425126,0,0.425126,0.0,0.0,0.0,0.425126,0.212563,0.0,0.0,0.0
vcas_state_variables.csv,ground_truth,0.22222222222222224,0,573542,426458,0,0.426458,0.0,0.0,0.0,0.426458,0.213229,0.0,0.0,0.0
vcas_state_variables.csv,ground_truth,0.23232323232323235,0,572265,427735,0,0.427735,0.0,0.0,0.0,0.427735,0.2138675,0.0,0.0,0.0
vcas_state_variables.csv,ground_truth,0.24242424242424243,0,570920,429080,0,0.42908,0.0,0.0,0.0,0.42908,0.21454,0.0,0.0,0.0
vcas_state_variables.csv,ground_truth,0.25252525252525254,0,569689,430311,0,0.430311,0.0,0.0,0.0,0.430311,0.2151555,0.0,0.0,0.0
vcas_state_variables.csv,ground_truth,0.26262626262626265,0,568531,431469,0,0.431469,0.0,0.0,0.0,0.431469,0.2157345,0.0,0.0,0.0
vcas_state_variables.csv,ground_truth,0.27272727272727276,0,567298,432702,0,0.432702,0.0,0.0,0.0,0.432702,0.216351,0.0,0.0,0.0
vcas_state_variables.csv,ground_truth,0.2828282828282829,0,566130,433870,0,0.43387,0.0,0.0,0.0,0.43387,0.216935,0.0,0.0,0.0
vcas_state_variables.csv,ground_truth,0.29292929292929293,0,565036,434964,0,0.434964,0.0,0.0,0.0,0.434964,0.217482,0.0,0.0,0.0
vcas_state_variables.csv,ground_truth,0.30303030303030304,0,563907,436093,0,0.436093,0.0,0.0,0.0,0.436093,0.2180465,0.0,0.0,0.0
vcas_state_variables.csv,ground_truth,0.31313131313131315,0,562846,437154,0,0.437154,0.0,0.0,0.0,0.437154,0.218577,0.0,0.0,0.0
vcas_state_variables.csv,ground_truth,0.32323232323232326,0,561725,438275,0,0.438275,0.0,0.0,0.0,0.438275,0.2191375,0.0,0.0,0.0
vcas_state_variables.csv,ground_truth,0.33333333333333337,0,560631,439369,0,0.439369,0.0,0.0,0.0,0.439369,0.2196845,0.0,0.0,0.0
vcas_state_variables.csv,ground_truth,0.3434343434343435,0,559609,440391,0,0.440391,0.0,0.0,0.0,0.440391,0.2201955,0.0,0.0,0.0
vcas_state_variables.csv,ground_truth,0.3535353535353536,0,558606,441394,0,0.441394,0.0,0.0,0.0,0.441394,0.220697,0.0,0.0,0.0
vcas_state_variables.csv,ground_truth,0.36363636363636365,0,557592,442408,0,0.442408,0.0,0.0,0.0,0.442408,0.221204,0.0,0.0,0.0
vcas_state_variables.csv,ground_truth,0.37373737373737376,0,556525,443475,0,0.443475,0.0,0.0,0.0,0.443475,0.2217375,0.0,0.0,0.0
vcas_state_variables.csv,ground_truth,0.38383838383838387,0,555546,444454,0,0.444454,0.0,0.0,0.0,0.444454,0.222227,0.0,0.0,0.0
vcas_state_variables.csv,ground_truth,0.393939393939394,0,554558,445442,0,0.445442,0.0,0.0,0.0,0.445442,0.222721,0.0,0.0,0.0
vcas_state_variables.csv,ground_truth,0.4040404040404041,0,553568,446432,0,0.446432,0.0,0.0,0.0,0.446432,0.223216,0.0,0.0,0.0
vcas_state_variables.csv,ground_truth,0.4141414141414142,0,552575,447425,0,0.447425,0.0,0.0,0.0,0.447425,0.2237125,0.0,0.0,0.0
vcas_state_variables.csv,ground_truth,0.42424242424242425,0,551581,448419,0,0.448419,0.0,0.0,0.0,0.448419,0.2242095,0.0,0.0,0.0
vcas_state_variables.csv,ground_truth,0.43434343434343436,0,550561,449439,0,0.449439,0.0,0.0,0.0,0.449439,0.2247195,0.0,0.0,0.0
vcas_state_variables.csv,ground_truth,0.4444444444444445,0,549595,450405,0,0.450405,0.0,0.0,0.0,0.450405,0.2252025,0.0,0.0,0.0
vcas_state_variables.csv,ground_truth,0.4545454545454546,0,548590,451410,0,0.45141,0.0,0.0,0.0,0.45141,0.225705,0.0,0.0,0.0
vcas_state_variables.csv,ground_truth,0.4646464646464647,0,547637,452363,0,0.452363,0.0,0.0,0.0,0.452363,0.2261815,0.0,0.0,0.0
vcas_state_variables.csv,ground_truth,0.4747474747474748,0,546689,453311,0,0.453311,0.0,0.0,0.0,0.453311,0.2266555,0.0,0.0,0.0
vcas_state_variables.csv,ground_truth,0.48484848484848486,0,545789,454211,0,0.454211,0.0,0.0,0.0,0.454211,0.2271055,0.0,0.0,0.0
vcas_state_variables.csv,ground_truth,0.494949494949495,0,544855,455145,0,0.455145,0.0,0.0,0.0,0.455145,0.2275725,0.0,0.0,0.0
vcas_state_variables.csv,ground_truth,0.5050505050505051,0,543910,456090,0,0.45609,0.0,0.0,0.0,0.45609,0.228045,0.0,0.0,0.0
vcas_state_variables.csv,ground_truth,0.5151515151515152,0,543012,456988,0,0.456988,0.0,0.0,0.0,0.456988,0.228494,0.0,0.0,0.0
vcas_state_variables.csv,ground_truth,0.5252525252525253,0,542089,457911,0,0.457911,0.0,0.0,0.0,0.457911,0.2289555,0.0,0.0,0.0
vcas_state_variables.csv,ground_truth,0.5353535353535354,0,541177,458823,0,0.458823,0.0,0.0,0.0,0.458823,0.2294115,0.0,0.0,0.0
vcas_state_variables.csv,ground_truth,0.5454545454545455,0,540231,459769,0,0.459769,0.0,0.0,0.0,0.459769,0.2298845,0.0,0.0,0.0
vcas_state_variables.csv,ground_truth,0.5555555555555556,0,539314,460686,0,0.460686,0.0,0.0,0.0,0.460686,0.230343,0.0,0.0,0.0
vcas_state_variables.csv,ground_truth,0.5656565656565657,0,538423,461577,0,0.461577,0.0,0.0,0.0,0.461577,0.2307885,0.0,0.0,0.0
vcas_state_variables.csv,ground_truth,0.5757575757575758,0,537502,462498,0,0.462498,0.0,0.0,0.0,0.462498,0.231249,0.0,0.0,0.0
vcas_state_variables.csv,ground_truth,0.5858585858585859,0,536610,463390,0,0.46339,0.0,0.0,0.0,0.46339,0.231695,0.0,0.0,0.0
vcas_state_variables.csv,ground_truth,0.595959595959596,0,535697,464303,0,0.464303,0.0,0.0,0.0,0.464303,0.2321515,0.0,0.0,0.0
vcas_state_variables.csv,ground_truth,0.6060606060606061,0,534776,465224,0,0.465224,0.0,0.0,0.0,0.465224,0.232612,0.0,0.0,0.0
vcas_state_variables.csv,ground_truth,0.6161616161616162,0,533878,466122,0,0.466122,0.0,0.0,0.0,0.466122,0.233061,0.0,0.0,0.0
vcas_state_variables.csv,ground_truth,0.6262626262626263,0,532930,467070,0,0.46707,0.0,0.0,0.0,0.46707,0.233535,0.0,0.0,0.0
vcas_state_variables.csv,ground_truth,0.6363636363636365,0,532023,467977,0,0.467977,0.0,0.0,0.0,0.467977,0.2339885,0.0,0.0,0.0
vcas_state_variables.csv,ground_truth,0.6464646464646465,0,531078,468922,0,0.468922,0.0,0.0,0.0,0.468922,0.234461,0.0,0.0,0.0
vcas_state_variables.csv,ground_truth,0.6565656565656566,0,530139,469861,0,0.469861,0.0,0.0,0.0,0.469861,0.2349305,0.0,0.0,0.0
vcas_state_variables.csv,ground_truth,0.6666666666666667,0,529179,470821,0,0.470821,0.0,0.0,0.0,0.470821,0.2354105,0.0,0.0,0.0
vcas_state_variables.csv,ground_truth,0.6767676767676768,0,528305,471695,0,0.471695,0.0,0.0,0.0,0.471695,0.2358475,0.0,0.0,0.0
vcas_state_variables.csv,ground_truth,0.686868686868687,0,527338,472662,0,0.472662,0.0,0.0,0.0,0.472662,0.236331,0.0,0.0,0.0
vcas_state_variables.csv,ground_truth,0.696969696969697,0,526331,473669,0,0.473669,0.0,0.0,0.0,0.473669,0.2368345,0.0,0.0,0.0
vcas_state_variables.csv,ground_truth,0.7070707070707072,0,525347,474653,0,0.474653,0.0,0.0,0.0,0.474653,0.2373265,0.0,0.0,0.0
vcas_state_variables.csv,ground_truth,0.7171717171717172,0,524365,475635,0,0.475635,0.0,0.0,0.0,0.475635,0.2378175,0.0,0.0,0.0
vcas_state_variables.csv,ground_truth,0.7272727272727273,0,523382,476618,0,0.476618,0.0,0.0,0.0,0.476618,0.238309,0.0,0.0,0.0
vcas_state_variables.csv,ground_truth,0.7373737373737375,0,522396,477604,0,0.477604,0.0,0.0,0.0,0.477604,0.238802,0.0,0.0,0.0
vcas_state_variables.csv,ground_truth,0.7474747474747475,0,521421,478579,0,0.478579,0.0,0.0,0.0,0.478579,0.2392895,0.0,0.0,0.0
vcas_state_variables.csv,ground_truth,0.7575757575757577,0,520420,479580,0,0.47958,0.0,0.0,0.0,0.47958,0.23979,0.0,0.0,0.0
vcas_state_variables.csv,ground_truth,0.7676767676767677,0,519378,480622,0,0.480622,0.0,0.0,0.0,0.480622,0.240311,0.0,0.0,0.0
vcas_state_variables.csv,ground_truth,0.7777777777777778,0,518386,481614,0,0.481614,0.0,0.0,0.0,0.481614,0.240807,0.0,0.0,0.0
vcas_state_variables.csv,ground_truth,0.787878787878788,0,517339,482661,0,0.482661,0.0,0.0,0.0,0.482661,0.2413305,0.0,0.0,0.0
vcas_state_variables.csv,ground_truth,0.797979797979798,0,516204,483796,0,0.483796,0.0,0.0,0.0,0.483796,0.241898,0.0,0.0,0.0
vcas_state_variables.csv,ground_truth,0.8080808080808082,0,515106,484894,0,0.484894,0.0,0.0,0.0,0.484894,0.242447,0.0,0.0,0.0
vcas_state_variables.csv,ground_truth,0.8181818181818182,0,513930,486070,0,0.48607,0.0,0.0,0.0,0.48607,0.243035,0.0,0.0,0.0
vcas_state_variables.csv,ground_truth,0.8282828282828284,0,512773,487227,0,0.487227,0.0,0.0,0.0,0.487227,0.2436135,0.0,0.0,0.0
vcas_state_variables.csv,ground_truth,0.8383838383838385,0,511536,488464,0,0.488464,0.0,0.0,0.0,0.488464,0.244232,0.0,0.0,0.0
vcas_state_variables.csv,ground_truth,0.8484848484848485,0,510300,489700,0,0.4897,0.0,0.0,0.0,0.4897,0.24485,0.0,0.0,0.0
vcas_state_variables.csv,ground_truth,0.8585858585858587,0,509015,490985,0,0.490985,0.0,0.0,0.0,0.490985,0.2454925,0.0,0.0,0.0
vcas_state_variables.csv,ground_truth,0.8686868686868687,0,507698,492302,0,0.492302,0.0,0.0,0.0,0.492302,0.246151,0.0,0.0,0.0
vcas_state_variables.csv,ground_truth,0.8787878787878789,0,506287,493713,0,0.493713,0.0,0.0,0.0,0.493713,0.2468565,0.0,0.0,0.0
vcas_state_variables.csv,ground_truth,0.888888888888889,0,504843,495157,0,0.495157,0.0,0.0,0.0,0.495157,0.2475785,0.0,0.0,0.0
vcas_state_variables.csv,ground_truth,0.8989898989898991,0,503287,496713,0,0.496713,0.0,0.0,0.0,0.496713,0.2483565,0.0,0.0,0.0
vcas_state_variables.csv,ground_truth,0.9090909090909092,0,501610,498390,0,0.49839,0.0,0.0,0.0,0.49839,0.249195,0.0,0.0,0.0
vcas_state_variables.csv,ground_truth,0.9191919191919192,0,499861,500139,0,0.500139,0.0,0.0,0.0,0.500139,0.2500695,0.0,0.0,0.0
vcas_state_variables.csv,ground_truth,0.9292929292929294,0,497901,502099,0,0.502099,0.0,0.0,0.0,0.502099,0.2510495,0.0,0.0,0.0
vcas_state_variables.csv,ground_truth,0.9393939393939394,0,495880,504120,0,0.50412,0.0,0.0,0.0,0.50412,0.25206,0.0,0.0,0.0
vcas_state_variables.csv,ground_truth,0.9494949494949496,0,493624,506376,0,0.506376,0.0,0.0,0.0,0.506376,0.253188,0.0,0.0,0.0
vcas_state_variables.csv,ground_truth,0.9595959595959597,0,491026,508974,0,0.508974,0.0,0.0,0.0,0.508974,0.254487,0.0,0.0,0.0
vcas_state_variables.csv,ground_truth,0.9696969696969697,0,487879,512121,0,0.512121,0.0,0.0,0.0,0.512121,0.2560605,0.0,0.0,0.0
vcas_state_variables.csv,ground_truth,0.9797979797979799,0,483903,516097,0,0.516097,0.0,0.0,0.0,0.516097,0.2580485,0.0,0.0,0.0
vcas_state_variables.csv,ground_truth,0.98989898989899,0,477820,522180,0,0.52218,0.0,0.0,0.0,0.52218,0.26109,0.0,0.0,0.0
vcas_state_variables.csv,ground_truth,1.0,0,400288,599712,0,0.599712,0.0,0.0,0.0,0.599712,0.299856,0.0,0.0,0.0
vcas_state_variables.csv,hull_clustered,0.0,0,1000000,0,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
vcas_state_variables.csv,hull_clustered,0.010101010101010102,0,634999,365001,0,0.365001,0.0,0.0,0.0,0.365001,0.1825005,0.0,0.0,0.0
vcas_state_variables.csv,hull_clustered,0.020202020202020204,0,624297,375703,0,0.375703,0.0,0.0,0.0,0.375703,0.1878515,0.0,0.0,0.0
vcas_state_variables.csv,hull_clustered,0.030303030303030304,0,617376,382624,0,0.382624,0.0,0.0,0.0,0.382624,0.191312,0.0,0.0,0.0
vcas_state_variables.csv,hull_clustered,0.04040404040404041,0,612219,387781,0,0.387781,0.0,0.0,0.0,0.387781,0.1938905,0.0,0.0,0.0
vcas_state_variables.csv,hull_clustered,0.05050505050505051,0,608048,391952,0,0.391952,0.0,0.0,0.0,0.391952,0.195976,0.0,0.0,0.0
vcas_state_variables.csv,hull_clustered,0.06060606060606061,0,604465,395535,0,0.395535,0.0,0.0,0.0,0.395535,0.1977675,0.0,0.0,0.0
vcas_state_variables.csv,hull_clustered,0.07070707070707072,0,601405,398595,0,0.398595,0.0,0.0,0.0,0.398595,0.1992975,0.0,0.0,0.0
vcas_state_variables.csv,hull_clustered,0.08080808080808081,0,598584,401416,0,0.401416,0.0,0.0,0.0,0.401416,0.200708,0.0,0.0,0.0
vcas_state_variables.csv,hull_clustered,0.09090909090909091,0,595959,404041,0,0.404041,0.0,0.0,0.0,0.404041,0.2020205,0.0,0.0,0.0
vcas_state_variables.csv,hull_clustered,0.10101010101010102,0,593701,406299,0,0.406299,0.0,0.0,0.0,0.406299,0.2031495,0.0,0.0,0.0
vcas_state_variables.csv,hull_clustered,0.11111111111111112,0,591510,408490,0,0.40849,0.0,0.0,0.0,0.40849,0.204245,0.0,0.0,0.0
vcas_state_variables.csv,hull_clustered,0.12121212121212122,0,589537,410463,0,0.410463,0.0,0.0,0.0,0.410463,0.2052315,0.0,0.0,0.0
vcas_state_variables.csv,hull_clustered,0.13131313131313133,0,587667,412333,0,0.412333,0.0,0.0,0.0,0.412333,0.2061665,0.0,0.0,0.0
vcas_state_variables.csv,hull_clustered,0.14141414141414144,0,585783,414217,0,0.414217,0.0,0.0,0.0,0.414217,0.2071085,0.0,0.0,0.0
vcas_state_variables.csv,hull_clustered,0.15151515151515152,0,584032,415968,0,0.415968,0.0,0.0,0.0,0.415968,0.207984,0.0,0.0,0.0
vcas_state_variables.csv,hull_clustered,0.16161616161616163,0,582364,417636,0,0.417636,0.0,0.0,0.0,0.417636,0.208818,0.0,0.0,0.0
vcas_state_variables.csv,hull_clustered,0.17171717171717174,0,580796,419204,0,0.419204,0.0,0.0,0.0,0.419204,0.209602,0.0,0.0,0.0
vcas_state_variables.csv,hull_clustered,0.18181818181818182,0,579222,420778,0,0.420778,0.0,0.0,0.0,0.420778,0.210389,0.0,0.0,0.0
vcas_state_variables.csv,hull_clustered,0.19191919191919193,0,577760,422240,0,0.42224,0.0,0.0,0.0,0.42224,0.21112,0.0,0.0,0.0
vcas_state_variables.csv,hull_clustered,0.20202020202020204,0,576288,423712,0,0.423712,0.0,0.0,0.0,0.423712,0.211856,0.0,0.0,0.0
vcas_state_variables.csv,hull_clustered,0.21212121212121213,0,574874,425126,0,0.425126,0.0,0.0,0.0,0.425126,0.212563,0.0,0.0,0.0
vcas_state_variables.csv,hull_clustered,0.22222222222222224,0,573542,426458,0,0.426458,0.0,0.0,0.0,0.426458,0.213229,0.0,0.0,0.0
vcas_state_variables.csv,hull_clustered,0.23232323232323235,0,572265,427735,0,0.427735,0.0,0.0,0.0,0.427735,0.2138675,0.0,0.0,0.0
vcas_state_variables.csv,hull_clustered,0.24242424242424243,0,570920,429080,0,0.42908,0.0,0.0,0.0,0.42908,0.21454,0.0,0.0,0.0
vcas_state_variables.csv,hull_clustered,0.25252525252525254,0,569689,430311,0,0.430311,0.0,0.0,0.0,0.430311,0.2151555,0.0,0.0,0.0
vcas_state_variables.csv,hull_clustered,0.26262626262626265,0,568531,431469,0,0.431469,0.0,0.0,0.0,0.431469,0.2157345,0.0,0.0,0.0
vcas_state_variables.csv,hull_clustered,0.27272727272727276,0,567298,432702,0,0.432702,0.0,0.0,0.0,0.432702,0.216351,0.0,0.0,0.0
vcas_state_variables.csv,hull_clustered,0.2828282828282829,0,566130,433870,0,0.43387,0.0,0.0,0.0,0.43387,0.216935,0.0,0.0,0.0
vcas_state_variables.csv,hull_clustered,0.29292929292929293,0,565036,434964,0,0.434964,0.0,0.0,0.0,0.434964,0.217482,0.0,0.0,0.0
vcas_state_variables.csv,hull_clustered,0.30303030303030304,0,563907,436093,0,0.436093,0.0,0.0,0.0,0.436093,0.2180465,0.0,0.0,0.0
vcas_state_variables.csv,hull_clustered,0.31313131313131315,0,562846,437154,0,0.437154,0.0,0.0,0.0,0.437154,0.218577,0.0,0.0,0.0
vcas_state_variables.csv,hull_clustered,0.32323232323232326,0,561725,438275,0,0.438275,0.0,0.0,0.0,0.438275,0.2191375,0.0,0.0,0.0
vcas_state_variables.csv,hull_clustered,0.33333333333333337,0,560631,439369,0,0.439369,0.0,0.0,0.0,0.439369,0.2196845,0.0,0.0,0.0
vcas_state_variables.csv,hull_clustered,0.3434343434343435,0,559609,440391,0,0.440391,0.0,0.0,0.0,0.440391,0.2201955,0.0,0.0,0.0
vcas_state_variables.csv,hull_clustered,0.3535353535353536,0,558606,441394,0,0.441394,0.0,0.0,0.0,0.441394,0.220697,0.0,0.0,0.0
vcas_state_variables.csv,hull_clustered,0.36363636363636365,0,557592,442408,0,0.442408,0.0,0.0,0.0,0.442408,0.221204,0.0,0.0,0.0
vcas_state_variables.csv,hull_clustered,0.37373737373737376,0,556525,443475,0,0.443475,0.0,0.0,0.0,0.443475,0.2217375,0.0,0.0,0.0
vcas_state_variables.csv,hull_clustered,0.38383838383838387,0,555546,444454,0,0.444454,0.0,0.0,0.0,0.444454,0.222227,0.0,0.0,0.0
vcas_state_variables.csv,hull_clustered,0.393939393939394,0,554558,445442,0,0.445442,0.0,0.0,0.0,0.445442,0.222721,0.0,0.0,0.0
vcas_state_variables.csv,hull_clustered,0.4040404040404041,0,553568,446432,0,0.446432,0.0,0.0,0.0,0.446432,0.223216,0.0,0.0,0.0
vcas_state_variables.csv,hull_clustered,0.4141414141414142,0,552575,447425,0,0.447425,0.0,0.0,0.0,0.447425,0.2237125,0.0,0.0,0.0
vcas_state_variables.csv,hull_clustered,0.42424242424242425,0,551581,448419,0,0.448419,0.0,0.0,0.0,0.448419,0.2242095,0.0,0.0,0.0
vcas_state_variables.csv,hull_clustered,0.43434343434343436,0,550561,449439,0,0.449439,0.0,0.0,0.0,0.449439,0.2247195,0.0,0.0,0.0
vcas_state_variables.csv,hull_clustered,0.4444444444444445,0,549595,450405,0,0.450405,0.0,0.0,0.0,0.450405,0.2252025,0.0,0.0,0.0
vcas_state_variables.csv,hull_clustered,0.4545454545454546,0,548590,451410,0,0.45141,0.0,0.0,0.0,0.45141,0.225705,0.0,0.0,0.0
vcas_state_variables.csv,hull_clustered,0.4646464646464647,0,547637,452363,0,0.452363,0.0,0.0,0.0,0.452363,0.2261815,0.0,0.0,0.0
vcas_state_variables.csv,hull_clustered,0.4747474747474748,0,546689,453311,0,0.453311,0.0,0.0,0.0,0.453311,0.2266555,0.0,0.0,0.0
vcas_state_variables.csv,hull_clustered,0.48484848484848486,0,545789,454211,0,0.454211,0.0,0.0,0.0,0.454211,0.2271055,0.0,0.0,0.0
vcas_state_variables.csv,hull_clustered,0.494949494949495,0,544855,455145,0,0.455145,0.0,0.0,0.0,0.455145,0.2275725,0.0,0.0,0.0
vcas_state_variables.csv,hull_clustered,0.5050505050505051,0,543910,456090,0,0.45609,0.0,0.0,0.0,0.45609,0.228045,0.0,0.0,0.0
vcas_state_variables.csv,hull_clustered,0.5151515151515152,0,543012,456988,0,0.456988,0.0,0.0,0.0,0.456988,0.228494,0.0,0.0,0.0
vcas_state_variables.csv,hull_clustered,0.5252525252525253,0,542089,457911,0,0.457911,0.0,0.0,0.0,0.457911,0.2289555,0.0,0.0,0.0
vcas_state_variables.csv,hull_clustered,0.5353535353535354,0,541177,458823,0,0.458823,0.0,0.0,0.0,0.458823,0.2294115,0.0,0.0,0.0
vcas_state_variables.csv,hull_clustered,0.5454545454545455,0,540231,459769,0,0.459769,0.0,0.0,0.0,0.459769,0.2298845,0.0,0.0,0.0
vcas_state_variables.csv,hull_clustered,0.5555555555555556,0,539314,460686,0,0.460686,0.0,0.0,0.0,0.460686,0.230343,0.0,0.0,0.0
vcas_state_variables.csv,hull_clustered,0.5656565656565657,0,538423,461577,0,0.461577,0.0,0.0,0.0,0.461577,0.2307885,0.0,0.0,0.0
vcas_state_variables.csv,hull_clustered,0.5757575757575758,0,537502,462498,0,0.462498,0.0,0.0,0.0,0.462498,0.231249,0.0,0.0,0.0
vcas_state_variables.csv,hull_clustered,0.5858585858585859,0,536610,463390,0,0.46339,0.0,0.0,0.0,0.46339,0.231695,0.0,0.0,0.0
vcas_state_variables.csv,hull_clustered,0.595959595959596,0,535697,464303,0,0.464303,0.0,0.0,0.0,0.464303,0.2321515,0.0,0.0,0.0
vcas_state_variables.csv,hull_clustered,0.6060606060606061,0,534776,465224,0,0.465224,0.0,0.0,0.0,0.465224,0.232612,0.0,0.0,0.0
vcas_state_variables.csv,hull_clustered,0.6161616161616162,0,533878,466122,0,0.466122,0.0,0.0,0.0,0.466122,0.233061,0.0,0.0,0.0
vcas_state_variables.csv,hull_clustered,0.6262626262626263,0,532930,467070,0,0.46707,0.0,0.0,0.0,0.46707,0.233535,0.0,0.0,0.0
vcas_state_variables.csv,hull_clustered,0.6363636363636365,0,532023,467977,0,0.467977,0.0,0.0,0.0,0.467977,0.2339885,0.0,0.0,0.0
vcas_state_variables.csv,hull_clustered,0.6464646464646465,0,531078,468922,0,0.468922,0.0,0.0,0.0,0.468922,0.234461,0.0,0.0,0.0
vcas_state_variables.csv,hull_clustered,0.6565656565656566,0,530139,469861,0,0.469861,0.0,0.0,0.0,0.469861,0.2349305,0.0,0.0,0.0
vcas_state_variables.csv,hull_clustered,0.6666666666666667,0,529179,470821,0,0.470821,0.0,0.0,0.0,0.470821,0.2354105,0.0,0.0,0.0
vcas_state_variables.csv,hull_clustered,0.6767676767676768,0,528305,471695,0,0.471695,0.0,0.0,0.0,0.471695,0.2358475,0.0,0.0,0.0
vcas_state_variables.csv,hull_clustered,0.686868686868687,0,527338,472662,0,0.472662,0.0,0.0,0.0,0.472662,0.236331,0.0,0.0,0.0
vcas_state_variables.csv,hull_clustered,0.696969696969697,0,526331,473669,0,0.473669,0.0,0.0,0.0,0.473669,0.2368345,0.0,0.0,0.0
vcas_state_variables.csv,hull_clustered,0.7070707070707072,0,525347,474653,0,0.474653,0.0,0.0,0.0,0.474653,0.2373265,0.0,0.0,0.0
vcas_state_variables.csv,hull_clustered,0.7171717171717172,0,524365,475635,0,0.475635,0.0,0.0,0.0,0.475635,0.2378175,0.0,0.0,0.0
vcas_state_variables.csv,hull_clustered,0.7272727272727273,0,523382,476618,0,0.476618,0.0,0.0,0.0,0.476618,0.238309,0.0,0.0,0.0
vcas_state_variables.csv,hull_clustered,0.7373737373737375,0,522396,477604,0,0.477604,0.0,0.0,0.0,0.477604,0.238802,0.0,0.0,0.0
vcas_state_variables.csv,hull_clustered,0.7474747474747475,0,521421,478579,0,0.478579,0.0,0.0,0.0,0.478579,0.2392895,0.0,0.0,0.0
vcas_state_variables.csv,hull_clustered,0.7575757575757577,0,520420,479580,0,0.47958,0.0,0.0,0.0,0.47958,0.23979,0.0,0.0,0.0
vcas_state_variables.csv,hull_clustered,0.7676767676767677,0,519378,480622,0,0.480622,0.0,0.0,0.0,0.480622,0.240311,0.0,0.0,0.0
vcas_state_variables.csv,hull_clustered,0.7777777777777778,0,518386,481614,0,0.481614,0.0,0.0,0.0,0.481614,0.240807,0.0,0.0,0.0
vcas_state_variables.csv,hull_clustered,0.787878787878788,0,517339,482661,0,0.482661,0.0,0.0,0.0,0.482661,0.2413305,0.0,0.0,0.0
vcas_state_variables.csv,hull_clustered,0.797979797979798,0,516204,483796,0,0.483796,0.0,0.0,0.0,0.483796,0.241898,0.0,0.0,0.0
vcas_state_variables.csv,hull_clustered,0.8080808080808082,0,515106,484894,0,0.484894,0.0,0.0,0.0,0.484894,0.242447,0.0,0.0,0.0
vcas_state_variables.csv,hull_clustered,0.8181818181818182,0,513930,486070,0,0.48607,0.0,0.0,0.0,0.48607,0.243035,0.0,0.0,0.0
vcas_state_variables.csv,hull_clustered,0.8282828282828284,0,512773,487227,0,0.487227,0.0,0.0,0.0,0.487227,0.2436135,0.0,0.0,0.0
vcas_state_variables.csv,hull_clustered,0.8383838383838385,0,511536,488464,0,0.488464,0.0,0.0,0.0,0.488464,0.244232,0.0,0.0,0.0
vcas_state_variables.csv,hull_clustered,0.8484848484848485,0,510300,489700,0,0.4897,0.0,0.0,0.0,0.4897,0.24485,0.0,0.0,0.0
vcas_state_variables.csv,hull_clustered,0.8585858585858587,0,509015,490985,0,0.490985,0.0,0.0,0.0,0.490985,0.2454925,0.0,0.0,0.0
vcas_state_variables.csv,hull_clustered,0.8686868686868687,0,507698,492302,0,0.492302,0.0,0.0,0.0,0.492302,0.246151,0.0,0.0,0.0
vcas_state_variables.csv,hull_clustered,0.8787878787878789,0,506287,493713,0,0.493713,0.0,0.0,0.0,0.493713,0.2468565,0.0,0.0,0.0
vcas_state_variables.csv,hull_clustered,0.888888888888889,0,504843,495157,0,0.495157,0.0,0.0,0.0,0.495157,0.2475785,0.0,0.0,0.0
vcas_state_variables.csv,hull_clustered,0.8989898989898991,0,503287,496713,0,0.496713,0.0,0.0,0.0,0.496713,0.2483565,0.0,0.0,0.0
vcas_state_variables.csv,hull_clustered,0.9090909090909092,0,501610,498390,0,0.49839,0.0,0.0,0.0,0.49839,0.249195,0.0,0.0,0.0
vcas_state_variables.csv,hull_clustered,0.9191919191919192,0,499861,500139,0,0.500139,0.0,0.0,0.0,0.500139,0.2500695,0.0,0.0,0.0
vcas_state_variables.csv,hull_clustered,0.9292929292929294,0,497901,502099,0,0.502099,0.0,0.0,0.0,0.502099,0.2510495,0.0,0.0,0.0
vcas_state_variables.csv,hull_clustered,0.9393939393939394,0,495880,504120,0,0.50412,0.0,0.0,0.0,0.50412,0.25206,0.0,0.0,0.0
vcas_state_variables.csv,hull_clustered,0.9494949494949496,0,493624,506376,0,0.506376,0.0,0.0,0.0,0.506376,0.253188,0.0,0.0,0.0
vcas_state_variables.csv,hull_clustered,0.9595959595959597,0,491026,508974,0,0.508974,0.0,0.0,0.0,0.508974,0.254487,0.0,0.0,0.0
vcas_state_variables.csv,hull_clustered,0.9696969696969697,0,487879,512121,0,0.512121,0.0,0.0,0.0,0.512121,0.2560605,0.0,0.0,0.0
vcas_state_variables.csv,hull_clustered,0.9797979797979799,0,483903,516097,0,0.516097,0.0,0.0,0.0,0.516097,0.2580485,0.0,0.0,0.0
vcas_state_variables.csv,hull_clustered,0.98989898989899,0,477820,522180,0,0.52218,0.0,0.0,0.0,0.52218,0.26109,0.0,0.0,0.0
vcas_state_variables.csv,hull_clustered,1.0,0,400288,599712,0,0.599712,0.0,0.0,0.0,0.599712,0.299856,0.0,0.0,0.0
vcas_state_variables.csv,hull_single,0.0,913088,86912,0,0,0.913088,0.913088,1.0,0.9545697845577411,0.0,0.5,0.913088,0.913088,0.913088
vcas_state_variables.csv,hull_single,0.010101010101010102,612774,22225,64687,300314,0.677461,0.964999944881803,0.6711007044227939,0.7916531822823911,0.7442815721649485,0.7076911382938712,0.6551539431185068,0.6476121427781353,0.913088
vcas_state_variables.csv,hull_single,0.020202020202020204,603636,20661,66251,309452,0.669887,0.9669051749407733,0.6610929067077872,0.7852762970888879,0.7622767857142857,0.7116848462110364,0.6464649493600528,0.6392141526123973,0.913088
vcas_state_variables.csv,hull_single,0.030303030303030304,597630,19746,67166,315458,0.664796,0.9680162494168869,0.6545152274479569,0.7809788404039559,0.772804675994109,0.7136599517210329,0.6406606105695118,0.6335813756604118,0.913088
vcas_state_variables.csv,hull_single,0.04040404040404041,593114,19105,67807,319974,0.660921,0.9687938466463798,0.6495693733791267,0.7776978667245348,0.7801799521354934,0.71487466275731,0.6362566550059913,0.6292988118996427,0.913088
vcas_state_variables.csv,hull_single,0.05050505050505051,589440,18608,68304,323648,0.657744,0.9693971528563534,0.6455456648209154,0.7749997370386343,0.7858983799705449,0.7157220223957301,0.6326527107554395,0.6257901295161572,0.913088
vcas_state_variables.csv,hull_single,0.06060606060606061,586295,18170,68742,326793,0.655037,0.9699403604840644,0.6421013089647438,0.7726847101880461,0.7909379602356407,0.7165196346001923,0.6295731150765953,0.6227999750845532,0.913088
vcas_state_variables.csv,hull_single,0.07070707070707072,583573,17832,69080,329515,0.652653,0.970349431747325,0.6391202162332655,0.7706513004682094,0.7948269513991163,0.7169735838161909,0.6268777123705581,0.6201699386401767,0.913088
vcas_state_variables.csv,hull_single,0.08080808080808081,581071,17513,69399,332017,0.65047,0.9707426192480921,0.6363800641340156,0.7687792060711583,0.7984973306332842,0.71743869738365,0.6244040141800836,0.6177612502947232,0.913088
vcas_state_variables.csv,hull_single,0.09090909090909091,578729,17230,69682,334359,0.648411,0.9710886151564118,0.633815141585477,0.7670125582569661,0.8017534977908689,0.717784319688173,0.6220765372700517,0.6154906681074059,0.913088
vcas_state_variables.csv,hull_single,0.10101010101010102,576746,16955,69957,336342,0.646703,0.9714418537277182,0.6316433903413472,0.7655298784368614,0.804917617820324,0.7182805040808355,0.6201283166477249,0.613604826008059,0.913088
vcas_state_variables.csv,hull_single,0.11111111111111112,574780,16730,70182,338308,0.644962,0.9717164544978106,0.6294902572369805,0.7640313226522966,0.807506443298969,0.7184983502679747,0.6181639847798172,0.6116860409032334,0.913088
vcas_state_variables.csv,hull_single,0.12121212121212122,573027,16510,70402,340061,0.643429,0.9719949723257404,0.6275703984719984,0.7627012727726479,0.8100377393225331,0.7188040688972657,0.616424518985626,0.609995272095244,0.913088
vcas_state_variables.csv,hull_single,0.13131313131313133,571357,16310,70602,341731,0.641959,0.9722461870413006,0.6257414400364477,0.76142608220529,0.8123389175257731,0.7190401787811105,0.614760307209613,0.6083747291491689,0.913088
vcas_state_variables.csv,hull_single,0.14141414141414144,569660,16123,70789,343428,0.640449,0.9724761558461068,0.6238829116142146,0.7601187827371402,0.8144905191458026,0.7191867153800087,0.6130577446887736,0.6067112555846679,0.913088
vcas_state_variables.csv,hull_single,0.15151515151515152,568070,15962,70950,345018,0.63902,0.9726693057914635,0.6221415679540198,0.7588837234156246,0.8163429675994109,0.7192422677767154,0.6114525590657123,0.605138007005849,0.913088
vcas_state_variables.csv,hull_single,0.16161616161616163,566563,15801,71111,346525,0.637674,0.97286748494069,0.6204911246232565,0.7577147243776464,0.8181954160530192,0.7193432703381378,0.6099361710602667,0.6036556398402478,0.913088
vcas_state_variables.csv,hull_single,0.17171717171717174,565112,15684,71228,347976,0.63634,0.9729956817884421,0.6189020116352422,0.7565674443263334,0.8195416053019146,0.7192218084685784,0.6084507284888002,0.6021889847712708,0.913088
vcas_state_variables.csv,hull_single,0.18181818181818182,563674,15548,71364,349414,0.635038,0.9731570969334729,0.6173271360482232,0.7554382132398764,0.8211064064801178,0.7192167712641705,0.6069913292183374,0.6007562835749439,0.913088
vcas_state_variables.csv,hull_single,0.19191919191919193,562352,15408,71504,350736,0.633856,0.9733314871226807,0.61587930188547,0.7544055463736075,0.8227172312223858,0.7192982665539279,0.6056590443039065,0.5994547167922629,0.913088
vcas_state_variables.csv,hull_single,0.20202020202020204,561023,15265,71647,352065,0.63267,0.9735115081348215,0.6144238014298732,0.7533665105386417,0.8243625736377025,0.7193931875337878,0.6043207702242573,0.5981486415639259,0.913088
vcas_state_variables.csv,hull_single,0.21212121212121213,559728,15146,71766,353360,0.631494,0.9736533570834652,0.6130055372538025,0.7523417936748384,0.8257317746686303,0.7193686559612165,0.6030031220575847,0.596854899257918,0.913088
vcas_state_variables.csv,hull_single,0.22222222222222224,558523,15019,71893,354565,0.630416,0.9738136003989246,0.611685839700007,0.7513947653417462,0.8271930228276878,0.7194394312638475,0.6017872939219293,0.5956679898713033,0.913088
vcas_state_variables.csv,hull_single,0.23232323232323235,557340,14925,71987,355748,0.629327,0.9739194254410107,0.6103902362094343,0.7504478733338136,0.8282745765832106,0.7193324063963225,0.6005734833455997,0.5944709081438951,0.913088
vcas_state_variables.csv,hull_single,0.24242424242424243,556094,14826,72086,356994,0.62818,0.9740313879352623,0.6090256360832691,0.749448790033477,0.8294136597938144,0.7192196479385418,0.5992947622301205,0.5932100856023426,0.913088
vcas_state_variables.csv,hull_single,0.25252525252525254,554972,14717,72195,358116,0.627167,0.9741666066924234,0.6077968388589051,0.7485576050882904,0.8306678019145802,0.7192323203867427,0.5981558624926574,0.5920953840695613,0.913088
vcas_state_variables.csv,hull_single,0.26262626262626265,553911,14620,72292,359177,0.626203,0.9742846036539784,0.60663484790075,0.7477104437780562,0.8317838733431517,0.7192093606219508,0.5970747260991605,0.5910349923496736,0.913088
vcas_state_variables.csv,hull_single,0.27272727272727276,552768,14530,72382,360320,0.62515,0.9743873590247101,0.6053830517978552,0.7467890131357633,0.8328194035346097,0.7191012276662325,0.5959004676493987,0.5898775930396314,0.913088
vcas_state_variables.csv,hull_single,0.2828282828282829,551687,14443,72469,361401,0.624156,0.9744881917580768,0.604199157145861,0.74591709944038,0.8338204160530192,0.71900978659944,0.5947909018674309,0.5887849441088242,0.913088
vcas_state_variables.csv,hull_single,0.29292929292929293,550679,14357,72555,362409,0.623234,0.9745909995115355,0.6030952109763791,0.7451052821008252,0.8348099226804123,0.7189525668283957,0.5937591986586805,0.5877711644660897,0.913088
vcas_state_variables.csv,hull_single,0.30303030303030304,549645,14262,72650,363443,0.622295,0.9747085955662902,0.6019627900049064,0.7442746928730294,0.8359029823269514,0.7189328861659289,0.5927050196797325,0.586738305628848,0.913088
vcas_state_variables.csv,hull_single,0.31313131313131315,548674,14172,72740,364414,0.621414,0.9748208213259044,0.6008993656690265,0.7434939502714891,0.8369385125184094,0.718918939093718,0.5917153764855596,0.5857692131756953,0.913088
vcas_state_variables.csv,hull_single,0.32323232323232326,547631,14094,72818,365457,0.620449,0.9749094307712849,0.5997570880353262,0.7426446607129175,0.837835972017673,0.7187965300264996,0.5906402410745679,0.5847088412975633,0.913088
vcas_state_variables.csv,hull_single,0.33333333333333337,546611,14020,72892,366477,0.619503,0.9749924638487704,0.5986399996495408,0.7418117022308865,0.8386874079528719,0.7186637038012064,0.5895871894105109,0.5836694882167328,0.913088
vcas_state_variables.csv,hull_single,0.3434343434343435,545668,13941,72971,367420,0.618639,0.9750879632028792,0.5976072404850354,0.7410458498930873,0.8395963733431517,0.7186018069140936,0.5886202049774063,0.5827196269198464,0.913088
vcas_state_variables.csv,hull_single,0.3535353535353536,544735,13871,73041,368353,0.617776,0.9751685445555544,0.5965854331674494,0.7402829664318806,0.8404017857142857,0.7184936094408676,0.5876581380622012,0.5817713485649466,0.913088
vcas_state_variables.csv,hull_single,0.36363636363636365,543796,13796,73116,369292,0.616912,0.9752578946613294,0.5955570547417116,0.7395164141757554,0.8412647275405007,0.7184108911411062,0.5866926174149084,0.5808217193581038,0.913088
vcas_state_variables.csv,hull_single,0.37373737373737376,542806,13719,73193,370282,0.615999,0.9753488163155294,0.5944728218966847,0.7387060402976838,0.8421506811487481,0.7183117515227164,0.5856731768318539,0.579818363168684,0.913088
vcas_state_variables.csv,hull_single,0.38383838383838387,541901,13645,73267,371187,0.615168,0.9754385775435338,0.5934816797504732,0.7379660282956816,0.843002117083947,0.7182418984172101,0.5847433942678204,0.5789049254939486,0.913088
vcas_state_variables.csv,hull_single,0.393939393939394,540981,13577,73335,372107,0.614316,0.9755174391136725,0.5924741098338824,0.7372091090085756,0.8437845176730486,0.7181293137534654,0.5837934960314677,0.5779688263663016,0.913088
vcas_state_variables.csv,hull_single,0.4040404040404041,540064,13504,73408,373024,0.613472,0.9756055263310018,0.5914698254713675,0.7364562651364738,0.8446244477172312,0.7180471365942993,0.5828498411382788,0.5770412303878993,0.913088
vcas_state_variables.csv,hull_single,0.4141414141414142,539138,13437,73475,373950,0.612613,0.975682938967561,0.5904556844466251,0.7356916289761015,0.8453953424153167,0.7179255134309709,0.5818925555165808,0.5760975375309859,0.913088
vcas_state_variables.csv,hull_single,0.42424242424242425,538223,13358,73554,374865,0.611777,0.9757823420313607,0.5894535904534941,0.7349414782452554,0.8463043078055965,0.7178789491295453,0.580954529459893,0.575178405011505,0.913088
vcas_state_variables.csv,hull_single,0.43434343434343436,537274,13287,73625,375814,0.610899,0.9758664344187111,0.5884142601808369,0.7341568914405024,0.8471212260677466,0.7177677431242917,0.5799746323033329,0.5742137260437971,0.913088
vcas_state_variables.csv,hull_single,0.4444444444444445,536376,13219,73693,376712,0.610069,0.9759477433382764,0.587430784327469,0.7334138702644387,0.8479036266568483,0.7176672054921587,0.5790477671009719,0.5733017483318271,0.913088
vcas_state_variables.csv,hull_single,0.4545454545454546,535440,13150,73762,377648,0.609202,0.9760294573360798,0.5864056914558071,0.7326374208272957,0.8486975331369662,0.7175516122963866,0.5780803637941868,0.5723492288104001,0.913088
vcas_state_variables.csv,hull_single,0.4646464646464647,534553,13084,73828,378535,0.608381,0.976108261494384,0.5854342626340506,0.73190093960191,0.8494569219440353,0.717445592289043,0.5771638529344442,0.5714472203189698,0.913088
vcas_state_variables.csv,hull_single,0.4747474747474748,533667,13022,73890,379421,0.607557,0.9761802414169665,0.5844639289969861,0.7311623624704321,0.8501702871870398,0.7173171080920129,0.5762458023344958,0.5705421393077866,0.913088
vcas_state_variables.csv,hull_single,0.48484848484848486,532833,12956,73956,380255,0.606789,0.9762618887518804,0.5835505449639027,0.7304700807538949,0.850929675994109,0.7172401104790058,0.5753862667432649,0.5696981572086487,0.913088
vcas_state_variables.csv,hull_single,0.494949494949495,531950,12905,74007,381138,0.605957,0.9763147993502859,0.582583496880914,0.7297267451471012,0.8515164764359352,0.7170499866584246,0.5744643857998927,0.5687848898620775,0.913088
vcas_state_variables.csv,hull_single,0.5050505050505051,531065,12845,74067,382023,0.605132,0.9763839605817138,0.5816142584285414,0.7289852148046874,0.8522068298969072,0.7169105441627244,0.5735458181099496,0.5678788331752557,0.913088
vcas_state_variables.csv,hull_single,0.5151515151515152,530222,12790,74122,382866,0.604344,0.9764461927176563,0.5806910177332305,0.7282769040587871,0.8528396539027983,0.7167653358180144,0.5726694013682149,0.567013533410954,0.913088
vcas_state_variables.csv,hull_single,0.5252525252525253,529353,12736,74176,383735,0.603529,0.9765057029380785,0.5797393022359291,0.727544484279232,0.853460972017673,0.716600137126801,0.5717641798009124,0.5661187348507271,0.913088
vcas_state_variables.csv,hull_single,0.5353535353535354,528497,12680,74232,384591,0.602729,0.9765695881384464,0.5788018241396229,0.7268235156591131,0.8541053019145802,0.7164535630271016,0.5708741282913213,0.565240259013813,0.913088
vcas_state_variables.csv,hull_single,0.5454545454545455,527611,12620,74292,385477,0.601903,0.9766396226799277,0.5778314905025583,0.7260773443407814,0.8547956553755522,0.7163135729390553,0.5699540243791779,0.5643331288569988,0.913088
vcas_state_variables.csv,hull_single,0.5555555555555556,526751,12563,74349,386337,0.6011,0.9767055926603055,0.5768896316674844,0.7253515211353331,0.8554514911634757,0.7161705614154801,0.5690600453086531,0.5634513295973758,0.913088
vcas_state_variables.csv,hull_single,0.5656565656565657,525910,12513,74399,387178,0.600309,0.9767599081019942,0.5759685813415575,0.7246379806973561,0.8560267857142857,0.7159976835279216,0.5681821864928841,0.5625830185808156,0.913088
vcas_state_variables.csv,hull_single,0.5757575757575758,525059,12443,74469,388029,0.599528,0.9768503186964885,0.575036579168711,0.723924747861215,0.8568321980854198,0.7159343886270654,0.5673056872217138,0.5617246656230939,0.913088
vcas_state_variables.csv,hull_single,0.5858585858585859,524236,12374,74538,388852,0.598774,0.9769404222806135,0.5741352421672391,0.723234770276292,0.8576261045655376,0.7158806733663883,0.5664586984662795,0.5608959259290449,0.913088
vcas_state_variables.csv,hull_single,0.595959595959596,523385,12312,74600,389703,0.597985,0.9770168584106314,0.5732032399943926,0.7225157632084815,0.8583394698085419,0.7157713549014673,0.5655770477631294,0.5600292287701166,0.913088
vcas_state_variables.csv,hull_single,0.6060606060606061,522541,12235,74677,390547,0.597218,0.977121261986327,0.5722789041143899,0.721809506970268,0.8592254234167894,0.7157521637655897,0.5647119978645294,0.5591858849964049,0.913088
vcas_state_variables.csv,hull_single,0.6161616161616162,521702,12176,74736,391386,0.596438,0.9771932913512076,0.5713600441578468,0.7210978005011867,0.8599042709867453,0.715632157572296,0.5638412388248111,0.5583292020971776,0.913088
vcas_state_variables.csv,hull_single,0.6262626262626263,520819,12111,74801,392269,0.59562,0.9772746889835439,0.570392996074858,0.7203492625956246,0.8606521539027983,0.7155225749888281,0.562926462307028,0.5574306378374486,0.913088
vcas_state_variables.csv,hull_single,0.6363636363636365,519975,12048,74864,393113,0.594839,0.9773543624993656,0.5694686601948553,0.7196333015249347,0.8613770250368189,0.7154228426158371,0.5620524982272876,0.5565726793481106,0.913088
vcas_state_variables.csv,hull_single,0.6464646464646465,519089,11989,74923,393999,0.594012,0.9774251616523373,0.5684983265577908,0.7188771927880867,0.8620558726067746,0.7152770995822827,0.5611305869673552,0.5556645687348318,0.913088
vcas_state_variables.csv,hull_single,0.6565656565656566,518213,11926,74986,394875,0.593199,0.9775040130984516,0.5675389447676457,0.7181309662305376,0.8627807437407953,0.7151598442542204,0.5602217912377543,0.5547715961000341,0.913088
vcas_state_variables.csv,hull_single,0.6666666666666667,517304,11875,75037,395784,0.592341,0.9775595781389662,0.5665434218826663,0.7173484521243292,0.8633675441826215,0.7149554830326439,0.5592699383651022,0.5538299484930256,0.913088
vcas_state_variables.csv,hull_single,0.6767676767676768,516484,11821,75091,396604,0.591575,0.9776246675689233,0.5656453704352702,0.7166456337723299,0.8639888622974963,0.7148171163663832,0.5584160171433081,0.5529888672336815,0.913088
vcas_state_variables.csv,hull_single,0.686868686868687,515566,11772,75140,397522,0.590706,0.9776765565917874,0.5646399908880634,0.7158521159712474,0.8645526509572902,0.7145963209226768,0.557453019916528,0.55203528200546,0.913088
vcas_state_variables.csv,hull_single,0.696969696969697,514624,11707,75205,398464,0.589829,0.9777573428127927,0.5636083269082498,0.7150440559698045,0.8653005338733432,0.7144544303907965,0.556473596851194,0.5510721801049742,0.913088
vcas_state_variables.csv,hull_single,0.7070707070707072,513708,11639,75273,399380,0.588981,0.9778451195114848,0.5626051377304269,0.7142595946288849,0.8660829344624448,0.7143440360964358,0.5555239546374228,0.5501406881417846,0.913088
vcas_state_variables.csv,hull_single,0.7171717171717172,512794,11571,75341,400294,0.588135,0.9779333098128212,0.5616041389219878,0.7134758492973335,0.8668653350515464,0.7142347369867671,0.5545763357086234,0.549211394380559,0.913088
vcas_state_variables.csv,hull_single,0.7272727272727273,511864,11518,75394,401224,0.587258,0.9779931293013516,0.5605856171584777,0.7126692517073103,0.867475147275405,0.7140303822169414,0.5536022911380631,0.5482488819661491,0.913088
vcas_state_variables.csv,hull_single,0.7373737373737375,510947,11449,75463,402141,0.58641,0.9780836759852679,0.5595813327959627,0.7118811494938293,0.8682690537555229,0.7139251932757428,0.5526517597456889,0.5473173669938107,0.913088
vcas_state_variables.csv,hull_single,0.7474747474747475,510034,11387,75525,403054,0.585559,0.9781616007026951,0.5585814291722156,0.7110920879548334,0.8689824189985272,0.7137819240853714,0.5517012358365558,0.5463829048818936,0.913088
vcas_state_variables.csv,hull_single,0.7575757575757577,509098,11322,75590,403990,0.584688,0.978244494831098,0.5575563363005537,0.7102827469396752,0.8697303019145802,0.713643319107567,0.5507274910483444,0.5454264165442129,0.913088
vcas_state_variables.csv,hull_single,0.7676767676767677,508119,11259,75653,404969,0.583772,0.978322146875686,0.5564841504871382,0.7094325449958323,0.8704551730486009,0.7134696617678695,0.5497059004897511,0.5444207688068693,0.913088
vcas_state_variables.csv,hull_single,0.7777777777777778,507182,11204,75708,405906,0.58289,0.978386761988171,0.5554579624307844,0.7086150359699164,0.8710879970544919,0.7132729797426381,0.5487248618401976,0.5434527172832022,0.913088
vcas_state_variables.csv,hull_single,0.787878787878788,506202,11137,75775,406886,0.581977,0.9784725296179101,0.5543846814326768,0.7077634860080242,0.8718588917525774,0.7131217865926271,0.5477042927858476,0.5424501816228505,0.913088
vcas_state_variables.csv,hull_single,0.797979797979798,505147,11057,75855,407941,0.581002,0.9785801737297658,0.5532292615826733,0.7068492652306176,0.8727793630338734,0.7130043123082733,0.5466101098853535,0.5413791869119624,0.913088
vcas_state_variables.csv,hull_single,0.8080808080808082,504124,10982,75930,408964,0.580054,0.9786801163255718,0.5521088876428121,0.7059601146622938,0.8736423048600883,0.7128755962514501,0.5455474152391052,0.5403379903826494,0.913088
vcas_state_variables.csv,hull_single,0.8181818181818182,503005,10925,75987,410083,0.578992,0.9787422411612476,0.550883375972524,0.7049735882798955,0.8742981406480118,0.712590758310268,0.5443700467417666,0.5391728300178223,0.913088
vcas_state_variables.csv,hull_single,0.8282828282828284,501930,10843,76069,411158,0.577999,0.9788541908407814,0.5497060524286815,0.7040377708626577,0.8752416237113402,0.7124738380700109,0.5432548534468483,0.5380820731503573,0.913088
vcas_state_variables.csv,hull_single,0.8383838383838385,500756,10780,76132,412332,0.576888,0.9789262143817835,0.5484203056003364,0.7030009321757882,0.8759664948453608,0.7121934002228486,0.5420211545372282,0.5368630136514382,0.913088
vcas_state_variables.csv,hull_single,0.8484848484848485,499592,10708,76204,413496,0.575796,0.9790162649421909,0.5471455106189108,0.7019758491711325,0.8767949189985272,0.711970214808719,0.5408033808329977,0.5356643541860139,0.913088
vcas_state_variables.csv,hull_single,0.8585858585858587,498396,10619,76293,414692,0.574689,0.9791381393475634,0.5458356697273428,0.7009281324911063,0.877818943298969,0.711827306513156,0.539560704855544,0.5344485220463615,0.913088
vcas_state_variables.csv,hull_single,0.8686868686868687,497147,10551,76361,415941,0.573508,0.9792179602834756,0.5444677840471017,0.6998196772772255,0.8786013438880707,0.7115345639675862,0.5382481683861335,0.5331526329346669,0.913088
vcas_state_variables.csv,hull_single,0.8787878787878789,495812,10475,76437,417276,0.572249,0.9793101541220691,0.5430057124833532,0.6986342580361073,0.8794757916053019,0.7112407520443276,0.5368469719986617,0.5317710079812366,0.913088
vcas_state_variables.csv,hull_single,0.888888888888889,494445,10398,76514,418643,0.570959,0.9794034977210737,0.5415085950094624,0.6974175753263029,0.8803617452135494,0.7109351701115059,0.5354114734820019,0.5303554119982918,0.913088
vcas_state_variables.csv,hull_single,0.8989898989898991,492978,10309,76603,420110,0.569581,0.9795166574936368,0.539901959066377,0.6961122584061425,0.8813857695139912,0.710643864290184,0.5338743790590613,0.5288429623189639,0.913088
vcas_state_variables.csv,hull_single,0.9090909090909092,491401,10209,76703,421687,0.568104,0.9796475349375012,0.5381748528071774,0.6947079871463732,0.8825363586156112,0.7103556057113942,0.532224192215506,0.5272216679179038,0.913088
vcas_state_variables.csv,hull_single,0.9191919191919192,489747,10114,76798,423341,0.566545,0.9797663750522645,0.536363417326698,0.6932267194357333,0.8836294182621502,0.7099964177944241,0.5304873689615057,0.5255108411048238,0.913088
vcas_state_variables.csv,hull_single,0.9292929292929294,487902,9999,76913,425186,0.564815,0.9799176944814331,0.5343428015700568,0.6915744913674026,0.8849525957290133,0.709647698649535,0.528554729944198,0.5236119661772799,0.913088
vcas_state_variables.csv,hull_single,0.9393939393939394,486015,9865,77047,427073,0.563062,0.9801060740501735,0.5322761880563538,0.6898879179654896,0.8864943851251841,0.7093852865907689,0.5265869442972719,0.5216871249863048,0.913088
vcas_state_variables.csv,hull_single,0.9494949494949496,483894,9730,77182,429194,0.561076,0.9802886407468032,0.5299533013247354,0.6879787760394451,0.8880476804123711,0.7090004908685532,0.5243655845464653,0.5195072014149059,0.913088
vcas_state_variables.csv,hull_single,0.9595959595959597,481443,9583,77329,431645,0.558772,0.9804837218395768,0.5272690036447747,0.6857605579034182,0.8897390463917526,0.7085040250182637,0.521792708343494,0.5169786751042741,0.913088
vcas_state_variables.csv,hull_single,0.9696969696969697,478469,9410,77502,434619,0.555971,0.9807124307461481,0.5240119243709259,0.6830553467711945,0.8917295655375552,0.7078707449542405,0.5186667071364924,0.5139050080897775,0.913088
vcas_state_variables.csv,hull_single,0.9797979797979799,474709,9194,77718,438379,0.552427,0.9810003244451884,0.5198940299292073,0.6796164041142713,0.8942148379970545,0.7070544339631308,0.514711335578489,0.5100162120376688,0.913088
vcas_state_variables.csv,hull_single,0.98989898989899,468983,8837,78075,444105,0.547058,0.9815055878782806,0.5136230023831219,0.6743551694288911,0.8983224410898379,0.70597272173648,0.5086997315399843,0.5041238469018535,0.913088
vcas_state_variables.csv,hull_single,1.0,395245,5043,81869,517843,0.477114,0.9874015708689743,0.4328662735683746,0.601876385741783,0.9419757916053019,0.6874210325868382,0.430488677541658,0.42741283849761225,0.913088
vcas_state_variables.csv,kmeans,0.0,0,1000000,0,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
vcas_state_variables.csv,kmeans,0.010101010101010102,0,634999,365001,0,0.365001,0.0,0.0,0.0,0.365001,0.1825005,0.0,0.0,0.0
vcas_state_variables.csv,kmeans,0.020202020202020204,0,624297,375703,0,0.375703,0.0,0.0,0.0,0.375703,0.1878515,0.0,0.0,0.0
vcas_state_variables.csv,kmeans,0.030303030303030304,0,617376,382624,0,0.382624,0.0,0.0,0.0,0.382624,0.191312,0.0,0.0,0.0
vcas_state_variables.csv,kmeans,0.04040404040404041,0,612219,387781,0,0.387781,0.0,0.0,0.0,0.387781,0.1938905,0.0,0.0,0.0
vcas_state_variables.csv,kmeans,0.05050505050505051,0,608048,391952,0,0.391952,0.0,0.0,0.0,0.391952,0.195976,0.0,0.0,0.0
vcas_state_variables.csv,kmeans,0.06060606060606061,0,604465,395535,0,0.395535,0.0,0.0,0.0,0.395535,0.1977675,0.0,0.0,0.0
vcas_state_variables.csv,kmeans,0.07070707070707072,0,601405,398595,0,0.398595,0.0,0.0,0.0,0.398595,0.1992975,0.0,0.0,0.0
vcas_state_variables.csv,kmeans,0.08080808080808081,0,598584,401416,0,0.401416,0.0,0.0,0.0,0.401416,0.200708,0.0,0.0,0.0
vcas_state_variables.csv,kmeans,0.09090909090909091,0,595959,404041,0,0.404041,0.0,0.0,0.0,0.404041,0.2020205,0.0,0.0,0.0
vcas_state_variables.csv,kmeans,0.10101010101010102,0,593701,406299,0,0.406299,0.0,0.0,0.0,0.406299,0.2031495,0.0,0.0,0.0
vcas_state_variables.csv,kmeans,0.11111111111111112,0,591510,408490,0,0.40849,0.0,0.0,0.0,0.40849,0.204245,0.0,0.0,0.0
vcas_state_variables.csv,kmeans,0.12121212121212122,0,589537,410463,0,0.410463,0.0,0.0,0.0,0.410463,0.2052315,0.0,0.0,0.0
vcas_state_variables.csv,kmeans,0.13131313131313133,0,587667,412333,0,0.412333,0.0,0.0,0.0,0.412333,0.2061665,0.0,0.0,0.0
vcas_state_variables.csv,kmeans,0.14141414141414144,0,585783,414217,0,0.414217,0.0,0.0,0.0,0.414217,0.2071085,0.0,0.0,0.0
vcas_state_variables.csv,kmeans,0.15151515151515152,0,584032,415968,0,0.415968,0.0,0.0,0.0,0.415968,0.207984,0.0,0.0,0.0
vcas_state_variables.csv,kmeans,0.16161616161616163,0,582364,417636,0,0.417636,0.0,0.0,0.0,0.417636,0.208818,0.0,0.0,0.0
vcas_state_variables.csv,kmeans,0.17171717171717174,0,580796,419204,0,0.419204,0.0,0.0,0.0,0.419204,0.209602,0.0,0.0,0.0
vcas_state_variables.csv,kmeans,0.18181818181818182,0,579222,420778,0,0.420778,0.0,0.0,0.0,0.420778,0.210389,0.0,0.0,0.0
vcas_state_variables.csv,kmeans,0.19191919191919193,0,577760,422240,0,0.42224,0.0,0.0,0.0,0.42224,0.21112,0.0,0.0,0.0
vcas_state_variables.csv,kmeans,0.20202020202020204,0,576288,423712,0,0.423712,0.0,0.0,0.0,0.423712,0.211856,0.0,0.0,0.0
vcas_state_variables.csv,kmeans,0.21212121212121213,0,574874,425126,0,0.425126,0.0,0.0,0.0,0.425126,0.212563,0.0,0.0,0.0
vcas_state_variables.csv,kmeans,0.22222222222222224,0,573542,426458,0,0.426458,0.0,0.0,0.0,0.426458,0.213229,0.0,0.0,0.0
vcas_state_variables.csv,kmeans,0.23232323232323235,0,572265,427735,0,0.427735,0.0,0.0,0.0,0.427735,0.2138675,0.0,0.0,0.0
vcas_state_variables.csv,kmeans,0.24242424242424243,0,570920,429080,0,0.42908,0.0,0.0,0.0,0.42908,0.21454,0.0,0.0,0.0
vcas_state_variables.csv,kmeans,0.25252525252525254,0,569689,430311,0,0.430311,0.0,0.0,0.0,0.430311,0.2151555,0.0,0.0,0.0
vcas_state_variables.csv,kmeans,0.26262626262626265,0,568531,431469,0,0.431469,0.0,0.0,0.0,0.431469,0.2157345,0.0,0.0,0.0
vcas_state_variables.csv,kmeans,0.27272727272727276,0,567298,432702,0,0.432702,0.0,0.0,0.0,0.432702,0.216351,0.0,0.0,0.0
vcas_state_variables.csv,kmeans,0.2828282828282829,0,566130,433870,0,0.43387,0.0,0.0,0.0,0.43387,0.216935,0.0,0.0,0.0
vcas_state_variables.csv,kmeans,0.29292929292929293,0,565036,434964,0,0.434964,0.0,0.0,0.0,0.434964,0.217482,0.0,0.0,0.0
vcas_state_variables.csv,kmeans,0.30303030303030304,0,563907,436093,0,0.436093,0.0,0.0,0.0,0.436093,0.2180465,0.0,0.0,0.0
vcas_state_variables.csv,kmeans,0.31313131313131315,0,562846,437154,0,0.437154,0.0,0.0,0.0,0.437154,0.218577,0.0,0.0,0.0
vcas_state_variables.csv,kmeans,0.32323232323232326,0,561725,438275,0,0.438275,0.0,0.0,0.0,0.438275,0.2191375,0.0,0.0,0.0
vcas_state_variables.csv,kmeans,0.33333333333333337,0,560631,439369,0,0.439369,0.0,0.0,0.0,0.439369,0.2196845,0.0,0.0,0.0
vcas_state_variables.csv,kmeans,0.3434343434343435,0,559609,440391,0,0.440391,0.0,0.0,0.0,0.440391,0.2201955,0.0,0.0,0.0
vcas_state_variables.csv,kmeans,0.3535353535353536,0,558606,441394,0,0.441394,0.0,0.0,0.0,0.441394,0.220697,0.0,0.0,0.0
vcas_state_variables.csv,kmeans,0.36363636363636365,0,557592,442408,0,0.442408,0.0,0.0,0.0,0.442408,0.221204,0.0,0.0,0.0
vcas_state_variables.csv,kmeans,0.37373737373737376,0,556525,443475,0,0.443475,0.0,0.0,0.0,0.443475,0.2217375,0.0,0.0,0.0
vcas_state_variables.csv,kmeans,0.38383838383838387,0,555546,444454,0,0.444454,0.0,0.0,0.0,0.444454,0.222227,0.0,0.0,0.0
vcas_state_variables.csv,kmeans,0.393939393939394,0,554558,445442,0,0.445442,0.0,0.0,0.0,0.445442,0.222721,0.0,0.0,0.0
vcas_state_variables.csv,kmeans,0.4040404040404041,0,553568,446432,0,0.446432,0.0,0.0,0.0,0.446432,0.223216,0.0,0.0,0.0
vcas_state_variables.csv,kmeans,0.4141414141414142,0,552575,447425,0,0.447425,0.0,0.0,0.0,0.447425,0.2237125,0.0,0.0,0.0
vcas_state_variables.csv,kmeans,0.42424242424242425,0,551581,448419,0,0.448419,0.0,0.0,0.0,0.448419,0.2242095,0.0,0.0,0.0
vcas_state_variables.csv,kmeans,0.43434343434343436,0,550561,449439,0,0.449439,0.0,0.0,0.0,0.449439,0.2247195,0.0,0.0,0.0
vcas_state_variables.csv,kmeans,0.4444444444444445,0,549595,450405,0,0.450405,0.0,0.0,0.0,0.450405,0.2252025,0.0,0.0,0.0
vcas_state_variables.csv,kmeans,0.4545454545454546,0,548590,451410,0,0.45141,0.0,0.0,0.0,0.45141,0.225705,0.0,0.0,0.0
vcas_state_variables.csv,kmeans,0.4646464646464647,0,547637,452363,0,0.452363,0.0,0.0,0.0,0.452363,0.2261815,0.0,0.0,0.0
vcas_state_variables.csv,kmeans,0.4747474747474748,0,546689,453311,0,0.453311,0.0,0.0,0.0,0.453311,0.2266555,0.0,0.0,0.0
vcas_state_variables.csv,kmeans,0.48484848484848486,0,545789,454211,0,0.454211,0.0,0.0,0.0,0.454211,0.2271055,0.0,0.0,0.0
vcas_state_variables.csv,kmeans,0.494949494949495,0,544855,455145,0,0.455145,0.0,0.0,0.0,0.455145,0.2275725,0.0,0.0,0.0
vcas_state_variables.csv,kmeans,0.5050505050505051,0,543910,456090,0,0.45609,0.0,0.0,0.0,0.45609,0.228045,0.0,0.0,0.0
vcas_state_variables.csv,kmeans,0.5151515151515152,0,543012,456988,0,0.456988,0.0,0.0,0.0,0.456988,0.228494,0.0,0.0,0.0
vcas_state_variables.csv,kmeans,0.5252525252525253,0,542089,457911,0,0.457911,0.0,0.0,0.0,0.457911,0.2289555,0.0,0.0,0.0
vcas_state_variables.csv,kmeans,0.5353535353535354,0,541177,458823,0,0.458823,0.0,0.0,0.0,0.458823,0.2294115,0.0,0.0,0.0
vcas_state_variables.csv,kmeans,0.5454545454545455,0,540231,459769,0,0.459769,0.0,0.0,0.0,0.459769,0.2298845,0.0,0.0,0.0
vcas_state_variables.csv,kmeans,0.5555555555555556,0,539314,460686,0,0.460686,0.0,0.0,0.0,0.460686,0.230343,0.0,0.0,0.0
vcas_state_variables.csv,kmeans,0.5656565656565657,0,538423,461577,0,0.461577,0.0,0.0,0.0,0.461577,0.2307885,0.0,0.0,0.0
vcas_state_variables.csv,kmeans,0.5757575757575758,0,537502,462498,0,0.462498,0.0,0.0,0.0,0.462498,0.231249,0.0,0.0,0.0
vcas_state_variables.csv,kmeans,0.5858585858585859,0,536610,463390,0,0.46339,0.0,0.0,0.0,0.46339,0.231695,0.0,0.0,0.0
vcas_state_variables.csv,kmeans,0.595959595959596,0,535697,464303,0,0.464303,0.0,0.0,0.0,0.464303,0.2321515,0.0,0.0,0.0
vcas_state_variables.csv,kmeans,0.6060606060606061,0,534776,465224,0,0.465224,0.0,0.0,0.0,0.465224,0.232612,0.0,0.0,0.0
vcas_state_variables.csv,kmeans,0.6161616161616162,0,533878,466122,0,0.466122,0.0,0.0,0.0,0.466122,0.233061,0.0,0.0,0.0
vcas_state_variables.csv,kmeans,0.6262626262626263,0,532930,467070,0,0.46707,0.0,0.0,0.0,0.46707,0.233535,0.0,0.0,0.0
vcas_state_variables.csv,kmeans,0.6363636363636365,0,532023,467977,0,0.467977,0.0,0.0,0.0,0.467977,0.2339885,0.0,0.0,0.0
vcas_state_variables.csv,kmeans,0.6464646464646465,0,531078,468922,0,0.468922,0.0,0.0,0.0,0.468922,0.234461,0.0,0.0,0.0
vcas_state_variables.csv,kmeans,0.6565656565656566,0,530139,469861,0,0.469861,0.0,0.0,0.0,0.469861,0.2349305,0.0,0.0,0.0
vcas_state_variables.csv,kmeans,0.6666666666666667,0,529179,470821,0,0.470821,0.0,0.0,0.0,0.470821,0.2354105,0.0,0.0,0.0
vcas_state_variables.csv,kmeans,0.6767676767676768,0,528305,471695,0,0.471695,0.0,0.0,0.0,0.471695,0.2358475,0.0,0.0,0.0
vcas_state_variables.csv,kmeans,0.686868686868687,0,527338,472662,0,0.472662,0.0,0.0,0.0,0.472662,0.236331,0.0,0.0,0.0
vcas_state_variables.csv,kmeans,0.696969696969697,0,526331,473669,0,0.473669,0.0,0.0,0.0,0.473669,0.2368345,0.0,0.0,0.0
vcas_state_variables.csv,kmeans,0.7070707070707072,0,525347,474653,0,0.474653,0.0,0.0,0.0,0.474653,0.2373265,0.0,0.0,0.0
vcas_state_variables.csv,kmeans,0.7171717171717172,0,524365,475635,0,0.475635,0.0,0.0,0.0,0.475635,0.2378175,0.0,0.0,0.0
vcas_state_variables.csv,kmeans,0.7272727272727273,0,523382,476618,0,0.476618,0.0,0.0,0.0,0.476618,0.238309,0.0,0.0,0.0
vcas_state_variables.csv,kmeans,0.7373737373737375,0,522396,477604,0,0.477604,0.0,0.0,0.0,0.477604,0.238802,0.0,0.0,0.0
vcas_state_variables.csv,kmeans,0.7474747474747475,0,521421,478579,0,0.478579,0.0,0.0,0.0,0.478579,0.2392895,0.0,0.0,0.0
vcas_state_variables.csv,kmeans,0.7575757575757577,0,520420,479580,0,0.47958,0.0,0.0,0.0,0.47958,0.23979,0.0,0.0,0.0
vcas_state_variables.csv,kmeans,0.7676767676767677,0,519378,480622,0,0.480622,0.0,0.0,0.0,0.480622,0.240311,0.0,0.0,0.0
vcas_state_variables.csv,kmeans,0.7777777777777778,0,518386,481614,0,0.481614,0.0,0.0,0.0,0.481614,0.240807,0.0,0.0,0.0
vcas_state_variables.csv,kmeans,0.787878787878788,0,517339,482661,0,0.482661,0.0,0.0,0.0,0.482661,0.2413305,0.0,0.0,0.0
vcas_state_variables.csv,kmeans,0.797979797979798,0,516204,483796,0,0.483796,0.0,0.0,0.0,0.483796,0.241898,0.0,0.0,0.0
vcas_state_variables.csv,kmeans,0.8080808080808082,0,515106,484894,0,0.484894,0.0,0.0,0.0,0.484894,0.242447,0.0,0.0,0.0
vcas_state_variables.csv,kmeans,0.8181818181818182,0,513930,486070,0,0.48607,0.0,0.0,0.0,0.48607,0.243035,0.0,0.0,0.0
vcas_state_variables.csv,kmeans,0.8282828282828284,0,512773,487227,0,0.487227,0.0,0.0,0.0,0.487227,0.2436135,0.0,0.0,0.0
vcas_state_variables.csv,kmeans,0.8383838383838385,0,511536,488464,0,0.488464,0.0,0.0,0.0,0.488464,0.244232,0.0,0.0,0.0
vcas_state_variables.csv,kmeans,0.8484848484848485,0,510300,489700,0,0.4897,0.0,0.0,0.0,0.4897,0.24485,0.0,0.0,0.0
vcas_state_variables.csv,kmeans,0.8585858585858587,0,509015,490985,0,0.490985,0.0,0.0,0.0,0.490985,0.2454925,0.0,0.0,0.0
vcas_state_variables.csv,kmeans,0.8686868686868687,0,507698,492302,0,0.492302,0.0,0.0,0.0,0.492302,0.246151,0.0,0.0,0.0
vcas_state_variables.csv,kmeans,0.8787878787878789,0,506287,493713,0,0.493713,0.0,0.0,0.0,0.493713,0.2468565,0.0,0.0,0.0
vcas_state_variables.csv,kmeans,0.888888888888889,0,504843,495157,0,0.495157,0.0,0.0,0.0,0.495157,0.2475785,0.0,0.0,0.0
vcas_state_variables.csv,kmeans,0.8989898989898991,0,503287,496713,0,0.496713,0.0,0.0,0.0,0.496713,0.2483565,0.0,0.0,0.0
vcas_state_variables.csv,kmeans,0.9090909090909092,0,501610,498390,0,0.49839,0.0,0.0,0.0,0.49839,0.249195,0.0,0.0,0.0
vcas_state_variables.csv,kmeans,0.9191919191919192,0,499861,500139,0,0.500139,0.0,0.0,0.0,0.500139,0.2500695,0.0,0.0,0.0
vcas_state_variables.csv,kmeans,0.9292929292929294,0,497901,502099,0,0.502099,0.0,0.0,0.0,0.502099,0.2510495,0.0,0.0,0.0
vcas_state_variables.csv,kmeans,0.9393939393939394,0,495880,504120,0,0.50412,0.0,0.0,0.0,0.50412,0.25206,0.0,0.0,0.0
vcas_state_variables.csv,kmeans,0.9494949494949496,0,493624,506376,0,0.506376,0.0,0.0,0.0,0.506376,0.253188,0.0,0.0,0.0
vcas_state_variables.csv,kmeans,0.9595959595959597,0,491026,508974,0,0.508974,0.0,0.0,0.0,0.508974,0.254487,0.0,0.0,0.0
vcas_state_variables.csv,kmeans,0.9696969696969697,0,487879,512121,0,0.512121,0.0,0.0,0.0,0.512121,0.2560605,0.0,0.0,0.0
vcas_state_variables.csv,kmeans,0.9797979797979799,0,483903,516097,0,0.516097,0.0,0.0,0.0,0.516097,0.2580485,0.0,0.0,0.0
vcas_state_variables.csv,kmeans,0.98989898989899,0,477820,522180,0,0.52218,0.0,0.0,0.0,0.52218,0.26109,0.0,0.0,0.0
vcas_state_variables.csv,kmeans,1.0,0,400288,599712,0,0.599712,0.0,0.0,0.0,0.599712,0.299856,0.0,0.0,0.0
vcas_state_variables.csv,knn,0.0,191510,808490,0,0,0.19151,0.19151,1.0,0.32145764618005723,0.0,0.5,0.19151,0.19151,0.19151
vcas_state_variables.csv,knn,0.010101010101010102,191505,443494,364996,5,0.556501,0.30158315209945213,0.9999738917027832,0.4634069320479269,0.45145394500859626,0.7257139183556898,0.3015807774439216,0.3015752782768815,0.19151
vcas_state_variables.csv,knn,0.020202020202020204,191498,432799,375691,12,0.567189,0.30674182320273846,0.9999373400866796,0.46946888173305706,0.4646823089957823,0.732309824541231,0.30673592724115784,0.30672260278668484,0.19151
vcas_state_variables.csv,knn,0.030303030303030304,191494,425882,382608,16,0.574102,0.31017402684911627,0.9999164534489061,0.47347586680941445,0.4732377642271395,0.7365771088380229,0.31016598854536503,0.3101481128789341,0.19151
vcas_state_variables.csv,knn,0.04040404040404041,191490,420729,387761,20,0.579251,0.31278023060375454,0.9998955668111326,0.47650389621377354,0.47961137429034373,0.7397534705507381,0.31277001301779206,0.3127475659668579,0.19151
vcas_state_variables.csv,knn,0.05050505050505051,191490,416558,391932,20,0.583422,0.3149257953319475,0.9998955668111326,0.47898964177708186,0.4847703744016624,0.7423329706063975,0.3149154370892729,0.31489290662688435,0.19151
vcas_state_variables.csv,knn,0.06060606060606061,191488,412977,395513,22,0.587001,0.316789226836955,0.9998851234922458,0.4811407393448287,0.48919961904290715,0.7445423712675765,0.3167776974525507,0.3167528351968818,0.19151
vcas_state_variables.csv,knn,0.07070707070707072,191487,409918,398572,23,0.590059,0.3183994147039017,0.9998799018328025,0.4829950246873877,0.4929832156241883,0.7464315587284954,0.318387238372673,0.318361175517759,0.19151
vcas_state_variables.csv,knn,0.08080808080808081,191487,407097,401393,23,0.59288,0.31989996391483905,0.9998799018328025,0.48471953970033943,0.49647243627008375,0.7481761690514431,0.31988767254642864,0.3198615445154863,0.19151
vcas_state_variables.csv,knn,0.09090909090909091,191487,404472,404018,23,0.595505,0.32130901622427044,0.9998799018328025,0.48633533510525495,0.49971922967507326,0.7497995657539379,0.32129661634076195,0.3212704276003179,0.19151
vcas_state_variables.csv,knn,0.10101010101010102,191487,402214,406276,23,0.597763,0.3225310383509544,0.9998799018328025,0.4877338702590769,0.5025120904402034,0.7511959961365029,0.3225185439699254,0.3224923029643842,0.19151
vcas_state_variables.csv,knn,0.11111111111111112,191483,400027,408463,27,0.599946,0.3237189565687816,0.999859015195029,0.48908840131797393,0.5052171331741889,0.7525380741846089,0.32370418080356766,0.3236733171148243,0.19151
vcas_state_variables.csv,knn,0.12121212121212122,191481,398056,410434,29,0.601915,0.3247989523982379,0.9998485718761423,0.49031876442774885,0.5076550111937068,0.7537517915349246,0.32478297595180183,0.3247497687022453,0.19151
vcas_state_variables.csv,knn,0.13131313131313133,191481,396186,412304,29,0.603785,0.3258324867654641,0.9998485718761423,0.4914955138562868,0.5099679649717375,0.7549082684239399,0.32581640848329746,0.3257831465633013,0.19151
vcas_state_variables.csv,knn,0.14141414141414144,191480,394303,414187,30,0.605667,0.3268787247154663,0.9998433502166989,0.4926842258967983,0.5122969981075832,0.7560701741621411,0.3268619849678993,0.3268275192340739,0.19151
vcas_state_variables.csv,knn,0.15151515151515152,191479,392553,415937,31,0.607416,0.3278570352309462,0.9998381285572555,0.493794017603173,0.514461527044243,0.7571498278007492,0.3278396337381413,0.32780396453963945,0.19151
vcas_state_variables.csv,knn,0.16161616161616163,191479,390885,417605,31,0.609084,0.3287960794279866,0.9998381285572555,0.4948583361115634,0.5165246323392992,0.7581813804482773,0.3287785781127929,0.32874285673224085,0.19151
vcas_state_variables.csv,knn,0.17171717171717174,191479,389317,419173,31,0.610652,0.3296837443784048,0.9998381285572555,0.49586303874371035,0.5184640502665463,0.7591510894119009,0.3296661484400691,0.32963037799505285,0.19151
vcas_state_variables.csv,knn,0.18181818181818182,191479,387743,420747,31,0.612226,0.330579639585513,0.9998381285572555,0.49687569738897575,0.5204108894358619,0.7601245089965587,0.3305619478880558,0.33052612818231136,0.19151
vcas_state_variables.csv,knn,0.19191919191919193,191476,386284,422206,34,0.613682,0.33141096649127666,0.9998224635789253,0.4978122115772096,0.5222154881321971,0.7610189758555612,0.3313914647781043,0.33135212897438093,0.19151
vcas_state_variables.csv,knn,0.20202020202020204,191475,384813,423677,35,0.615152,0.3322557471264368,0.999817241919482,0.49876399782234393,0.5240349293126693,0.7619260856160757,0.33223556929013764,0.33219502470385087,0.19151
vcas_state_variables.csv,knn,0.21212121212121213,191475,383399,425091,35,0.616566,0.3330729864283304,0.999817241919482,0.4996842314035783,0.5257838686934904,0.7628005553064862,0.33305270921137087,0.3330121146486583,0.19151
vcas_state_variables.csv,knn,0.22222222222222224,191475,382067,426423,35,0.617898,0.33384651865077014,0.999817241919482,0.500554210694175,0.5274313844327079,0.7636243131760949,0.3338261471432781,0.3337855055018339,0.19151
vcas_state_variables.csv,knn,0.23232323232323235,191474,380791,427699,36,0.619173,0.33458974426183674,0.9998120202600387,0.5013884979215084,0.5290096352459523,0.7644108277529955,0.3345686972414866,0.3345268481687167,0.19151
vcas_state_variables.csv,knn,0.24242424242424243,191474,379446,429044,36,0.620518,0.335377986407903,0.9998120202600387,0.5022729955536902,0.5306732303429851,0.7652426253015119,0.3353568401067683,0.3353149421412293,0.19151
vcas_state_variables.csv,knn,0.25252525252525254,191473,378216,430274,37,0.621747,0.33610092524166696,0.9998067986005953,0.5030826367349406,0.5321945849670373,0.7660006917838162,0.3360790976715123,0.33603599007256907,0.19151
vcas_state_variables.csv,knn,0.26262626262626265,191472,377059,431431,38,0.622903,0.33678374618094703,0.9998015769411519,0.5038465030176003,0.5336256478125889,0.7667136123768704,0.3367612374223709,0.33671692051985946,0.19151
vcas_state_variables.csv,knn,0.27272727272727276,191472,375826,432664,38,0.624136,0.33751573247217515,0.9998015769411519,0.5046652117531708,0.5351507130576754,0.7674761449994136,0.3374931257667414,0.33744876156812864,0.19151
vcas_state_variables.csv,knn,0.2828282828282829,191471,374659,433831,39,0.625302,0.3382103050536096,0.9997963552817085,0.5054405786389314,0.5365941446400079,0.7681952499608582,0.33818700776623234,0.33814143031131366,0.19151
vcas_state_variables.csv,knn,0.29292929292929293,191471,373565,434925,39,0.626396,0.3388651342569323,0.9997963552817085,0.5061714687540481,0.5379472844438398,0.7688718198627742,0.3388417466707959,0.3387961261621278,0.19151
vcas_state_variables.csv,knn,0.30303030303030304,191470,372437,436053,40,0.627523,0.3395418038790084,0.9997911336222651,0.5069253140980412,0.5393424779527267,0.7695668057874959,0.33951772063686836,0.3394708850123426,0.19151
vcas_state_variables.csv,knn,0.31313131313131315,191470,371376,437114,40,0.628584,0.34018186146832347,0.9997911336222651,0.5076383034005164,0.5406548009251815,0.7702229672737233,0.34015768734699386,0.34011080891514744,0.19151
vcas_state_variables.csv,knn,0.32323232323232326,191470,370255,438235,40,0.629705,0.34086074146601986,0.9997911336222651,0.5083937947652459,0.5420413363183219,0.7709162349702935,0.3408364707662457,0.3407895471176378,0.19151
vcas_state_variables.csv,knn,0.33333333333333337,191470,369161,439329,40,0.630799,0.34152588779428894,0.9997911336222651,0.5091332609178333,0.5433944761221536,0.7715928048722094,0.3415015222831215,0.34145455451920265,0.19151
vcas_state_variables.csv,knn,0.3434343434343435,191470,368139,440351,40,0.631821,0.3421496080298923,0.9997911336222651,0.5098260062653188,0.544658561021163,0.772224847321714,0.34212515344439104,0.3420781444806197,0.19151
vcas_state_variables.csv,knn,0.3535353535353536,191469,367137,441353,41,0.632822,0.34276216152350675,0.9997859119628217,0.5105050418868549,0.5458979084466103,0.772841910204716,0.3427370056583137,0.3426887802451272,0.19151
vcas_state_variables.csv,knn,0.36363636363636365,191468,366124,442366,42,0.633834,0.34338369273590724,0.9997806903033785,0.5111934022336077,0.5471508614825168,0.7734657758929476,0.34335782968757284,0.3433083853624285,0.19151
vcas_state_variables.csv,knn,0.37373737373737376,191468,365057,443433,42,0.634901,0.344042046628633,0.9997806903033785,0.5119225704679594,0.5484706056970402,0.7741256480002093,0.3440160843168927,0.34396659487176184,0.19151
vcas_state_variables.csv,knn,0.38383838383838387,191468,364078,444412,42,0.63588,0.3446483279512408,0.9997806903033785,0.5125934334240004,0.5496815050278915,0.774731097665635,0.34462227405919493,0.3445727432309967,0.19151
vcas_state_variables.csv,knn,0.393939393939394,191468,363090,445400,42,0.636868,0.3452623530811926,0.9997806903033785,0.5132722486422149,0.5509035362218456,0.775342113262612,0.3452362062747926,0.3451866336992835,0.19151
vcas_state_variables.csv,knn,0.4040404040404041,191468,362100,446390,42,0.637858,0.34587981964275394,0.9997806903033785,0.5139542437167652,0.5521280411631561,0.7759543657332673,0.3458535792344791,0.3458039648444406,0.19151
vcas_state_variables.csv,knn,0.4141414141414142,191466,361109,447381,44,0.638847,0.346497760485002,0.9997702469844917,0.5146347527500218,0.5533537829781444,0.776562014981318,0.3464701720353444,0.3464181515796637,0.19151
vcas_state_variables.csv,knn,0.42424242424242425,191466,360115,448375,44,0.639841,0.34712218151096574,0.9997702469844917,0.5153231569215614,0.5545832354141671,0.7771767411993293,0.34709449354180827,0.34704242914301375,0.19151
vcas_state_variables.csv,knn,0.43434343434343436,191465,359096,449394,45,0.640859,0.3477634630858343,0.9997650253250483,0.5160287896980209,0.5558436096921422,0.7778043175085952,0.3477350410275224,0.3476817474791356,0.19151
vcas_state_variables.csv,knn,0.4444444444444445,191462,358133,450357,48,0.641819,0.34836925372319616,0.9997493603467182,0.5166933160618266,0.557034719044144,0.7783920396954311,0.3483388308411096,0.34828193857422896,0.19151
vcas_state_variables.csv,knn,0.4545454545454546,191461,357129,451361,49,0.642822,0.3490056326218123,0.9997441386872749,0.517392244291312,0.5582765402169476,0.7790103394521113,0.34897446226024764,0.3489163355825012,0.19151
vcas_state_variables.csv,knn,0.4646464646464647,191460,356177,452313,50,0.643773,0.34961114753020706,0.9997389170278315,0.5180566247309398,0.5594540439584905,0.779596480493161,0.3495792304728796,0.3495198700127066,0.19151
vcas_state_variables.csv,knn,0.4747474747474748,191459,355230,453260,51,0.644719,0.3502155704614507,0.9997336953683881,0.5187192071514592,0.5606253633316429,0.7801795293500156,0.3501829022935948,0.3501223064329742,0.19151
vcas_state_variables.csv,knn,0.48484848484848486,191458,354331,454159,52,0.645617,0.35079123983810595,0.9997284737089447,0.5193496803874683,0.561737312768247,0.7807328932385958,0.35075782141685946,0.350695990793818,0.19151
vcas_state_variables.csv,knn,0.494949494949495,191457,353398,455092,53,0.646549,0.3513907369850694,0.9997232520495013,0.5200057036931413,0.5628913159099062,0.7813072839797037,0.35135655927239096,0.35129349031878454,0.19151
vcas_state_variables.csv,knn,0.5050505050505051,191456,352454,456036,54,0.647492,0.3519994116673714,0.9997180303900579,0.5206711810937967,0.5640589246620242,0.7818884775260411,0.3519644682368686,0.3519001585305637,0.19151
vcas_state_variables.csv,knn,0.5151515151515152,191452,351560,456930,58,0.648382,0.3525741604237107,0.9996971437522845,0.5212968433893063,0.5651646897302378,0.7824309167412611,0.3525365054228737,0.3524673811364433,0.19151
vcas_state_variables.csv,knn,0.5252525252525253,191451,350638,457852,59,0.649303,0.35317263401397186,0.9996919220928411,0.521950002658128,0.566305087261438,0.7829985046771395,0.35313419951747493,0.35306382932801905,0.19151
vcas_state_variables.csv,knn,0.5353535353535354,191451,349726,458764,59,0.650215,0.35376780609671143,0.9996919220928411,0.522599691273354,0.5674331160558572,0.7835625190743492,0.3537292419572977,0.35365881805138893,0.19151
vcas_state_variables.csv,knn,0.5454545454545455,191451,348780,459710,59,0.651161,0.35438728988155066,0.9996919220928411,0.5232753118931425,0.5686031985553316,0.7841475603240864,0.35434859057173,0.3542781109869602,0.19151
vcas_state_variables.csv,knn,0.5555555555555556,191450,347864,460626,60,0.652076,0.35498800327823865,0.9996867004333977,0.5239291539413047,0.5697361748444632,0.7847114376389304,0.3549485143889027,0.35487678569066256,0.19151
vcas_state_variables.csv,knn,0.5656565656565657,191450,346973,461517,60,0.652967,0.35557544904285293,0.9996867004333977,0.5245686932910281,0.5708382292916424,0.78526246486252,0.3555358293576585,0.3554640474087734,0.19151
vcas_state_variables.csv,knn,0.5757575757575758,191450,346052,462438,60,0.653888,0.3561847211731305,0.9996867004333977,0.5252314090851727,0.5719773899491645,0.785832045191281,0.3561449656039675,0.3560731286543566,0.19151
vcas_state_variables.csv,knn,0.5858585858585859,191450,345160,463330,60,0.65478,0.3567768025195207,0.9996867004333977,0.5258748557930011,0.5730806812700219,0.7863836908517098,0.3567369146775486,0.35666502450191756,0.19151
vcas_state_variables.csv,knn,0.595959595959596,191449,344248,464242,61,0.655691,0.35738299822474273,0.9996814787739544,0.5265323353598081,0.5742087100644411,0.7869450944191978,0.35734230753437185,0.35726916415398036,0.19151
vcas_state_variables.csv,knn,0.6060606060606061,191448,343328,465162,62,0.65661,0.3579966191452122,0.999676257114511,0.5271972749027243,0.5753466338482851,0.7875114454813981,0.3579551191201822,0.35788072028673484,0.19151
vcas_state_variables.csv,knn,0.6161616161616162,191448,342430,466060,62,0.657508,0.35859878099490894,0.999676257114511,0.5278499230756506,0.576457346411211,0.788066801762861,0.35855714125182603,0.35848268719081683,0.19151
vcas_state_variables.csv,knn,0.6262626262626263,191447,341483,467007,63,0.658454,0.359234796314713,0.9996710354550676,0.5285379051405223,0.5776286657843634,0.7886498506197155,0.35919233460852207,0.35911662080341944,0.19151
vcas_state_variables.csv,knn,0.6363636363636365,191447,340576,467914,63,0.659361,0.35984722465006214,0.9996710354550676,0.5292004649407835,0.5787505102103923,0.78921077283273,0.35980461805046554,0.35972884767155994,0.19151
vcas_state_variables.csv,knn,0.6464646464646465,191446,339632,468858,64,0.660304,0.3604856537081182,0.9996658137956242,0.5298897850504022,0.5799181189625103,0.7897919663790673,0.36044221695893003,0.3603651843757736,0.19151
vcas_state_variables.csv,knn,0.6565656565656566,191445,338694,469796,65,0.661241,0.36112227170609973,0.9996605921361809,0.5305764991013637,0.58107830647256,0.7903694493043705,0.36107800016597386,0.3609997039672824,0.19151
vcas_state_variables.csv,knn,0.6666666666666667,191444,337735,470755,66,0.662199,0.36177550507484235,0.9996553704767375,0.5312804829822573,0.5822644683298495,0.7909599194032935,0.36173038951714237,0.36165082655500036,0.19151
vcas_state_variables.csv,knn,0.6767676767676768,191444,336861,471629,66,0.663073,0.36237400743888476,0.9996553704767375,0.53192556420747,0.5833454959245012,0.7915004332006194,0.3623287424934374,0.36224912265745834,0.19151
vcas_state_variables.csv,knn,0.686868686868687,191442,335896,472594,68,0.664036,0.36303471397851095,0.9996449271578508,0.5326355502136753,0.5845390790238593,0.792092003090855,0.3629879068497514,0.3629058102108198,0.19151
vcas_state_variables.csv,knn,0.696969696969697,191440,334891,473599,70,0.665039,0.3637254883333872,0.999634483838964,0.5333771684815997,0.585782137070341,0.7927083104546525,0.36367712067416286,0.36359254078922065,0.19151
vcas_state_variables.csv,knn,0.7070707070707072,191439,333908,474582,71,0.666021,0.3644048600258496,0.9996292621795206,0.5341065233372905,0.5869979838959047,0.7933136230377127,0.3643556178128652,0.3642697613622715,0.19151
vcas_state_variables.csv,knn,0.7171717171717172,191438,332927,475563,72,0.667001,0.3650853889943074,0.9996240405200773,0.5348363890343985,0.5882113569741122,0.7939176987470947,0.36503526639043393,0.3649481316813337,0.19151
vcas_state_variables.csv,knn,0.7272727272727273,191436,331946,476544,74,0.66798,0.3657672598599111,0.9996135972011906,0.5355662113997639,0.5894247300523198,0.7945191636267552,0.3657155520234748,0.3656259263669884,0.19151
vcas_state_variables.csv,knn,0.7373737373737375,191435,330961,477529,75,0.668964,0.3664557155874088,0.9996083755417472,0.5363030987272834,0.5906430506252397,0.7951257130834934,0.36640311136886067,0.36631220256631825,0.19151
vcas_state_variables.csv,knn,0.7474747474747475,191433,329988,478502,77,0.669935,0.3671371118539529,0.9995979322228604,0.5370309328672761,0.5918465287140224,0.7957222304684415,0.36708290348189254,0.3669894978514844,0.19151
vcas_state_variables.csv,knn,0.7575757575757577,191432,328988,479502,78,0.670934,0.367841358902425,0.999592710563417,0.5377832090233591,0.5930834023921137,0.7963380564777653,0.3677862354898578,0.3676915410026057,0.19151
vcas_state_variables.csv,knn,0.7676767676767677,191423,327955,480535,87,0.671958,0.3685620107128142,0.9995457156284268,0.5385461563565569,0.594361092901582,0.7969534042650044,0.3685002839459829,0.36839457875139175,0.19151
vcas_state_variables.csv,knn,0.7777777777777778,191416,326970,481520,94,0.672936,0.36925379929241914,0.9995091640123231,0.5392789929792533,0.5955794134745018,0.7975442887434125,0.369186853880574,0.36907255623914004,0.19151
vcas_state_variables.csv,knn,0.787878787878788,191411,325928,482562,99,0.673973,0.3699914369494664,0.9994830557151062,0.5400614235189723,0.5968682358470729,0.7981756457810896,0.36992064749786446,0.3698001719906757,0.19151
vcas_state_variables.csv,knn,0.797979797979798,191406,324798,483692,104,0.675098,0.37079526698747006,0.9994569474178894,0.5409134198277835,0.5982659031033161,0.7988614252606028,0.37072057763970345,0.3705939056602981,0.19151
vcas_state_variables.csv,knn,0.8080808080808082,191401,323705,484785,109,0.676186,0.37157594747488865,0.9994308391206725,0.5417397851166688,0.5996178060334698,0.7995243225770712,0.3714973360635851,0.3713644609818869,0.19151
vcas_state_variables.csv,knn,0.8181818181818182,191390,322540,485950,120,0.67734,0.3724048022104178,0.9993734008667955,0.5426117033340895,0.6010587638684461,0.8002160823676208,0.37231786791168175,0.37217145368415155,0.19151
vcas_state_variables.csv,knn,0.8282828282828284,191385,321388,487102,125,0.678487,0.373235330253348,0.9993472925695787,0.5434889099978276,0.6024836423456073,0.8009154674575929,0.3731443678860124,0.3729917167799959,0.19151
vcas_state_variables.csv,knn,0.8383838383838385,191378,320158,488332,132,0.67971,0.37412420631197024,0.999310740953475,0.5444252580912202,0.6040049969696595,0.8016578689615672,0.37402768983012424,0.37386633781824574,0.19151
vcas_state_variables.csv,knn,0.8484848484848485,191366,318934,489556,144,0.680922,0.37500685871056244,0.9992480810401546,0.545349881021929,0.6055189303516432,0.8023835056958989,0.37490106652247845,0.3747248839434259,0.19151
vcas_state_variables.csv,knn,0.8585858585858587,191352,317663,490827,158,0.682179,0.3759260532597271,0.9991749778079474,0.5463102672995254,0.6070909967964971,0.8031329873022223,0.3758094007341316,0.3756159059232171,0.19151
vcas_state_variables.csv,knn,0.8686868686868687,191335,316363,492127,175,0.683462,0.3768677442101407,0.99908620959741,0.5472906488484113,0.6086989325780158,0.803892571087713,0.37673788525871627,0.3765233660824357,0.19151
vcas_state_variables.csv,knn,0.8787878787878789,191311,314976,493514,199,0.684825,0.37787065439167905,0.9989608897707691,0.5483285253447636,0.6104144763695284,0.8046876830701488,0.37772218778011635,0.3774780051293745,0.19151
vcas_state_variables.csv,knn,0.888888888888889,191279,313564,494926,231,0.686205,0.3788880899606412,0.9987937966685813,0.5493736653679958,0.6121609420029932,0.8054773693357873,0.3787148021874022,0.3784310738842958,0.19151
vcas_state_variables.csv,knn,0.8989898989898991,191253,312034,496456,257,0.687709,0.38000782853520954,0.9986580335230536,0.5505291473624669,0.6140533587304728,0.8063556961267633,0.37981387922405985,0.3794978707683381,0.19151
vcas_state_variables.csv,knn,0.9090909090909092,191217,310393,498097,293,0.689314,0.38120651502163033,0.9984700537830923,0.551757271468144,0.6160830684362206,0.8072765611096564,0.3809839749911836,0.3806232895561124,0.19151
vcas_state_variables.csv,knn,0.9191919191919192,191181,308680,499810,329,0.690991,0.38246832619468213,0.9982820740431309,0.5530489418850371,0.6182018330467909,0.8082419535449609,0.3822167576320998,0.381811273929432,0.19151
vcas_state_variables.csv,knn,0.9292929292929294,191146,306755,501735,364,0.692881,0.3839036274279425,0.9980993159626129,0.5545197277095956,0.6205828148771166,0.8093410654198647,0.38362317240825666,0.3831739479313952,0.19151
vcas_state_variables.csv,knn,0.9393939393939394,191112,304768,503722,398,0.694834,0.38539969347422764,0.9979217795415383,0.5560511500021822,0.623040482875484,0.8104811312085112,0.38509061453459553,0.3845987479465646,0.19151
vcas_state_variables.csv,knn,0.9494949494949496,191071,302553,505937,439,0.697008,0.38707801889697424,0.9977076915043601,0.5577624231172297,0.625780158072456,0.8117439247884081,0.3867340804715188,0.38619071666578125,0.19151
vcas_state_variables.csv,knn,0.9595959595959597,191004,300022,508468,506,0.699472,0.3889895850728882,0.9973578403216542,0.5596891592531382,0.628910685351705,0.8131342628366796,0.3885891457728083,0.38796181247591216,0.19151
vcas_state_variables.csv,knn,0.9696969696969697,190937,296942,511548,573,0.702485,0.39136138263790815,0.9970079891389484,0.5620844611849765,0.6327202562802261,0.8148641227095872,0.39090227903663,0.3901904251304594,0.19151
vcas_state_variables.csv,knn,0.9797979797979799,190839,293064,515426,671,0.706265,0.39437449240860256,0.996496266513498,0.5651031294926215,0.637516852403864,0.8170065594586811,0.3938283935993264,0.3929927092933283,0.19151
vcas_state_variables.csv,knn,0.98989898989899,190684,287136,521354,826,0.712038,0.3990707797915533,0.9956869092997754,0.5697757458951489,0.644849039567589,0.8202679744336823,0.39838210284845166,0.397349551322503,0.19151
vcas_state_variables.csv,knn,1.0,183311,216977,591513,8199,0.774824,0.4579477776001279,0.9571876142238003,0.6195053041747353,0.7316268599487934,0.8444072370862968,0.4487560191634005,0.4383419406801579,0.19151

